Topological synthesis of fluidic pressure-actuated robust compliant mechanisms

This paper presents a robust density-based topology optimization approach for synthesizing pressure-actuated compliant mechanisms. To ensure functionality under manufacturing inaccuracies, the robust or three-field formulation is employed, involving dilated, intermediate and eroded realizations of the design. Darcy's law in conjunction with a conceptualized drainage term is used to model the pressure load as a function of the design vector. The consistent nodal loads are evaluated from the obtained pressure field using the standard finite element method. The objective and load sensitivities are obtained using the adjoint-variable approach. A multi-criteria objective involving both the stiffness and flexibility of the mechanism is employed in the robust formulation, and min-max optimization problems are solved to obtain pressure-actuated inverter, gripper, and contractor compliant mechanisms with different minimum feature sizes. Limitations of the linear elasticity assumptions while designing mechanisms are identified with high pressure loads. Challenges involved in designing finite deformable pressure-actuated compliant mechanisms are presented.

==> GripperdilatedObj.txt <==
1	7.23288309563848
2	-3.92782295040847
3	-38.5552617908316
4	-53.7452890765734
5	-93.7036017802455
6	-115.966277615408
7	-132.303437341561
8	-144.434596512293
9	-155.587766812636
10	-164.627588931823
11	-176.134901264435
12	-180.566777821783
13	-192.625982985267
14	-195.589587630917
15	-207.813869833540
16	-213.100958520098
17	-221.196690482206
18	-228.226959780141
19	-235.697438544967
20	-243.232875156626
21	-251.079829399302
22	-258.980112736309
23	-267.160997754339
24	-275.222720945486
25	-284.101731328265
26	-291.656972555307
27	-303.912795078012
28	-312.844292769724
29	-323.376087078074
30	-331.003841947338
31	-341.290895907342
32	-350.930779501060
33	-361.452777427757
34	-372.686364244037
35	-384.613657299291
36	-397.027370115258
37	-410.074560957791
38	-423.571502880145
39	-437.195472226468
40	-451.178221536004
41	-465.381508822265
42	-479.545958859808
43	-493.016384049190
44	-505.900629964142
45	-518.832878158260
46	-532.108303468659
47	-546.135081856073
48	-559.855096162451
49	-573.433826696344
50	-585.197695958039
51	-609.223633739816
52	-606.322559203129
53	-614.421283548423
54	-620.916074106039
55	-626.384747192494
56	-630.906647607081
57	-634.585458054877
58	-637.551920928465
59	-639.742679228774
60	-641.022597950155
61	-642.160077552767
62	-643.259183701479
63	-644.324064601989
64	-645.381159160309
65	-646.451523870213
66	-647.513572056721
67	-648.514947760038
68	-649.440516019675
69	-650.346376781942
70	-651.267855864107
71	-652.202347560506
72	-653.140546145663
73	-654.052383955591
74	-654.775078933555
75	-655.387952660715
76	-655.956430199161
77	-653.213791721962
78	-653.991150638084
79	-654.399664181337
80	-654.710789933241
81	-655.005457558283
82	-655.282872548167
83	-655.549925380024
84	-655.827311274555
85	-656.122273456505
86	-656.416756639342
87	-656.707176372263
88	-656.987823565725
89	-657.255238339843
90	-657.538151054139
91	-657.836787580958
92	-658.148778928940
93	-658.458430683958
94	-658.761638338599
95	-659.052163279156
96	-659.350463048003
97	-659.666973869553
98	-659.988011627957
99	-660.307682951971
100	-660.638607683662
101	-646.799209530173
102	-657.353176579171
103	-658.792225804261
104	-659.749465500719
105	-660.614078848680
106	-661.399106397564
107	-662.152817600210
108	-662.839040520099
109	-663.487148101806
110	-664.129119950386
111	-664.783168542673
112	-665.092265817237
113	-665.404309725497
114	-665.732054769922
115	-666.081599552443
116	-666.435515507220
117	-666.816842724452
118	-667.201269915855
119	-667.585132122601
120	-667.932090445906
121	-668.297257749776
122	-668.674771888244
123	-669.075706920045
124	-669.504069563858
125	-669.886958604506
126	-670.226843135855
127	-668.601585864224
128	-669.105654111867
129	-669.357968713109
130	-669.610384683571
131	-669.788199276961
132	-669.941532866461
133	-670.096699642276
134	-670.250744634198
135	-670.418014080579
136	-670.578308516351
137	-670.728011555185
138	-670.852414055384
139	-670.976915090471
140	-671.109896242769
141	-671.241831512700
142	-671.376273163105
143	-671.517862609873
144	-671.663254451651
145	-671.815747017747
146	-671.965602007072
147	-672.112413872876
148	-672.253347084925
149	-672.401369319615
150	-672.544462748757
151	-643.740385293340
152	-672.859231436411
153	-677.356143096329
154	-676.973773767638
155	-678.924552941773
156	-680.639364849235
157	-682.094302654603
158	-683.131501894794
159	-684.054826887675
160	-684.763015985345
161	-685.681367765144
162	-686.016070230270
163	-686.325985292587
164	-686.563066874762
165	-686.783524870717
166	-686.956176576521
167	-687.121710524944
168	-687.275688819892
169	-687.434645467534
170	-687.583713721770
171	-687.743129364381
172	-687.892587550158
173	-688.046102759672
174	-688.185501916150
175	-688.327681155294
176	-688.448612394716
177	-688.476208360086
178	-688.610867715886
179	-688.746688094222
180	-688.890035812412
181	-689.052203601651
182	-689.231044113144
183	-689.421129806180
184	-689.596905960442
185	-689.789581763273
186	-689.917496740862
187	-690.106666818238
188	-690.210684646595
189	-690.347778683116
190	-690.476934624424
191	-690.592060188226
192	-690.663687006988
193	-690.775815128954
194	-690.869875337467
195	-690.974205347020
196	-691.103650928267
197	-691.213523365786
198	-691.308040467495
199	-691.407548897916
200	-691.529380100964
201	-667.350338527203
202	-678.527767718145
203	-691.063949304072
204	-700.321270854339
205	-704.386652307597
206	-701.680869937206
207	-698.489461647047
208	-699.134232920212
209	-700.012859767003
210	-700.667310174771
211	-701.133291635607
212	-701.518664821526
213	-701.667685304425
214	-701.931704505166
215	-702.061622900970
216	-702.231749779002
217	-702.393463161401
218	-702.538034887760
219	-702.691449959653
220	-702.802740444407
221	-702.909486708009
222	-702.982123677160
223	-703.058100581350
224	-703.110185139432
225	-703.174732403624
226	-703.242916439394
227	-704.603546516047
228	-704.660996158014
229	-704.732357844518
230	-704.810535737396
231	-704.905398286648
232	-704.963721940039
233	-705.042818170493
234	-705.134650658126
235	-705.228942581297
236	-705.310328339725
237	-705.394332602014
238	-705.492657665203
239	-705.579858209581
240	-705.673621470747
241	-705.746874443766
242	-705.830227897509
243	-705.904374000339
244	-705.977969817090
245	-706.047270949929
246	-706.114241274169
247	-706.177411577148
248	-706.238729894181
249	-706.303389572202
250	-706.367561424361
251	-693.270531088704
252	-701.527778629162
253	-708.883721073436
254	-711.031011510953
255	-712.086755524653
256	-712.774703758593
257	-713.150123515337
258	-713.446284177881
259	-713.607873656519
260	-713.737482216130
261	-713.911444713420
262	-714.042031233742
263	-714.168498755487
264	-714.232629818130
265	-714.318068412060
266	-714.378836175580
267	-714.444637830077
268	-714.499310903868
269	-714.555469007062
270	-714.612888483690
271	-714.676573400231
272	-714.747522680538
273	-714.819674006977
274	-714.897499334596
275	-714.983431609568
276	-715.081712260858
277	-715.878972486201
278	-715.958654150654
279	-716.072873504835
280	-716.182561103748
281	-716.251304800705
282	-716.306851179045
283	-716.362189094296
284	-716.422250790656
285	-716.482769658810
286	-716.545934692934
287	-716.608650141197
288	-716.667635353957
289	-716.728410999219
290	-716.795138494683
291	-716.868397676718
292	-716.947101269930
293	-717.031127755212
294	-717.092427798335
295	-717.141176222581
296	-717.194318179517
297	-717.253269369551
298	-717.320645278550
299	-717.397053482489
300	-717.482995101050
301	-713.781740327730
302	-721.539005868726
303	-724.509068757202
304	-726.287399633782
305	-726.672103071333
306	-725.937376736240
307	-726.754098097267
308	-726.519879698235
309	-727.097690981862
310	-726.823720614474
311	-727.108467366704
312	-727.182889819818
313	-727.495541854278
314	-727.662136952269
315	-727.660923392546
316	-727.489727159818
317	-727.773390155670
318	-727.683649219812
319	-727.888766245780
320	-727.804072696976
321	-727.983391638109
322	-727.900317065848
323	-728.059710566703
324	-728.001025070063
325	-728.140284509595
326	-728.098403908061
327	-728.365845419205
328	-728.328625223854
329	-728.428716790214
330	-728.456456541242
331	-728.516295085296
332	-728.553573601488
333	-728.573199240113
334	-728.582069615738
335	-728.603625237055
336	-728.621847513896
337	-728.634150685139
338	-728.650142948776
339	-728.663320666524
340	-728.681207934123
341	-728.696287980801
342	-728.710824999082
343	-728.724448487836
344	-728.728580997004
345	-728.738047843909
346	-728.748809138292
347	-728.780545582267
348	-728.794450674384
349	-728.804753981935
350	-728.813626922323
351	-729.807061663354
352	-731.138584616401
353	-731.850721495894
354	-732.185832810783
355	-732.311007253355
356	-732.454197991583
357	-732.619357415640
358	-732.788274937144
359	-732.899863025781
360	-733.009442116019
361	-733.091556755921
362	-733.166088147404
363	-733.218169416605
364	-733.246827796309
365	-733.273712069281
366	-733.286624904585
367	-733.308943512453
368	-733.322091813251
369	-733.338455012243
370	-733.354382515999
371	-733.369417262125
372	-733.387127204946
373	-733.396696115014
374	-733.424506154118
375	-733.439599840965
376	-733.451525525266
377	-733.593810683233
378	-733.651082152347
379	-733.690588605767
380	-733.725857660644
381	-733.748579081512
382	-733.759709943994
383	-733.771155588416
384	-733.779316351760
385	-733.789299939170
386	-733.797723838156
387	-733.805891289048
388	-733.814112215636
389	-733.822847143190
390	-733.830704530379
391	-733.838025147116
392	-733.840392803674
393	-733.831296339243
394	-733.805201474187
395	-733.819514488421
396	-733.829401940414
397	-733.845423019530
398	-733.870823977174
399	-733.878965454683
400	-733.882432221028

==> GripperdilatedVol.txt <==
1	0.168088223770991
2	0.150671685402098
3	0.166285395905832
4	0.170085549129161
5	0.184611030364967
6	0.192698131114115
7	0.194308260849212
8	0.194628242233131
9	0.194604824597305
10	0.194395561338585
11	0.194186593627052
12	0.193218528012354
13	0.193300344790601
14	0.194316356711779
15	0.194980847816240
16	0.195694515359171
17	0.195833650822991
18	0.195924110976992
19	0.196072139621616
20	0.196149627294044
21	0.196205255413431
22	0.196200221474144
23	0.196262566367722
24	0.196397178439871
25	0.196490701796896
26	0.209005922754974
27	0.209093738560453
28	0.209199001029641
29	0.209416003342150
30	0.209623932701641
31	0.209828336962191
32	0.209874439023618
33	0.209939884540034
34	0.209955854432774
35	0.209885082112585
36	0.209930816712478
37	0.209968058537441
38	0.210018189633186
39	0.210029646046719
40	0.210038307355069
41	0.210080348742114
42	0.210172548822732
43	0.210210940525986
44	0.210278584667756
45	0.210318819704685
46	0.210327076671392
47	0.210398908635454
48	0.210491749868175
49	0.210567022651224
50	0.228126441770783
51	0.225546043807832
52	0.225906561803072
53	0.225924326547347
54	0.225946697645900
55	0.225973252230862
56	0.225997506894249
57	0.226018512929140
58	0.226041557956518
59	0.226061628576140
60	0.226066802802104
61	0.226069207680229
62	0.226076050151382
63	0.226080720294029
64	0.226083010902344
65	0.226087284743995
66	0.226091259940249
67	0.226093531250243
68	0.226094404730876
69	0.226094317774076
70	0.226096579943758
71	0.226100665141075
72	0.226103699313912
73	0.226108352967824
74	0.226109413286462
75	0.226110233136596
76	0.223979247723057
77	0.224174621833029
78	0.224166698806116
79	0.224167588869389
80	0.224168940927604
81	0.224170198752347
82	0.224170527660592
83	0.224170124155985
84	0.224170171870844
85	0.224170400237329
86	0.224171207540055
87	0.224169656349932
88	0.224170955587320
89	0.224171843745970
90	0.224169792912383
91	0.224170357148029
92	0.224170741724973
93	0.224172358150815
94	0.224172271378077
95	0.224170133524826
96	0.224167910219351
97	0.224168713257866
98	0.224172678953083
99	0.224170708794326
100	0.244178710804252
101	0.241589078671278
102	0.241890495684444
103	0.241875898470056
104	0.241883689836460
105	0.241884341787743
106	0.241884934822131
107	0.241886491109590
108	0.241887857817565
109	0.241887930003795
110	0.241889133906550
111	0.241897554392214
112	0.241897179863492
113	0.241898233420753
114	0.241897444765499
115	0.241897370252526
116	0.241897235027888
117	0.241898581922020
118	0.241897616226047
119	0.241898252476548
120	0.241898289906831
121	0.241898210085457
122	0.241898215275885
123	0.241898160915306
124	0.241898438527095
125	0.241898926417073
126	0.240333811029409
127	0.240491025628542
128	0.240479975409228
129	0.240481208253418
130	0.240480993597672
131	0.240481295389025
132	0.240481219248780
133	0.240480913798987
134	0.240480142059680
135	0.240480402894440
136	0.240481241790493
137	0.240481263941393
138	0.240481430497900
139	0.240481369705423
140	0.240481599971246
141	0.240481541624862
142	0.240481678394901
143	0.240481688735990
144	0.240481675498566
145	0.240481529339771
146	0.240481516684486
147	0.240481595497943
148	0.240481225417746
149	0.240481624475738
150	0.246594097825091
151	0.242162392214155
152	0.242782023183120
153	0.242996308070587
154	0.243007368991183
155	0.243006808132785
156	0.243015383600132
157	0.243021232714449
158	0.243030776331499
159	0.243037849592938
160	0.243036223554052
161	0.243042308268366
162	0.243042792375325
163	0.243042987487848
164	0.243043805071470
165	0.243046117899182
166	0.243046285122368
167	0.243047939822500
168	0.243048228048713
169	0.243048812094674
170	0.243048369766123
171	0.243049093277568
172	0.243048638811196
173	0.243048337656207
174	0.243047686957561
175	0.243046152450442
176	0.242936390276214
177	0.242946158671957
178	0.242943525977086
179	0.242943052066098
180	0.242942443803378
181	0.242947010303808
182	0.242948322581015
183	0.242950029332312
184	0.242949722744963
185	0.242949806262627
186	0.242950638548983
187	0.242950600218932
188	0.242952037226962
189	0.242951366105430
190	0.242952334102639
191	0.242951819012182
192	0.242952643187590
193	0.242952577679089
194	0.242952792808657
195	0.242952357808586
196	0.242952648003928
197	0.242952171305584
198	0.242953008075332
199	0.242953197463425
200	0.242332834090066
201	0.239109731348696
202	0.239652011487038
203	0.239686109593732
204	0.239826957457997
205	0.239687960361238
206	0.239850655675866
207	0.239866354073415
208	0.239873396417624
209	0.239872518147376
210	0.239870920088785
211	0.239882121708771
212	0.239885541217262
213	0.239886541284714
214	0.239890771291883
215	0.239890766682063
216	0.239892174209583
217	0.239893294503696
218	0.239894075272279
219	0.239894446368089
220	0.239895062624329
221	0.239895774921642
222	0.239897260748592
223	0.239897423982782
224	0.239897372702658
225	0.239897808724319
226	0.242225106431366
227	0.242033800119564
228	0.242058032218849
229	0.242058674118872
230	0.242058816333348
231	0.242058653508543
232	0.242057418347395
233	0.242057722076675
234	0.242058669307275
235	0.242060386914002
236	0.242060367424045
237	0.242060154836811
238	0.242060434024327
239	0.242060356435300
240	0.242060167102380
241	0.242059848793562
242	0.242059873498725
243	0.242059758535599
244	0.242060266115190
245	0.242060449315245
246	0.242061351254749
247	0.242062183435576
248	0.242062616649371
249	0.242062516929706
250	0.241649438249075
251	0.240820907905012
252	0.240983385512339
253	0.241034633560468
254	0.241044271219246
255	0.241054506536368
256	0.241060227744336
257	0.241061014777131
258	0.241060446721266
259	0.241065124640035
260	0.241059338943663
261	0.241068292395210
262	0.241065422976852
263	0.241071877656604
264	0.241071656369071
265	0.241075277547546
266	0.241076683998096
267	0.241078230840629
268	0.241078633047454
269	0.241078828930682
270	0.241078947452382
271	0.241079193583878
272	0.241079324237524
273	0.241079355615619
274	0.241079354871487
275	0.241079455549543
276	0.242519033153211
277	0.242405210242313
278	0.242415502385695
279	0.242414442476915
280	0.242415231439866
281	0.242414989799577
282	0.242415738868257
283	0.242415742504439
284	0.242416387784062
285	0.242416759611701
286	0.242416630973557
287	0.242416743427905
288	0.242416649298881
289	0.242416575992080
290	0.242416421033939
291	0.242416554079563
292	0.242416795018172
293	0.242417355694527
294	0.242417651971197
295	0.242417795650465
296	0.242417636637887
297	0.242417741976057
298	0.242417428412632
299	0.242417560472053
300	0.241936410534348
301	0.240856678828659
302	0.240984638633252
303	0.240993785063124
304	0.241050447302027
305	0.241027301109530
306	0.241051819429346
307	0.241004839708439
308	0.241012415683379
309	0.240988861517927
310	0.241005844497386
311	0.241011692174344
312	0.241023371581134
313	0.241043922307297
314	0.241043338228212
315	0.241028625697377
316	0.241038794136426
317	0.241039823791617
318	0.241040637684369
319	0.241042731926234
320	0.241042236094402
321	0.241043250555618
322	0.241043109291525
323	0.241041246050782
324	0.241043099387013
325	0.241042723195986
326	0.241487997007823
327	0.241481246104598
328	0.241485824185717
329	0.241486114541481
330	0.241487433439168
331	0.241490322018818
332	0.241490762023056
333	0.241490004816190
334	0.241490632639904
335	0.241491445296829
336	0.241490835134687
337	0.241491330749971
338	0.241490881487304
339	0.241491182288926
340	0.241490870444753
341	0.241491022498509
342	0.241490709268502
343	0.241491393844149
344	0.241489833278631
345	0.241488255118167
346	0.241488550776402
347	0.241491089380892
348	0.241491668800899
349	0.241492101271455
350	0.241041539585752
351	0.240679965112825
352	0.240736894947745
353	0.240752123600441
354	0.240756829889886
355	0.240776287512124
356	0.240766206358766
357	0.240776432670452
358	0.240774967310205
359	0.240785963015080
360	0.240785168302112
361	0.240787681574957
362	0.240789182707939
363	0.240789824905966
364	0.240789256668775
365	0.240789752874194
366	0.240789001276198
367	0.240790657269882
368	0.240790225746818
369	0.240790310312098
370	0.240788637894558
371	0.240786058038452
372	0.240788709030865
373	0.240790059012460
374	0.240790330865204
375	0.240791410014685
376	0.241347489669575
377	0.241486274905234
378	0.241477812835333
379	0.241479947468814
380	0.241481669243736
381	0.241481729155173
382	0.241483792654620
383	0.241485150737755
384	0.241485175339780
385	0.241485770525899
386	0.241485681239639
387	0.241486018877676
388	0.241486118986988
389	0.241486228223415
390	0.241486745385580
391	0.241487424109830
392	0.241487593760599
393	0.241489451300501
394	0.241488764382995
395	0.241486593239622
396	0.241486159763969
397	0.241485238232262
398	0.241486488897645
399	0.241486425642932
400	0.241486214982752

==> GrippererodedObj.txt <==
1	5.95923845691696
2	-2.69667797087735
3	-27.9119458166768
4	-43.6819862319398
5	-71.2646347232428
6	-98.2792502698152
7	-114.956035862192
8	-126.795530960421
9	-137.607058522352
10	-147.994650728858
11	-157.731420981557
12	-167.190687583131
13	-174.335898502768
14	-184.891596818030
15	-193.485938973031
16	-203.362658825557
17	-212.165673265561
18	-220.340515913911
19	-228.458602114287
20	-236.626775405757
21	-244.746927790952
22	-252.730648926678
23	-260.541634971376
24	-268.292658082973
25	-276.223569170418
26	-283.756810612541
27	-296.006190165322
28	-305.339214418349
29	-314.545264008217
30	-323.745072715858
31	-333.119309272217
32	-343.008657861695
33	-353.581053589709
34	-364.815644745143
35	-376.334778018810
36	-388.081096379713
37	-400.458736974956
38	-413.404547292512
39	-427.069593855561
40	-441.181604362627
41	-455.581997618130
42	-469.616060202197
43	-483.109457654434
44	-496.097107077444
45	-509.463269927086
46	-523.443350022264
47	-538.095884136399
48	-552.683943487816
49	-566.836624596861
50	-579.402714694858
51	-594.794145001609
52	-604.798967721414
53	-614.398772364499
54	-620.783594917646
55	-626.366178582112
56	-630.908346573708
57	-634.605243229973
58	-637.613287274397
59	-639.773728379531
60	-641.020777142482
61	-642.157379797451
62	-643.258640796340
63	-644.329547669452
64	-645.389794118859
65	-646.464586974857
66	-647.522301168439
67	-648.518353446020
68	-649.441404659514
69	-650.354444549778
70	-651.286382792215
71	-652.228142184027
72	-653.173083997475
73	-654.081316777779
74	-654.788565712337
75	-655.400825449476
76	-655.977193496364
77	-653.060521028500
78	-653.965293079113
79	-654.410410941111
80	-654.720093581099
81	-655.014567512951
82	-655.294644455355
83	-655.561222540825
84	-655.842853237068
85	-656.138337683400
86	-656.431751956146
87	-656.720701330619
88	-656.997706111695
89	-657.262909822288
90	-657.545157749363
91	-657.847831225347
92	-658.158712902230
93	-658.467811664770
94	-658.763479231598
95	-659.053959166476
96	-659.352977554461
97	-659.668387940465
98	-659.991633559759
99	-660.319024799669
100	-660.646937932233
101	-677.528087171759
102	-655.459677278893
103	-658.655004165067
104	-659.605586694775
105	-660.548819484056
106	-661.358733734262
107	-662.102278594100
108	-662.794888185444
109	-663.458777417282
110	-664.090311997487
111	-664.744613369413
112	-665.107146271504
113	-665.431557426998
114	-665.763593998333
115	-666.118681021203
116	-666.471220865073
117	-666.855124989791
118	-667.233044544534
119	-667.607267609922
120	-667.964579233006
121	-668.331811042345
122	-668.718542552199
123	-669.114530704724
124	-669.545855511805
125	-669.904027387724
126	-670.256078954901
127	-668.438804550689
128	-669.076585750715
129	-669.373513326242
130	-669.622012896580
131	-669.796936316687
132	-669.951742903901
133	-670.109280297760
134	-670.262493097353
135	-670.433994562602
136	-670.595542684081
137	-670.744552305415
138	-670.858613822841
139	-670.987594616281
140	-671.121639294211
141	-671.250608850995
142	-671.385212540694
143	-671.525295804145
144	-671.673338393724
145	-671.826222761587
146	-671.972287042973
147	-672.122064055710
148	-672.264493595317
149	-672.411301308293
150	-672.555099769617
151	-757.362069944245
152	-641.435070045681
153	-656.799674442149
154	-672.375736491008
155	-675.964384975745
156	-678.099768424741
157	-679.671372986685
158	-681.703889833411
159	-683.093871936707
160	-684.643749663729
161	-685.638024512879
162	-686.041876409594
163	-686.352549043951
164	-686.591439132271
165	-686.804671445665
166	-686.981672194392
167	-687.152531323689
168	-687.296644654196
169	-687.454243671121
170	-687.611735680730
171	-687.763725252143
172	-687.916681968405
173	-688.060212545791
174	-688.203876353352
175	-688.346920159575
176	-688.466191003930
177	-688.496450600190
178	-688.630074200790
179	-688.761704756277
180	-688.899945440993
181	-689.067135776092
182	-689.249546042353
183	-689.429160878033
184	-689.605219791104
185	-689.788041951321
186	-689.935221192196
187	-690.122216186005
188	-690.228683235004
189	-690.361081129014
190	-690.500261755842
191	-690.612981962452
192	-690.680715450474
193	-690.794010374886
194	-690.902143759310
195	-691.010341735818
196	-691.137101698850
197	-691.247545976026
198	-691.347753067246
199	-691.441832386471
200	-691.558827597554
201	-794.743020552270
202	-737.419610773963
203	-566.137701700976
204	-589.907537802303
205	-607.757953683090
206	-662.964751379219
207	-694.058874208751
208	-698.257894599413
209	-699.788489352882
210	-699.634251647816
211	-700.201570952129
212	-700.325432196978
213	-701.257723483951
214	-701.446873579892
215	-702.101382759086
216	-702.322133888173
217	-702.498495548211
218	-702.651934692763
219	-702.784358661891
220	-702.888503217957
221	-702.981092715503
222	-703.031563509931
223	-703.102303156620
224	-703.148869306386
225	-703.211071398970
226	-703.277182811699
227	-704.530295830475
228	-704.611142030837
229	-704.758994871334
230	-704.839153485410
231	-704.933054096875
232	-704.991911063047
233	-705.079652931514
234	-705.172872538487
235	-705.270270431735
236	-705.346240750296
237	-705.436246966007
238	-705.538016995455
239	-705.621434363864
240	-705.693628214589
241	-705.762936914872
242	-705.848678247553
243	-705.922816486668
244	-705.993992656032
245	-706.064615198712
246	-706.138543525351
247	-706.211903094087
248	-706.273486391653
249	-706.340700394416
250	-706.403704431000
251	-786.555640877991
252	-749.984592292710
253	-696.839871716331
254	-701.868069997209
255	-708.618962910431
256	-710.515883381145
257	-710.953158649236
258	-711.183127685359
259	-711.591815892001
260	-712.477935199475
261	-712.813264963404
262	-713.490951452264
263	-713.920668363658
264	-714.148486416544
265	-714.325545762482
266	-714.429768473989
267	-714.485518878169
268	-714.551753703845
269	-714.615484495380
270	-714.680634742628
271	-714.751523402726
272	-714.831053578502
273	-714.902824813947
274	-714.987128034606
275	-715.080555302361
276	-715.187379304103
277	-715.925257099241
278	-715.989789473193
279	-716.131284355084
280	-716.244214138010
281	-716.315210457649
282	-716.354991108094
283	-716.427818109788
284	-716.482597222783
285	-716.542794925918
286	-716.616078527343
287	-716.664214659087
288	-716.719990148894
289	-716.783538515685
290	-716.851722533253
291	-716.929227356402
292	-717.005623321658
293	-717.089547054616
294	-717.136251101405
295	-717.183504814897
296	-717.238983928032
297	-717.300393180951
298	-717.372740675594
299	-717.449766583678
300	-717.537832307001
301	-769.953610344716
302	-726.559675194819
303	-725.460556028680
304	-724.285172069610
305	-726.184435823882
306	-723.264426506866
307	-716.527447400972
308	-718.462893628127
309	-717.347383598265
310	-722.885693689443
311	-724.104924870635
312	-726.783731956105
313	-727.906514856527
314	-727.892347072524
315	-728.064274556653
316	-728.573697569464
317	-728.350164161177
318	-728.287687575496
319	-728.393014309991
320	-728.351578355240
321	-728.428533269858
322	-728.422922274561
323	-728.468063335592
324	-728.452236145577
325	-728.454587189104
326	-728.448742990443
327	-728.647153470412
328	-728.644248526832
329	-728.602905147250
330	-728.583835316304
331	-728.634367639407
332	-728.592514543240
333	-728.603736755153
334	-728.630827269311
335	-728.643167056417
336	-728.648888150631
337	-728.663008103645
338	-728.675266901330
339	-728.686771592418
340	-728.695946124758
341	-728.711163289152
342	-728.730423501149
343	-728.731170451437
344	-728.706334180559
345	-728.654268492258
346	-728.773030650333
347	-728.813047632076
348	-728.817123582284
349	-728.819859399247
350	-728.826976522025
351	-756.918214538818
352	-745.366317196439
353	-738.125805186530
354	-733.540409335318
355	-733.108512541260
356	-733.119287080179
357	-733.285359079080
358	-733.345339053605
359	-733.375102914361
360	-733.309660457807
361	-733.381248539028
362	-733.319505399026
363	-733.332803113815
364	-733.360552047518
365	-733.319873974008
366	-733.342723938529
367	-733.344273634793
368	-733.360847474480
369	-733.382353138870
370	-733.400598356831
371	-733.418457488320
372	-733.439441312969
373	-733.491366399880
374	-733.513288594772
375	-733.562236246028
376	-733.653649730647
377	-733.806732832919
378	-733.922855420211
379	-733.927650950934
380	-733.832103608876
381	-733.773310541314
382	-733.782207824117
383	-733.776340299200
384	-733.796403714268
385	-733.802370814861
386	-733.811177641858
387	-733.825021592193
388	-733.834171610873
389	-733.844145386447
390	-733.849669204766
391	-733.856718213267
392	-733.865563700248
393	-733.895897222431
394	-733.740559583781
395	-733.954800489886
396	-733.931888124582
397	-734.035388476404
398	-733.919452144099
399	-733.878022631396
400	-733.882368590590

==> GrippererodedVol.txt <==
1	0.133773528482036
2	0.120732680545932
3	0.133583087523060
4	0.138304510177461
5	0.151346256402125
6	0.158869260396817
7	0.160785668945716
8	0.161689554123929
9	0.162421238590637
10	0.163216765274693
11	0.163906179106596
12	0.164466938750705
13	0.165231137486803
14	0.167373930397934
15	0.168670697356335
16	0.170149868969994
17	0.171015301956524
18	0.171859915607708
19	0.172689661448851
20	0.173387718193262
21	0.174011715838755
22	0.174539974052646
23	0.175067821944115
24	0.175621965009332
25	0.175986995037210
26	0.188347422583458
27	0.188675900866956
28	0.189040109718557
29	0.189310085287501
30	0.189708043000641
31	0.190014751499938
32	0.190196894699914
33	0.190405085076450
34	0.190550108139838
35	0.190601080274806
36	0.190769333399942
37	0.190914921350271
38	0.191059295963775
39	0.191168785835315
40	0.191268340175168
41	0.191372139722925
42	0.191500484342011
43	0.191596437724595
44	0.191741125436880
45	0.191886524083037
46	0.192033671573790
47	0.192253813152101
48	0.192458192935600
49	0.192633075539040
50	0.175293791883507
51	0.172812492734919
52	0.173596413024370
53	0.173947549214886
54	0.174302271390043
55	0.174637556270428
56	0.174945861959068
57	0.175203492516969
58	0.175429381482717
59	0.175606959927309
60	0.175760609608764
61	0.175898886166345
62	0.176028043189716
63	0.176144297474891
64	0.176243796549865
65	0.176344672907047
66	0.176439604808570
67	0.176528943293099
68	0.176609550013670
69	0.176695394853569
70	0.176785062116080
71	0.176872681287279
72	0.176954453643176
73	0.177035538576839
74	0.177106675637312
75	0.177179116911335
76	0.174965027117072
77	0.175272278626137
78	0.175337053621348
79	0.175415811660646
80	0.175481685186846
81	0.175547109529686
82	0.175617320875780
83	0.175699236031260
84	0.175792964514406
85	0.175892896040681
86	0.176004784053005
87	0.176122582691375
88	0.176234732687598
89	0.176349175126229
90	0.176458979551883
91	0.176571902796885
92	0.176696228610135
93	0.176817900306085
94	0.176943771889844
95	0.177086328867281
96	0.177230627674616
97	0.177374025967467
98	0.177506288160078
99	0.177627132913304
100	0.157987002414794
101	0.154908095476490
102	0.155573375401389
103	0.155789041653137
104	0.156015173187224
105	0.156212555795976
106	0.156420669889729
107	0.156634429587904
108	0.156825288928752
109	0.157024736348739
110	0.157215698827459
111	0.157327103504434
112	0.157424625127586
113	0.157531739780817
114	0.157646606891202
115	0.157755255392258
116	0.157849219448748
117	0.157934089612625
118	0.158013140194654
119	0.158080730524962
120	0.158151037912697
121	0.158233003765278
122	0.158323542027083
123	0.158416457615203
124	0.158514793870005
125	0.158616394584612
126	0.156890393215601
127	0.157221315443729
128	0.157287448120869
129	0.157361331941578
130	0.157440953282291
131	0.157524956965219
132	0.157623790373898
133	0.157732385946752
134	0.157853675997186
135	0.157972088014694
136	0.158061534299063
137	0.158125971991999
138	0.158197706752987
139	0.158281853236895
140	0.158359059818341
141	0.158433014006382
142	0.158506389802575
143	0.158571811249303
144	0.158634413148641
145	0.158702004631628
146	0.158768804394462
147	0.158841302716339
148	0.158910945925802
149	0.158978032473900
150	0.154776934011413
151	0.142521335566818
152	0.147232759712692
153	0.146962054103371
154	0.147358998300095
155	0.147200254978582
156	0.147500922038029
157	0.147807887411024
158	0.148116296730750
159	0.148502064616051
160	0.148798542872757
161	0.149051603464821
162	0.149252665835091
163	0.149432705297737
164	0.149609172130057
165	0.149781649098664
166	0.149944471473654
167	0.150104888324076
168	0.150260146011541
169	0.150408677317667
170	0.150571842378824
171	0.150757828435728
172	0.150915297263420
173	0.151122119538302
174	0.151299608176877
175	0.151569363581135
176	0.151744001478599
177	0.152126758117684
178	0.152577495338237
179	0.153139149576255
180	0.153829318730873
181	0.154394003649810
182	0.154841252240335
183	0.155103224733682
184	0.155308203296286
185	0.155351098282582
186	0.155473133777787
187	0.155484870976547
188	0.155543278992284
189	0.155609691925043
190	0.155635616710329
191	0.155623199002503
192	0.155647859490739
193	0.155652999555518
194	0.155670404550940
195	0.155689073333833
196	0.155695754635706
197	0.155668502696843
198	0.155661049466097
199	0.155697023553713
200	0.158018571316072
201	0.147398853816820
202	0.148350027974536
203	0.142245994437206
204	0.146337777441951
205	0.147749310303007
206	0.150058208911019
207	0.150358384148152
208	0.150698220700975
209	0.150421354635384
210	0.150568949050156
211	0.150429384193626
212	0.150611716787577
213	0.150544742325827
214	0.150628197533147
215	0.150613992361158
216	0.150626232521331
217	0.150616637029896
218	0.150673948816013
219	0.150670681512831
220	0.150679865953177
221	0.150639581082007
222	0.150662426463708
223	0.150629160223606
224	0.150618846381130
225	0.150622726567059
226	0.152838592535510
227	0.152773637515925
228	0.152752966067078
229	0.152727580721738
230	0.152730400019641
231	0.152650613856353
232	0.152623546739060
233	0.152621142311079
234	0.152612831004514
235	0.152606102851502
236	0.152606875932261
237	0.152623272416231
238	0.152592011434795
239	0.152606992117587
240	0.152571888686679
241	0.152549899175168
242	0.152532078724695
243	0.152527825021126
244	0.152538311012445
245	0.152551048140698
246	0.152570079837341
247	0.152582106764298
248	0.152593304615897
249	0.152607489452106
250	0.154067462874558
251	0.150341677864568
252	0.148914504379537
253	0.149038922223360
254	0.149288382159543
255	0.149213203966056
256	0.149089744569137
257	0.149010376484652
258	0.148894459510433
259	0.148936523260294
260	0.148846187476001
261	0.148887890017514
262	0.148845615238913
263	0.148833940950604
264	0.148778482266213
265	0.148775170105133
266	0.148732530123067
267	0.148722562421947
268	0.148687306427300
269	0.148669828948797
270	0.148636578609829
271	0.148618908733071
272	0.148601615118190
273	0.148566564588822
274	0.148544295843329
275	0.148509188031969
276	0.150168448607473
277	0.149918651256299
278	0.150026014085079
279	0.149996275999429
280	0.150041035280603
281	0.150028692262067
282	0.150047877535214
283	0.150045582409682
284	0.150067420691503
285	0.150079402450916
286	0.150118213294740
287	0.150135601182540
288	0.150160445554663
289	0.150174840105887
290	0.150208904878351
291	0.150210846191070
292	0.150246314768140
293	0.150229001917121
294	0.150282763679061
295	0.150242647470998
296	0.150323333808059
297	0.150277730270398
298	0.150336470038664
299	0.150355116867905
300	0.150700158241490
301	0.147946417819240
302	0.148208110869521
303	0.148405041920331
304	0.148347278944457
305	0.148722778029465
306	0.147897141133708
307	0.148437757142770
308	0.147888701315269
309	0.148433192386676
310	0.148089269368120
311	0.148429380236155
312	0.148306315233758
313	0.148366317200195
314	0.148318707021682
315	0.148364009103845
316	0.148290222314653
317	0.148330114653771
318	0.148252706688364
319	0.148258832048764
320	0.148188362741215
321	0.148211526384895
322	0.148133877083427
323	0.148147885494147
324	0.148065850540123
325	0.148090715361645
326	0.148574432650926
327	0.148569047791822
328	0.148476132829354
329	0.148520343796106
330	0.148461324830546
331	0.148448305601423
332	0.148432067687325
333	0.148414538548421
334	0.148404959693966
335	0.148388441715500
336	0.148387379959641
337	0.148370267631962
338	0.148374687197234
339	0.148350482398818
340	0.148355454396471
341	0.148335939259502
342	0.148330816977731
343	0.148356487021086
344	0.148273210484506
345	0.148372335542918
346	0.148288581226037
347	0.148323525502786
348	0.148310456601583
349	0.148312558721882
350	0.148678933756243
351	0.148045291180762
352	0.147845016385223
353	0.147705635489484
354	0.147747167488605
355	0.147752557454757
356	0.147735695002360
357	0.147721681696472
358	0.147731778825247
359	0.147723119982090
360	0.147749103813537
361	0.147754039390171
362	0.147759763272177
363	0.147768566255490
364	0.147767207777061
365	0.147771620748049
366	0.147770609950536
367	0.147775403536121
368	0.147780546798316
369	0.147780217194434
370	0.147772791168877
371	0.147787904238283
372	0.147755826337598
373	0.147795605219325
374	0.147755828903378
375	0.147797275904597
376	0.148449718638821
377	0.148635395588927
378	0.148639315483180
379	0.148710278656372
380	0.148736529212508
381	0.148773745820297
382	0.148794713113863
383	0.148810277955922
384	0.148800870365937
385	0.148815758432186
386	0.148806372981957
387	0.148813989803329
388	0.148812361220717
389	0.148818123950422
390	0.148811550738019
391	0.148819231216078
392	0.148807011710588
393	0.148815582922097
394	0.148820865352331
395	0.148801280048723
396	0.148812102217470
397	0.148797744076534
398	0.148799924315844
399	0.148807501410885
400	0.148803860580189

==> GripperintermObj.txt <==
1	6.69332002580570
2	-3.30379890317678
3	-32.8647117506874
4	-49.2720208287143
5	-82.8373594816284
6	-108.396346361934
7	-124.892398743501
8	-136.921083410222
9	-147.946558115440
10	-157.557067394761
11	-168.399167913711
12	-174.842255673494
13	-185.191643582232
14	-191.191626977701
15	-202.184047644271
16	-209.356838814342
17	-217.760445313342
18	-225.237287943993
19	-232.993956803689
20	-240.787057043944
21	-248.745060542482
22	-256.648006155534
23	-264.668655600870
24	-272.560352406962
25	-281.075199348612
26	-288.555874260652
27	-300.897407217781
28	-309.964772965706
29	-320.121653269120
30	-328.313608624957
31	-338.330869745742
32	-348.080364622924
33	-358.653701003899
34	-369.920966556103
35	-381.704989032931
36	-393.862572745987
37	-406.656253771413
38	-419.959321995298
39	-433.646144769521
40	-447.745292627062
41	-462.095156784617
42	-476.277672120714
43	-489.823500259635
44	-502.833590350386
45	-516.041857154157
46	-529.725922805455
47	-544.138999878162
48	-558.368699913669
49	-572.322312653731
50	-584.554131851961
51	-623.430698929728
52	-625.548355110100
53	-634.599240099816
54	-641.542116673008
55	-647.413533608365
56	-652.154342224207
57	-656.021036043199
58	-659.123170544705
59	-661.404571408794
60	-662.794893971798
61	-664.052678663143
62	-665.266208506374
63	-666.439906396235
64	-667.587438940983
65	-668.738656572089
66	-669.850879807400
67	-670.900073488275
68	-671.895445348110
69	-672.851432675482
70	-673.795796973624
71	-674.731522459111
72	-675.666729823359
73	-676.566154399205
74	-677.313046387714
75	-677.958273998847
76	-678.562118011182
77	-675.646884093905
78	-676.510851450283
79	-676.937611714732
80	-677.264603627572
81	-677.578103273345
82	-677.865121468967
83	-678.143473292249
84	-678.443440272630
85	-678.760430287417
86	-679.072221092501
87	-679.377987880561
88	-679.672608913275
89	-679.947583840097
90	-680.234756817007
91	-680.533484766514
92	-680.829097960798
93	-681.121882044367
94	-681.403953463206
95	-681.674350617780
96	-681.957167721898
97	-682.273814327078
98	-682.599618740978
99	-682.932946626105
100	-683.284857345433
101	-740.212409469439
102	-742.809803562070
103	-743.704860735319
104	-743.600296956635
105	-743.374803844114
106	-743.116563478732
107	-742.856520903761
108	-742.641214905573
109	-742.446820421059
110	-742.198249695365
111	-742.086775907950
112	-742.204422214408
113	-742.343714826997
114	-742.537910604137
115	-742.809563230654
116	-743.133181279959
117	-743.493748817886
118	-743.848940898771
119	-744.183859210954
120	-744.528106728573
121	-744.896324310965
122	-745.296428058792
123	-745.730381740623
124	-746.147230730099
125	-746.471336130061
126	-746.771370237604
127	-744.733870571828
128	-745.156843476673
129	-745.316703182587
130	-745.498846255801
131	-745.606200375199
132	-745.684076556801
133	-745.788737058735
134	-745.919905303561
135	-746.053434588353
136	-746.176077679645
137	-746.305802751468
138	-746.374404425014
139	-746.457259372739
140	-746.523953854950
141	-746.551614471786
142	-746.538983355086
143	-746.576244965880
144	-746.617748790813
145	-746.662189856072
146	-746.703902762392
147	-746.740160822299
148	-746.805982749664
149	-746.841184898115
150	-746.889988542236
151	-775.079024106963
152	-794.115954854085
153	-796.722574710286
154	-794.615698273454
155	-794.105982104234
156	-793.609495366436
157	-793.154629088185
158	-792.878046200921
159	-792.607623641653
160	-792.319675892346
161	-792.172475753626
162	-792.490085098936
163	-792.718395368226
164	-793.009744327259
165	-793.175772863040
166	-793.154517502106
167	-793.179173325412
168	-793.152559659420
169	-793.165043648741
170	-793.179065684604
171	-793.183032655036
172	-793.147350237724
173	-793.141508848343
174	-793.140827552693
175	-793.127762456084
176	-793.121924781220
177	-793.041451763041
178	-793.097148970840
179	-793.149257220395
180	-793.220723778523
181	-793.364088957814
182	-793.466088289607
183	-793.623869112489
184	-793.707903690900
185	-793.841778219113
186	-793.856681797383
187	-793.942591555204
188	-793.930587821551
189	-793.947874654180
190	-794.014585311721
191	-794.036853068322
192	-794.043560788054
193	-794.086337595078
194	-794.097862532984
195	-794.119344265680
196	-794.272732948176
197	-794.415712626595
198	-794.568547314366
199	-794.708978266983
200	-794.867489923558
201	-793.425167231662
202	-799.667722718490
203	-810.335968430899
204	-811.020566333375
205	-812.983209547527
206	-813.208073877473
207	-812.357241239781
208	-812.846452894022
209	-813.340657146749
210	-813.246754850740
211	-812.633770571772
212	-812.734567922130
213	-812.594960879766
214	-812.572548551609
215	-812.449923518920
216	-812.438661212431
217	-812.502460134137
218	-812.696235561351
219	-812.916667411846
220	-813.026037152209
221	-813.114691421441
222	-813.098653469373
223	-813.125597220987
224	-813.114544183853
225	-813.115577815037
226	-813.128768238749
227	-815.038327760275
228	-814.924178691579
229	-814.884515287802
230	-814.810102579018
231	-814.713906089807
232	-814.615447057964
233	-814.546035816993
234	-814.501703734395
235	-814.451185213670
236	-814.400292617523
237	-814.383611294576
238	-814.404106519177
239	-814.398692401219
240	-814.405035950385
241	-814.367861347247
242	-814.329683557005
243	-814.354979734105
244	-814.382718598074
245	-814.437254382028
246	-814.440577522833
247	-814.477190611629
248	-814.492276861288
249	-814.509243886250
250	-814.528093359953
251	-808.843227135932
252	-812.828544302664
253	-818.598336221600
254	-819.136301132361
255	-819.311814402433
256	-818.887546310496
257	-818.753229967768
258	-819.486669170495
259	-818.875126621323
260	-819.451586596728
261	-819.159339950676
262	-819.514942609009
263	-819.480739765349
264	-819.737103296071
265	-819.547315305917
266	-819.805910980316
267	-819.809319262050
268	-819.795750126917
269	-819.758685372553
270	-819.696181981545
271	-819.697916359343
272	-819.758880060154
273	-819.819659661024
274	-819.867920199023
275	-819.835070729164
276	-819.893408402105
277	-821.270799457523
278	-821.094262286014
279	-821.247523746474
280	-821.346509494591
281	-821.233659369180
282	-821.388572138720
283	-821.369788604849
284	-821.437193525255
285	-821.533592665952
286	-821.585615233410
287	-821.719215600809
288	-821.821176400908
289	-821.923095497974
290	-822.041746560892
291	-822.157703049615
292	-822.277620126676
293	-822.385076673076
294	-822.511172825724
295	-822.644965552417
296	-822.723425686228
297	-822.824804931294
298	-822.843168687262
299	-822.896975180664
300	-822.926672884365
301	-820.668752603507
302	-823.152371539787
303	-825.714693448364
304	-824.675793433374
305	-824.549142523293
306	-824.607928790126
307	-825.676321615704
308	-825.146664169957
309	-825.940767592728
310	-825.148073379880
311	-825.465779469380
312	-825.391962937615
313	-825.125891821022
314	-825.361579769068
315	-824.825049827728
316	-825.395700415187
317	-825.070370700510
318	-825.422013669905
319	-825.104774662747
320	-825.442106678453
321	-825.105812282900
322	-825.441213958597
323	-825.085762231350
324	-825.399009348838
325	-825.091229586465
326	-825.355459743214
327	-825.451076914467
328	-825.627831473099
329	-825.420584977395
330	-825.494406688426
331	-825.377070733203
332	-825.399298013600
333	-825.326094969550
334	-825.423246041323
335	-825.348993612076
336	-825.330018476708
337	-825.373735116097
338	-825.338007030323
339	-825.377983400064
340	-825.337304060162
341	-825.347961976213
342	-825.304555520854
343	-825.398712275976
344	-825.312848938831
345	-825.386047547104
346	-825.409369260789
347	-825.368689647394
348	-825.413371148765
349	-825.381721137515
350	-825.398009022735
351	-825.102106878456
352	-825.566861130715
353	-826.440340554166
354	-826.864033684943
355	-827.233751146894
356	-827.262523454136
357	-827.445122606583
358	-827.534909643843
359	-827.693481925017
360	-827.757050514476
361	-827.848420195259
362	-827.829195179698
363	-827.771810736387
364	-827.745059012241
365	-827.704379808002
366	-827.737522802029
367	-827.690460419169
368	-827.724088467442
369	-827.701588929609
370	-827.695282655721
371	-827.686190680817
372	-827.719678406435
373	-827.674335439759
374	-827.712820731620
375	-827.684696641848
376	-827.724934951964
377	-828.209223859597
378	-828.309942642938
379	-828.270390595220
380	-828.296919411520
381	-828.313015122676
382	-828.304097097054
383	-828.299350829467
384	-828.289824450067
385	-828.275423827170
386	-828.256194325931
387	-828.251810595181
388	-828.244751817351
389	-828.242164412321
390	-828.229199331444
391	-828.236284818109
392	-828.223882671495
393	-828.248121537706
394	-828.196342709941
395	-828.293248369307
396	-828.251508803746
397	-828.226563539734
398	-828.263425356633
399	-828.249464727518
400	-828.254489858607

==> GripperintermVol.txt <==
1	0.150144423330353
2	0.135062002560209
3	0.149250617795012
4	0.153622369551092
5	0.167435846958454
6	0.175269384802422
7	0.177059099779477
8	0.177701229024833
9	0.178090723939526
10	0.178428902430203
11	0.178705909975881
12	0.178568401297618
13	0.179017020872036
14	0.180644191029308
15	0.181645879747886
16	0.182766586943451
17	0.183287060453336
18	0.183772253535219
19	0.184276851002785
20	0.184679697536380
21	0.185032994391203
22	0.185306733241371
23	0.185611316049830
24	0.185963665006020
25	0.186196653490612
26	0.198648216862891
27	0.198856721699248
28	0.199094636732631
29	0.199336586455202
30	0.199641665023981
31	0.199896830453668
32	0.200011174006280
33	0.200148508559796
34	0.200229709580885
35	0.200220675437517
36	0.200329329853382
37	0.200422916456933
38	0.200523212589048
39	0.200587251137427
40	0.200644888233110
41	0.200719836568992
42	0.200830851613569
43	0.200898690848608
44	0.201005151701752
45	0.201098179521003
46	0.201176917151197
47	0.201324282082041
48	0.201473505036922
49	0.201598935392056
50	0.201767567252632
51	0.199221081594559
52	0.199816007365195
53	0.200007757644260
54	0.200201286334727
55	0.200386315121191
56	0.200553109262648
57	0.200691590824253
58	0.200814027651030
59	0.200911147217251
60	0.200987844506622
61	0.201054993480163
62	0.201120190594805
63	0.201178716900427
64	0.201229422279470
65	0.201282453502097
66	0.201332875278114
67	0.201379645444852
68	0.201421564369137
69	0.201465926599847
70	0.201513319973712
71	0.201559917012866
72	0.201603421073622
73	0.201647285418501
74	0.201684226342423
75	0.201721710318313
76	0.199524688908311
77	0.199787220946235
78	0.199818013559456
79	0.199860822857261
80	0.199897462832920
81	0.199933421295426
82	0.199971172755327
83	0.200014535819257
84	0.200063865836493
85	0.200115681662294
86	0.200172953507784
87	0.200231607159598
88	0.200288560740744
89	0.200346590861040
90	0.200400123993074
91	0.200456550887843
92	0.200518131465660
93	0.200578654533092
94	0.200639812462660
95	0.200706655117042
96	0.200772827037295
97	0.200838574080093
98	0.200900961585502
99	0.200954958973661
100	0.201878505225670
101	0.199040754436101
102	0.199553015895236
103	0.199667536593175
104	0.199788563833028
105	0.199896796741066
106	0.200010393127009
107	0.200128864453475
108	0.200231085951483
109	0.200336768952689
110	0.200436531373670
111	0.200496658330969
112	0.200547110383611
113	0.200602621202182
114	0.200663154005893
115	0.200719331785688
116	0.200769026141127
117	0.200814503434143
118	0.200857657569158
119	0.200893852135215
120	0.200930155770138
121	0.200973054019962
122	0.201019936057811
123	0.201068249066346
124	0.201120022814860
125	0.201174432575687
126	0.199513122323446
127	0.199770170035719
128	0.199798364122493
129	0.199837997551825
130	0.199881227960651
131	0.199927061211920
132	0.199979210890617
133	0.200037555920310
134	0.200101839641342
135	0.200164835454176
136	0.200212979018613
137	0.200247782419059
138	0.200286638928391
139	0.200331754147968
140	0.200373735588681
141	0.200413906309445
142	0.200454502731456
143	0.200490132291901
144	0.200524541911965
145	0.200561786471258
146	0.200598589059790
147	0.200638541633262
148	0.200677226606893
149	0.200714874644540
150	0.202910092882531
151	0.195460596727514
152	0.197567361641795
153	0.197678970423441
154	0.197816357778521
155	0.197794092474109
156	0.197942613130038
157	0.198092291056778
158	0.198237043697490
159	0.198411364708694
160	0.198538567498731
161	0.198655871509682
162	0.198752619819352
163	0.198844960442071
164	0.198938086447910
165	0.199026852255467
166	0.199122137728606
167	0.199206351690674
168	0.199297638906271
169	0.199381876963877
170	0.199481099978652
171	0.199583030881213
172	0.199682829752546
173	0.199800526520563
174	0.199913984017475
175	0.200072468255810
176	0.200128347333988
177	0.200332416635066
178	0.200538733461659
179	0.200746448307108
180	0.200930592715734
181	0.201036938377353
182	0.201104912271390
183	0.201137718863589
184	0.201167780909010
185	0.201150045846398
186	0.201189349969865
187	0.201176538860502
188	0.201195165791456
189	0.201226501984330
190	0.201237561563585
191	0.201225043096030
192	0.201234756078356
193	0.201239008487102
194	0.201242407186254
195	0.201257180110526
196	0.201255711827650
197	0.201237924615028
198	0.201229860272915
199	0.201249070103609
200	0.202025810229564
201	0.196590913112935
202	0.197097881411315
203	0.195281766504169
204	0.196537937607357
205	0.197120423219230
206	0.197899927500918
207	0.198063969946902
208	0.198192875843544
209	0.198127549430187
210	0.198161760236283
211	0.198135462992231
212	0.198189261632175
213	0.198170871585104
214	0.198193798088603
215	0.198193599195235
216	0.198199747848378
217	0.198201675543301
218	0.198225932462920
219	0.198228030259246
220	0.198231398644383
221	0.198217945249164
222	0.198226652419269
223	0.198211671359476
224	0.198205944766262
225	0.198208223201188
226	0.200316343400791
227	0.200249140783958
228	0.200268749331220
229	0.200267021489314
230	0.200274387470835
231	0.200246266841499
232	0.200236768152739
233	0.200240016848416
234	0.200237729998333
235	0.200228985544712
236	0.200226077267972
237	0.200232397709019
238	0.200217082093266
239	0.200216805728539
240	0.200197268090633
241	0.200184653566444
242	0.200175705988161
243	0.200169375717929
244	0.200166932549126
245	0.200164916165629
246	0.200166809352936
247	0.200168550012281
248	0.200170091410536
249	0.200171711341583
250	0.200469622634400
251	0.198934810773908
252	0.198733233191031
253	0.198819698570113
254	0.199044730022047
255	0.199063914617505
256	0.199054984649397
257	0.199042024254382
258	0.199010451620023
259	0.198972728758645
260	0.199023198656484
261	0.198962558701555
262	0.199015214954891
263	0.198971641590170
264	0.198990230148259
265	0.198978223679718
266	0.198978954380507
267	0.198971599921606
268	0.198961697814833
269	0.198954246935764
270	0.198942607896155
271	0.198937195567770
272	0.198931815132959
273	0.198918632744868
274	0.198907659501534
275	0.198894599895450
276	0.200347080210787
277	0.200187263996962
278	0.200227913593926
279	0.200223589284401
280	0.200232068458319
281	0.200236069275997
282	0.200240186427743
283	0.200244081534014
284	0.200249641312724
285	0.200253070872508
286	0.200258212930953
287	0.200266898383555
288	0.200265772447387
289	0.200277653941914
290	0.200279691801646
291	0.200290515720773
292	0.200299436749601
293	0.200305647188120
294	0.200323465936998
295	0.200321496626692
296	0.200338462142468
297	0.200336568512563
298	0.200348962783898
299	0.200356007965144
300	0.200735237601668
301	0.199434352325478
302	0.199583687047912
303	0.199866048905741
304	0.199781570107263
305	0.199985065244436
306	0.199666563867181
307	0.199883467256321
308	0.199704204702467
309	0.199839535538820
310	0.199707989488274
311	0.199807534464752
312	0.199760710076552
313	0.199781316287616
314	0.199798873140381
315	0.199721073127816
316	0.199764750305932
317	0.199711570709293
318	0.199727822258131
319	0.199679041526138
320	0.199692227659937
321	0.199667065402026
322	0.199670866679094
323	0.199641739303756
324	0.199641724854911
325	0.199626997355072
326	0.200117445874965
327	0.200096122698526
328	0.200069099005815
329	0.200095608036977
330	0.200076078819495
331	0.200077521176420
332	0.200079070267178
333	0.200067501019340
334	0.200078021898012
335	0.200072970926689
336	0.200077544500452
337	0.200072776851691
338	0.200074715785018
339	0.200069311411763
340	0.200067213874935
341	0.200067561325126
342	0.200053752318952
343	0.200082592498080
344	0.200026936514834
345	0.200068738206677
346	0.200053228606746
347	0.200047095921924
348	0.200046603308932
349	0.200048164993700
350	0.200207095350592
351	0.199730313412206
352	0.199790780339916
353	0.199649098141819
354	0.199775357705568
355	0.199674110788189
356	0.199665197328001
357	0.199614727310181
358	0.199608163946952
359	0.199582285253742
360	0.199582351850994
361	0.199565744035338
362	0.199549907906505
363	0.199544499107809
364	0.199540311555821
365	0.199525805660915
366	0.199521084334098
367	0.199508553199672
368	0.199499254869316
369	0.199476534458810
370	0.199442413652068
371	0.199470686562502
372	0.199401234725428
373	0.199435434991182
374	0.199401716680377
375	0.199423089389638
376	0.200233606393086
377	0.200310717579995
378	0.200295282368560
379	0.200321341023458
380	0.200341532620223
381	0.200354823861811
382	0.200366105677737
383	0.200367460982904
384	0.200352170851029
385	0.200342005225880
386	0.200329209689492
387	0.200322431003381
388	0.200309752671845
389	0.200304958679363
390	0.200289887414089
391	0.200281531369314
392	0.200277991856546
393	0.200254338704445
394	0.200276832713075
395	0.200236805432357
396	0.200228733695744
397	0.200231938049292
398	0.200200916140207
399	0.200208216901989
400	0.200184934576200

==> IVout.txt <==
0.2	.230
0.25 .237
0.3	.256
0.4	.286
0.5	.289
0.6	.297
0.7	.324
0.8	.337
0.9	.358


==> InverterdilatedVol.txt <==
1	0.139542759410338
2	0.111500997556911
3	0.0918292119215023
4	0.109743980568251
5	0.102522361508866
6	0.110796333217157
7	0.132092624144416
8	0.149971551200743
9	0.162404727235652
10	0.173333904877854
11	0.176847482852591
12	0.180476914225892
13	0.180798347694688
14	0.183302823960283
15	0.185232223642190
16	0.187107687966959
17	0.188396869288274
18	0.189077672715170
19	0.189348980668009
20	0.189544537751151
21	0.189598928624183
22	0.189662541076931
23	0.189642619365045
24	0.189717447231840
25	0.190004267660625
26	0.200012297789257
27	0.201226950404452
28	0.201550222312676
29	0.201636015924346
30	0.201728981982717
31	0.201775234321648
32	0.201907713719107
33	0.201990656467496
34	0.202046740561748
35	0.202120268918674
36	0.202172816824538
37	0.202199266873152
38	0.202213325932093
39	0.202229549219542
40	0.202253310796329
41	0.202286685613275
42	0.202320932453295
43	0.202356278569933
44	0.202397801724585
45	0.202429476918453
46	0.202481518926080
47	0.202523691478882
48	0.202563821733063
49	0.202590206538814
50	0.207591091134054
51	0.206779543195844
52	0.206801177635486
53	0.206687224267965
54	0.206712523527161
55	0.206497504513815
56	0.206651669858557
57	0.206406135358328
58	0.206679233473159
59	0.206505309654852
60	0.206816327230372
61	0.206835196523264
62	0.206871707370039
63	0.206869850670035
64	0.206866624765107
65	0.206870607284139
66	0.206881559926053
67	0.206893581268959
68	0.206898400963461
69	0.206896461619594
70	0.206896308683612
71	0.206900116435266
72	0.206908117887118
73	0.206908531334274
74	0.206910185844327
75	0.206913669303679
76	0.206951906173219
77	0.206952847719113
78	0.206957405930959
79	0.206965352685778
80	0.206957944791138
81	0.206968879397135
82	0.206968377697630
83	0.206988577741136
84	0.206994861406157
85	0.206999953256350
86	0.207001458920142
87	0.207004810259951
88	0.207004866245485
89	0.207005839053741
90	0.207007417956190
91	0.207007616565955
92	0.207008087319881
93	0.207006020772468
94	0.207008370403907
95	0.207004576637545
96	0.207007158975730
97	0.207013444521105
98	0.207017373344167
99	0.207019057314587
100	0.213841655595240
101	0.212704639952471
102	0.212774728290821
103	0.212791899319160
104	0.212789964317351
105	0.212799378188258
106	0.212796455259922
107	0.212794445504220
108	0.212789503092045
109	0.212736816195423
110	0.212689404676473
111	0.212606806878138
112	0.212578086901807
113	0.212689809465289
114	0.212760944762867
115	0.212801863238166
116	0.212820784100797
117	0.212816327064300
118	0.212817800739089
119	0.212814104508150
120	0.212813281300293
121	0.212811488926072
122	0.212810286243504
123	0.212806123504788
124	0.212805346197057
125	0.212800427158419
126	0.212911783407096
127	0.212911181623315
128	0.212913718311444
129	0.212914033485435
130	0.212914385659737
131	0.212908181641351
132	0.212909459830757
133	0.212894689336222
134	0.212910112346955
135	0.212887519609915
136	0.212891172342216
137	0.212907674657655
138	0.212909944621757
139	0.212913059650351
140	0.212906773548549
141	0.212905400087148
142	0.212897663711921
143	0.212890875167601
144	0.212875812083482
145	0.212882393428634
146	0.212869651121834
147	0.212881047565840
148	0.212871675344045
149	0.212867279097914
150	0.214457573144150
151	0.213545002099979
152	0.213678874991844
153	0.213732015167288
154	0.213749576360345
155	0.213765556608267
156	0.213779969766758
157	0.213793615811919
158	0.213804153821888
159	0.213814723752717
160	0.213820004477570
161	0.213827665248165
162	0.213832594840376
163	0.213836443235573
164	0.213838874551645
165	0.213838309853878
166	0.213838421936805
167	0.213839799616133
168	0.213840767043143
169	0.213841198904364
170	0.213842464353812
171	0.213844233269408
172	0.213845912318705
173	0.213845424089359
174	0.213844687583409
175	0.213845801334278
176	0.213584440592055
177	0.213584428132822
178	0.213583450835403
179	0.213582905820448
180	0.213582550664664
181	0.213583141974593
182	0.213582462862944
183	0.213582693494155
184	0.213582612979990
185	0.213584523311171
186	0.213584785315077
187	0.213584926004202
188	0.213584760642771
189	0.213585270394317
190	0.213585223519939
191	0.213584512234083
192	0.213584193537821
193	0.213582463674185
194	0.213582176623876
195	0.213578998097123
196	0.213583254948438
197	0.213585773501726
198	0.213586464913697
199	0.213586595349716
200	0.213816741243899
201	0.212917553313149
202	0.213086653673103
203	0.213146947559357
204	0.213172461637646
205	0.213197425733201
206	0.213211645025852
207	0.213213368840480
208	0.213219095572606
209	0.213222872918126
210	0.213230315506486
211	0.213231265073468
212	0.213235271774956
213	0.213235307631353
214	0.213235758748056
215	0.213238035789912
216	0.213236944088943
217	0.213237879907847
218	0.213238853674332
219	0.213238731773787
220	0.213238160295525
221	0.213237352378886
222	0.213236937678833
223	0.213236914947558
224	0.213234165298057
225	0.213233934377756
226	0.213788030999118
227	0.213797193640861
228	0.213800899004826
229	0.213805017021849
230	0.213804331784880
231	0.213803679506085
232	0.213802219447344
233	0.213801224032040
234	0.213801963273902
235	0.213804053919398
236	0.213805755025604
237	0.213806330494634
238	0.213806303379796
239	0.213806808876372
240	0.213806199009932
241	0.213805816090156
242	0.213802128966639
243	0.213802173541237
244	0.213801426815990
245	0.213805763073948
246	0.213805749560373
247	0.213806364006177
248	0.213807175544537
249	0.213806108668256
250	0.213452741260891
251	0.212681356566061
252	0.212806491739895
253	0.212883179413879
254	0.212891884623548
255	0.212899716596428
256	0.212910855328394
257	0.212909307244405
258	0.212906783168852
259	0.212907837654944
260	0.212916452887051
261	0.212917362280115
262	0.212916577909001
263	0.212909509175003
264	0.212918172078690
265	0.212923236363710
266	0.212925758768584
267	0.212923831616173
268	0.212923502190953
269	0.212921105913100
270	0.212919177515331
271	0.212914583181046
272	0.212916576252142
273	0.212923204583322
274	0.212916552013514
275	0.212911092843211
276	0.213176849284677
277	0.213188323392245
278	0.213201583469411
279	0.213205546782217
280	0.213206052917398
281	0.213204732237685
282	0.213204306992504
283	0.213205728856048
284	0.213205992905697
285	0.213207220592980
286	0.213207157469152
287	0.213207239149883
288	0.213208678407905
289	0.213209136100831
290	0.213207679761053
291	0.213207425880332
292	0.213205942293543
293	0.213203998927267
294	0.213203777325873
295	0.213202065489802
296	0.213199113523329
297	0.213197403429385
298	0.213207058713229
299	0.213208401687120
300	0.212781859438829
301	0.212257362009409
302	0.212367578881948
303	0.212407779001238
304	0.212376544200984
305	0.212411210636898
306	0.212391318656137
307	0.212418049747675
308	0.212405722305032
309	0.212412613643147
310	0.212411278295767
311	0.212411712345908
312	0.212410753872404
313	0.212408937833326
314	0.212409347740242
315	0.212408998668268
316	0.212408199635955
317	0.212407559196017
318	0.212408430686373
319	0.212409763356988
320	0.212412059459609
321	0.212412273469856
322	0.212413457539366
323	0.212413556023599
324	0.212412793709984
325	0.212419814789488
326	0.212225250016152
327	0.212241038427223
328	0.212237038431896
329	0.212233177309884
330	0.212228603795545
331	0.212224970160157
332	0.212222920238590
333	0.212219064510955
334	0.212216935612222
335	0.212219295302406
336	0.212221862484186
337	0.212223878616847
338	0.212225334934623
339	0.212225768349955
340	0.212224752689741
341	0.212223176756511
342	0.212221841318479
343	0.212219235822016
344	0.212221363304440
345	0.212220414437103
346	0.212219153846825
347	0.212217780283654
348	0.212218273912974
349	0.212219032222411
350	0.211948561727595
351	0.211958681680766
352	0.212018167112189
353	0.211974105010466
354	0.211998680808488
355	0.211997508293482
356	0.212008941887352
357	0.212015165851083
358	0.212002386844348
359	0.212005232131745
360	0.211997129337257
361	0.211999269161227
362	0.212002866659850
363	0.212001279019378
364	0.212002239818321
365	0.212000409503184
366	0.212003787363401
367	0.212002218989874
368	0.212002399523150
369	0.212001888395109
370	0.212001589732007
371	0.212001215949080
372	0.212001093020972
373	0.212000916406857
374	0.211999378810757
375	0.212000808363488
376	0.211776930852613
377	0.211567776783030
378	0.211515430325731
379	0.211519827962605
380	0.211521380172413
381	0.211522568849321
382	0.211523728212355
383	0.211526952674630
384	0.211523905750435
385	0.211524239739909
386	0.211526061860692
387	0.211527638271388
388	0.211527555527357
389	0.211530477282222
390	0.211532257060371
391	0.211541960310027
392	0.211515488659590
393	0.211511023431028
394	0.211520085483142
395	0.211523450616330
396	0.211527100176725
397	0.211527534347683
398	0.211527347409731
399	0.211527178167537
400	0.211527002637701

==> InvertererodedObj.txt <==
1	128.427073372198
2	25.7346305482220
3	0.159367255470594
4	-0.0122707571143316
5	-6.62151517737647
6	-28.4988196161187
7	-60.0247968986466
8	-96.5959529337534
9	-127.747271133768
10	-152.189271239305
11	-181.071329296759
12	-215.972932943435
13	-255.936676551191
14	-291.655655894660
15	-324.939678506488
16	-350.842602200831
17	-371.077009973967
18	-386.735218424062
19	-400.217478131067
20	-411.857038734483
21	-423.514173901858
22	-435.175176173332
23	-447.366695831744
24	-460.194800754012
25	-473.343022189691
26	-486.255891238176
27	-504.557175342087
28	-517.897038897081
29	-530.194767049141
30	-542.280528449985
31	-553.453801284056
32	-564.297127561020
33	-573.862676215138
34	-583.049420976874
35	-591.964248110860
36	-600.923632419525
37	-609.867827413589
38	-618.883909265799
39	-628.460713046673
40	-638.593902837387
41	-649.157577183432
42	-660.300450658540
43	-671.423405897011
44	-681.895255999514
45	-692.053980096314
46	-701.718203519118
47	-711.095362038722
48	-720.367094328803
49	-729.223643414042
50	-737.901546191258
51	-760.051624399556
52	-763.669391432846
53	-761.389512996552
54	-767.796963864214
55	-764.688715306519
56	-770.459505668654
57	-768.753366204304
58	-774.537231637161
59	-774.231087133749
60	-779.839513867993
61	-783.631616889308
62	-786.575749077368
63	-789.115779502140
64	-791.550242047128
65	-793.985675792105
66	-796.291534208819
67	-798.415672735233
68	-800.324415650052
69	-802.141756302398
70	-804.015337010643
71	-805.936563495082
72	-807.758681523985
73	-809.488883959930
74	-811.117090188712
75	-812.755706484805
76	-814.437727376492
77	-816.056602117118
78	-817.590614578103
79	-819.017052280549
80	-820.405347777908
81	-821.725640106613
82	-823.129102713350
83	-824.502269189407
84	-825.768268126549
85	-826.869172330142
86	-827.877064076952
87	-828.829091796118
88	-829.686465119363
89	-830.478295075508
90	-831.268465636145
91	-832.023364362747
92	-832.763718953266
93	-833.511267852871
94	-834.274418221761
95	-835.008426435878
96	-835.700315431638
97	-836.462502997700
98	-837.185507049438
99	-837.910165342981
100	-838.622626513621
101	-880.316127212125
102	-886.538714604467
103	-890.093541107350
104	-891.816183817355
105	-893.146985780701
106	-894.222826906504
107	-895.106072628258
108	-895.814913794058
109	-896.543112750224
110	-893.400935171193
111	-894.241809012387
112	-889.802416614785
113	-894.896451630880
114	-898.527572867145
115	-899.777110548349
116	-900.739271254886
117	-901.384038438084
118	-901.962609384115
119	-902.569127310646
120	-903.183035310366
121	-903.814206781250
122	-904.485537729985
123	-905.115084113483
124	-905.818323049759
125	-906.595839993505
126	-907.414218313706
127	-908.558087515314
128	-909.498252354677
129	-910.353974247417
130	-911.200484420803
131	-912.048971573370
132	-912.945795277566
133	-913.876835444897
134	-914.577564767872
135	-915.506358295256
136	-915.875507145941
137	-917.087404434799
138	-918.033382709649
139	-918.897192798363
140	-919.709749685763
141	-920.535955213165
142	-921.303552260153
143	-922.128090437109
144	-922.822220713152
145	-923.946808846973
146	-924.901010220270
147	-926.213904031143
148	-927.470650206850
149	-928.715645136988
150	-929.929136182454
151	-1002.79553096564
152	-994.241267607729
153	-992.795883170079
154	-994.570716045874
155	-995.922834868628
156	-997.077952663544
157	-998.040007842284
158	-998.885988629828
159	-999.646468072897
160	-1000.27774314614
161	-1000.83950666147
162	-1001.36089166620
163	-1001.86636917954
164	-1002.37027715448
165	-1002.85542417397
166	-1003.37035620869
167	-1003.93100983699
168	-1004.52436824742
169	-1005.09404427757
170	-1005.69109615172
171	-1006.27708359529
172	-1006.76959572488
173	-1007.22492379716
174	-1007.66326698632
175	-1008.06694269408
176	-1008.58862131789
177	-1008.55706553942
178	-1009.06354992841
179	-1009.53990521947
180	-1010.05266212666
181	-1010.60284576840
182	-1011.13815757268
183	-1011.71531168636
184	-1012.29843883587
185	-1012.89276327137
186	-1013.44686712432
187	-1014.01935035145
188	-1014.62363444427
189	-1015.26477682165
190	-1015.87347836611
191	-1016.48606816386
192	-1017.10045922410
193	-1017.57711555825
194	-1017.88440563570
195	-1018.27652510774
196	-1018.63211307378
197	-1019.21690013234
198	-1019.67873532048
199	-1020.09933065451
200	-1020.53705711930
201	-1066.84570020792
202	-1027.93387951817
203	-1038.75802780279
204	-1043.25385434197
205	-1045.58472086487
206	-1047.58738725526
207	-1049.01058246595
208	-1050.01361037222
209	-1050.88339211229
210	-1051.64988926522
211	-1052.48647868005
212	-1053.29519535491
213	-1054.01676311314
214	-1054.65692866693
215	-1055.20155713461
216	-1055.72770932258
217	-1056.25155397430
218	-1056.70334493106
219	-1057.20713424905
220	-1057.71464315291
221	-1058.24337984804
222	-1058.77463217956
223	-1059.24187973564
224	-1059.59413964949
225	-1059.92975516215
226	-1060.05257204149
227	-1061.50868566461
228	-1062.02306125282
229	-1062.98513673412
230	-1063.54750999812
231	-1063.96231758735
232	-1064.36133060098
233	-1064.78909330899
234	-1065.25087910731
235	-1065.74947464078
236	-1066.21654743526
237	-1066.61047588340
238	-1066.99370388579
239	-1067.34431665749
240	-1067.66363937976
241	-1067.92538556738
242	-1068.12521065365
243	-1068.29455710899
244	-1068.29951652516
245	-1068.84574760010
246	-1069.16942367496
247	-1069.52100249298
248	-1070.01294065099
249	-1070.45874275852
250	-1070.82775591398
251	-1112.71541604041
252	-1059.28084993952
253	-1070.84916789062
254	-1079.97143599826
255	-1082.61464401133
256	-1083.23762128065
257	-1083.58264755325
258	-1083.69159921269
259	-1083.29890070690
260	-1084.31810914602
261	-1085.77614930326
262	-1086.41686154541
263	-1086.81616432654
264	-1087.21318033914
265	-1087.46437180266
266	-1087.73120834112
267	-1087.97569494497
268	-1088.27746775214
269	-1088.58959762532
270	-1088.92798587608
271	-1089.34262766428
272	-1089.85557776501
273	-1090.37916716885
274	-1089.99131338476
275	-1087.12036527239
276	-1085.82565174833
277	-1086.92866531363
278	-1091.11247607940
279	-1092.36920957216
280	-1092.85554873779
281	-1093.01162156256
282	-1093.14290782064
283	-1093.27920724889
284	-1093.41239833759
285	-1093.55642413889
286	-1093.70199020822
287	-1093.86272242873
288	-1094.02693309517
289	-1094.18286340306
290	-1094.33022352577
291	-1094.46595881919
292	-1094.60081413512
293	-1094.71558066559
294	-1094.79586561570
295	-1094.65547144473
296	-1094.38998017670
297	-1093.67864021384
298	-1094.59131871838
299	-1095.13371912992
300	-1095.33809514303
301	-1127.53228706065
302	-1102.99392282467
303	-1102.41504306791
304	-1102.78005586330
305	-1102.81125463061
306	-1102.95670428946
307	-1103.10794846995
308	-1103.26698576304
309	-1103.44711154670
310	-1103.53358528235
311	-1103.66255216386
312	-1103.73307821444
313	-1103.86517335342
314	-1103.93931024500
315	-1104.07836604008
316	-1104.10252327592
317	-1103.87307813690
318	-1103.79991518190
319	-1103.42823884901
320	-1103.20311369672
321	-1104.26009521673
322	-1104.77673073560
323	-1104.88232306288
324	-1104.90878719094
325	-1104.98048455699
326	-1105.00677716808
327	-1104.77548356041
328	-1104.84275920067
329	-1104.98476017867
330	-1105.01303487167
331	-1105.12092501590
332	-1105.02903811108
333	-1104.41018807822
334	-1103.39907724022
335	-1103.44302812580
336	-1104.39833059021
337	-1105.23612513484
338	-1105.40569632987
339	-1105.44754131688
340	-1105.49092262428
341	-1105.58300441498
342	-1105.69513611217
343	-1105.96440594727
344	-1106.19271716742
345	-1106.32376062093
346	-1106.43673956316
347	-1106.25900889800
348	-1106.34568856105
349	-1106.20087633723
350	-1106.49952761532
351	-1127.17811443710
352	-1102.03726477693
353	-1105.07402624126
354	-1109.12233475027
355	-1109.60641307273
356	-1111.00102834977
357	-1111.53614251953
358	-1112.30261045250
359	-1112.51017168517
360	-1112.46183570388
361	-1112.38019065836
362	-1112.44980356724
363	-1112.43500081043
364	-1112.08622641209
365	-1112.39141111515
366	-1112.55125172707
367	-1112.64496564236
368	-1112.61125449455
369	-1112.61723945076
370	-1112.62021763914
371	-1112.63401977075
372	-1112.64956524134
373	-1112.66774580599
374	-1112.68849094594
375	-1112.70934782830
376	-1112.71882600052
377	-1112.28259391666
378	-1112.14077288880
379	-1112.09034111975
380	-1112.16477291333
381	-1112.15208494838
382	-1112.19212983657
383	-1112.24652454472
384	-1112.32229303830
385	-1112.34932631239
386	-1112.38493344704
387	-1112.41081501974
388	-1112.45592817700
389	-1112.17410331565
390	-1111.87463292813
391	-1110.01549982940
392	-1106.38640823228
393	-1104.67783174114
394	-1109.74453608983
395	-1111.70151813590
396	-1112.61940019430
397	-1112.50252046648
398	-1112.51187384464
399	-1112.52621553153
400	-1112.53650201928

==> InvertererodedVol.txt <==
1	0.129107455060259
2	0.103646184546173
3	0.0850039568609768
4	0.101482371461764
5	0.0951354062576697
6	0.103018713159178
7	0.123121956604676
8	0.140254988004813
9	0.152641364046548
10	0.163357018651794
11	0.167075253287786
12	0.170868712512254
13	0.171666072474887
14	0.174705392966859
15	0.177181935782698
16	0.179541211092204
17	0.181182843114575
18	0.182137144195689
19	0.182644570437504
20	0.183081795325626
21	0.183369946476711
22	0.183674096341548
23	0.183911607985508
24	0.184255966133572
25	0.184755135392012
26	0.194927308106755
27	0.196282101517179
28	0.196659109885503
29	0.196789386574187
30	0.196902750283699
31	0.196971392667909
32	0.197121165357120
33	0.197218070079771
34	0.197282545845180
35	0.197364624601667
36	0.197420088295535
37	0.197442639516473
38	0.197450638842440
39	0.197458500281395
40	0.197473051069852
41	0.197500380223849
42	0.197529424294479
43	0.197559704006885
44	0.197597914720639
45	0.197630270331639
46	0.197682801705756
47	0.197727257890487
48	0.197770544382857
49	0.197801782659943
50	0.193475638565291
51	0.192557615042655
52	0.192733265148133
53	0.192489429209334
54	0.192680009859256
55	0.192328229623884
56	0.192631035967292
57	0.192274642867637
58	0.192653718003616
59	0.192409911478020
60	0.192767280293964
61	0.192775221706238
62	0.192818100604915
63	0.192813436275297
64	0.192808589929790
65	0.192806752766491
66	0.192813312466504
67	0.192816381086398
68	0.192812715763589
69	0.192802959585769
70	0.192798503759624
71	0.192798287011761
72	0.192799208277568
73	0.192791432036839
74	0.192784256652669
75	0.192778740015418
76	0.192813509235706
77	0.192803709171787
78	0.192807127172599
79	0.192800294837956
80	0.192792056923458
81	0.192791484874808
82	0.192787490164221
83	0.192802995010150
84	0.192805299948949
85	0.192805093408813
86	0.192801096124519
87	0.192798218577661
88	0.192791588505669
89	0.192785779630909
90	0.192779906922925
91	0.192773091199715
92	0.192765257426607
93	0.192754362362608
94	0.192748278169003
95	0.192736519062187
96	0.192734687682946
97	0.192733607091550
98	0.192733683685232
99	0.192729691825387
100	0.187853839526636
101	0.186588600969327
102	0.186716976230248
103	0.186771740660559
104	0.186788241582212
105	0.186805810138825
106	0.186806982690372
107	0.186815516121675
108	0.186813985360984
109	0.186770267550850
110	0.186716521790021
111	0.186634451001229
112	0.186593251948208
113	0.186707323485374
114	0.186771231215708
115	0.186809493903755
116	0.186822635770322
117	0.186814706466896
118	0.186811086975431
119	0.186799200704540
120	0.186787373396440
121	0.186784928891406
122	0.186771957090017
123	0.186764974281076
124	0.186761809643160
125	0.186753681502942
126	0.186862660919298
127	0.186864371500455
128	0.186854576210909
129	0.186848739416134
130	0.186838900283609
131	0.186825842236017
132	0.186817378729710
133	0.186796454645488
134	0.186805819545550
135	0.186783614243359
136	0.186781093354467
137	0.186799124958219
138	0.186803652059887
139	0.186810900121188
140	0.186811339205149
141	0.186816403221306
142	0.186825627477979
143	0.186840214155110
144	0.186856293931870
145	0.186903527413764
146	0.186945791103507
147	0.187023266360788
148	0.187090548444984
149	0.187162678476980
150	0.186474137424622
151	0.185455729757287
152	0.185648879915732
153	0.185766583617251
154	0.185851806767598
155	0.185934787892477
156	0.186012801602223
157	0.186081457247268
158	0.186136673274358
159	0.186175472117044
160	0.186210000139982
161	0.186247143553228
162	0.186269942778554
163	0.186285117919287
164	0.186300884646087
165	0.186312505671106
166	0.186320584981401
167	0.186324203726641
168	0.186324202356491
169	0.186322087586926
170	0.186318049303208
171	0.186312648912050
172	0.186302131482606
173	0.186285851655955
174	0.186268973847537
175	0.186261597075345
176	0.185977023586031
177	0.185968995447449
178	0.185957619211610
179	0.185945598153292
180	0.185931012447563
181	0.185915036458284
182	0.185897958437853
183	0.185882915589602
184	0.185866784241483
185	0.185845378498112
186	0.185826951552574
187	0.185807031646241
188	0.185786672238237
189	0.185766452439268
190	0.185749034280785
191	0.185725218540603
192	0.185707138781006
193	0.185675066387086
194	0.185667259855692
195	0.185631385709621
196	0.185613397592053
197	0.185591816186931
198	0.185565054211607
199	0.185540742192652
200	0.186673967075157
201	0.185292075294639
202	0.185232551538861
203	0.185047549142332
204	0.184884388106082
205	0.184817946271715
206	0.184773923164358
207	0.184726763720162
208	0.184739419431968
209	0.184713799846929
210	0.184749991299565
211	0.184710551832586
212	0.184721999090429
213	0.184704535794801
214	0.184689984187865
215	0.184667712748474
216	0.184679166870900
217	0.184643170425903
218	0.184665888907094
219	0.184633805553042
220	0.184644569623442
221	0.184620205667161
222	0.184634983867349
223	0.184624018642132
224	0.184596421582459
225	0.184603411473134
226	0.185175925120392
227	0.185159478685445
228	0.185137610645592
229	0.185136985767258
230	0.185119733260009
231	0.185114939675503
232	0.185108468005413
233	0.185106492318176
234	0.185103552687314
235	0.185103200522450
236	0.185091198829387
237	0.185080684469717
238	0.185070520632406
239	0.185049001302000
240	0.185053290274782
241	0.185030656875157
242	0.185012695664456
243	0.185008257639239
244	0.184966790184299
245	0.184959892779606
246	0.184936317518633
247	0.184908086966608
248	0.184886849745863
249	0.184853244114776
250	0.185856658780716
251	0.184035196625930
252	0.183978228666214
253	0.184081544479849
254	0.184118721323257
255	0.184199248079024
256	0.184282911034384
257	0.184238648691163
258	0.184250027688334
259	0.184201216753165
260	0.184250221514508
261	0.184244160886113
262	0.184237528607124
263	0.184270978288415
264	0.184285691322228
265	0.184308839925889
266	0.184295083308048
267	0.184319999911120
268	0.184328166220992
269	0.184323891132938
270	0.184327858999319
271	0.184321109202974
272	0.184357953092575
273	0.184401376921630
274	0.184325817588216
275	0.184369556368115
276	0.184587248199977
277	0.184728209507880
278	0.184730144361569
279	0.184780962652358
280	0.184785445615698
281	0.184797818155115
282	0.184805943026107
283	0.184810715985510
284	0.184813746285141
285	0.184818777952171
286	0.184825953643158
287	0.184822173955502
288	0.184825535125396
289	0.184826027692627
290	0.184831668060376
291	0.184833299572353
292	0.184842327839774
293	0.184829425594418
294	0.184861477814952
295	0.184818548182952
296	0.184860240849271
297	0.184812270389675
298	0.184880996000071
299	0.184864105365746
300	0.186022535748907
301	0.184611100830594
302	0.185010941347575
303	0.185023453360896
304	0.185129352618177
305	0.185082036068307
306	0.185184596030529
307	0.185161408392017
308	0.185223595437906
309	0.185223254819960
310	0.185238155618187
311	0.185276275048786
312	0.185276772769101
313	0.185294236254403
314	0.185300707593104
315	0.185315749673544
316	0.185321529733367
317	0.185354328914083
318	0.185397180890047
319	0.185429118444252
320	0.185459495700304
321	0.185493490269966
322	0.185541730672311
323	0.185543942640842
324	0.185602435120706
325	0.185551450645098
326	0.185334798272895
327	0.185326921743494
328	0.185405596063891
329	0.185364017038324
330	0.185426466855134
331	0.185406567414301
332	0.185422843059127
333	0.185407565417285
334	0.185397743370434
335	0.185424837978295
336	0.185459416254180
337	0.185461716998323
338	0.185496819792267
339	0.185472110922209
340	0.185491381499496
341	0.185518989924632
342	0.185511609890726
343	0.185532904177213
344	0.185561042717649
345	0.185575844884865
346	0.185566052755267
347	0.185579346327832
348	0.185566267629591
349	0.185601763103696
350	0.186295888417133
351	0.186036890136990
352	0.185797356089370
353	0.186106628780969
354	0.185857692521003
355	0.186082129287434
356	0.186022493469523
357	0.186159375189008
358	0.186126408041724
359	0.186195177563442
360	0.186197272747953
361	0.186225623692357
362	0.186258573540021
363	0.186273720272348
364	0.186297458504387
365	0.186285701090627
366	0.186309888003784
367	0.186292994615273
368	0.186302850419476
369	0.186294682600457
370	0.186301443989650
371	0.186293410167290
372	0.186304483145002
373	0.186287763429990
374	0.186297995148104
375	0.186282677266829
376	0.185562623061763
377	0.185284663370398
378	0.185298238467663
379	0.185316895896662
380	0.185347614905984
381	0.185322901833480
382	0.185355693041736
383	0.185313634629962
384	0.185323556336469
385	0.185322463314634
386	0.185341694695348
387	0.185336906858756
388	0.185329922931777
389	0.185374693420081
390	0.185242800486801
391	0.185402380063746
392	0.185116055874681
393	0.185311961477029
394	0.185277039291915
395	0.185379964235494
396	0.185391172434885
397	0.185391619075850
398	0.185391981046388
399	0.185391566323744
400	0.185395437888030

==> InverterintermObj.txt <==
1	133.281985347558
2	28.5107544685949
3	0.181276592699675
4	-0.0122528559591611
5	-7.28660531488804
6	-29.9217258182579
7	-62.8912127598589
8	-99.9611073893457
9	-130.307578122813
10	-154.569363845020
11	-184.143348585498
12	-222.720672667006
13	-262.237934140356
14	-297.772058610498
15	-330.114828734347
16	-355.369803686578
17	-375.082263197644
18	-390.505014929222
19	-403.678773978662
20	-415.033293827495
21	-426.432416046848
22	-437.807882634338
23	-449.801255381391
24	-462.402598706161
25	-475.359094943406
26	-488.150150125076
27	-506.118883897119
28	-519.412499609352
29	-531.792973878675
30	-543.935064103581
31	-555.329075102435
32	-566.228066305582
33	-575.815032298929
34	-584.993507588734
35	-593.898945989654
36	-602.859836353469
37	-611.935901187511
38	-621.002971352160
39	-630.728864347409
40	-640.913599749600
41	-651.568057102944
42	-662.760122792216
43	-674.102925066499
44	-684.491752166699
45	-694.867726617806
46	-704.405918988833
47	-713.848138874453
48	-723.161993119238
49	-732.047276491192
50	-740.943802431786
51	-773.476662448690
52	-769.161429396223
53	-777.433178929116
54	-772.928866337283
55	-781.188157825950
56	-775.614612978880
57	-784.479878677292
58	-780.761559033379
59	-788.366119264876
60	-787.800845868795
61	-793.539129571531
62	-795.372989907141
63	-798.474754090669
64	-800.932876613293
65	-803.758508479726
66	-806.160456269640
67	-808.669892142215
68	-810.809950044507
69	-812.910130673502
70	-814.926335138842
71	-817.044533100731
72	-819.045356864682
73	-820.810135854833
74	-822.358820576423
75	-824.119233249305
76	-825.717271089473
77	-827.618986991599
78	-828.816755254911
79	-830.964107549993
80	-831.675237330950
81	-833.918412846052
82	-834.987227740648
83	-836.529853600214
84	-838.016253638248
85	-839.211047713318
86	-840.357303991198
87	-841.445190567923
88	-842.407947642158
89	-843.282997178514
90	-844.100804056241
91	-844.774664025115
92	-845.549930150361
93	-846.185171039860
94	-847.182224573232
95	-847.543338837168
96	-848.996333228747
97	-849.281853506153
98	-850.395253978064
99	-851.118686496299
100	-851.961496081160
101	-919.771030511991
102	-914.037110562136
103	-912.957382813266
104	-912.227110799787
105	-913.024398634640
106	-913.494705784019
107	-914.599046230346
108	-914.974166632879
109	-915.262579541719
110	-917.826414626208
111	-916.385176893678
112	-917.587640533683
113	-918.802942480294
114	-918.609224413279
115	-918.362424825492
116	-919.399049368988
117	-919.040257541933
118	-919.870068915350
119	-920.168653486200
120	-920.900148284782
121	-921.383462968894
122	-922.209606969144
123	-922.701397009563
124	-923.627493892263
125	-924.076143810560
126	-925.154384357094
127	-926.160794643882
128	-926.831423977510
129	-927.294719498323
130	-928.151632095447
131	-928.643386389051
132	-929.862343826434
133	-930.099322809543
134	-932.437226765240
135	-931.328570838651
136	-934.500466729417
137	-932.962392351979
138	-934.756424306057
139	-934.641706130665
140	-935.673703132927
141	-936.075773507696
142	-938.086012975346
143	-936.404338209716
144	-940.315153345592
145	-938.215378005720
146	-941.772960228877
147	-940.812514459472
148	-942.249817356284
149	-943.023436484800
150	-944.564419788925
151	-1011.27171316004
152	-1019.30211526170
153	-1023.12946053848
154	-1024.65261361909
155	-1025.93929405522
156	-1026.95309258352
157	-1027.71701785695
158	-1028.44009901063
159	-1029.09861152300
160	-1029.64541133140
161	-1030.16860549570
162	-1030.65025765840
163	-1031.11880625606
164	-1031.56882429993
165	-1031.97085439079
166	-1032.39199641649
167	-1032.85905637334
168	-1033.35694470110
169	-1033.85137143730
170	-1034.36735598735
171	-1034.86059686581
172	-1035.31628785138
173	-1035.73525961786
174	-1036.15878662773
175	-1036.61723838843
176	-1037.15334863208
177	-1037.17634700847
178	-1037.71699859730
179	-1038.25124057423
180	-1038.80112026468
181	-1039.36839387099
182	-1039.88667287040
183	-1040.43749802774
184	-1040.98956211734
185	-1041.50496726390
186	-1041.91740766296
187	-1042.35548474794
188	-1042.85527266102
189	-1043.37089336885
190	-1043.88444936885
191	-1044.47779370628
192	-1045.00501047467
193	-1045.55112794499
194	-1045.62710117982
195	-1046.15176338784
196	-1046.29838610349
197	-1046.68776787695
198	-1046.94602520852
199	-1047.27921517932
200	-1047.60876953832
201	-1070.89512786360
202	-1086.94682092741
203	-1087.35209979263
204	-1087.23088185655
205	-1087.21398587245
206	-1087.15675018327
207	-1087.27724181059
208	-1087.59955235704
209	-1088.07742902903
210	-1088.58725011975
211	-1089.22798729194
212	-1089.82395162353
213	-1090.41222200390
214	-1090.97855191896
215	-1091.61213995710
216	-1092.08118558912
217	-1092.60784981374
218	-1093.21571683645
219	-1093.71611224062
220	-1094.34998482161
221	-1094.89901929280
222	-1095.64363201820
223	-1096.02841744029
224	-1096.80336024282
225	-1096.91248107124
226	-1097.71638961516
227	-1098.79811249466
228	-1099.27349707452
229	-1099.44791198396
230	-1099.64426592810
231	-1099.87695504768
232	-1100.18655712860
233	-1100.51565065970
234	-1100.89428719372
235	-1101.30727957612
236	-1101.70931483510
237	-1102.06084773448
238	-1102.46240659346
239	-1102.79465324326
240	-1103.21223596964
241	-1103.43183470610
242	-1104.02489848107
243	-1104.14839032588
244	-1104.92228183374
245	-1104.92207349817
246	-1105.28102494475
247	-1105.54531490403
248	-1105.78652638329
249	-1106.04632125941
250	-1106.38884711838
251	-1109.91469768924
252	-1124.38352454334
253	-1124.53827294462
254	-1123.27947441972
255	-1123.28430086222
256	-1123.68097299855
257	-1124.09880712351
258	-1124.56636849104
259	-1124.58089024300
260	-1124.83383508904
261	-1124.59985446759
262	-1124.80265527233
263	-1124.89975865587
264	-1125.00616652440
265	-1125.16154691303
266	-1125.29765499468
267	-1125.43746737729
268	-1125.56288559489
269	-1125.74006670006
270	-1125.83690089174
271	-1126.08926659341
272	-1126.18681374248
273	-1126.52477275224
274	-1126.83010748599
275	-1127.25029533153
276	-1127.64365321927
277	-1128.39503968224
278	-1127.81100956364
279	-1127.74197266734
280	-1127.73634902401
281	-1127.79331429417
282	-1127.85221390594
283	-1127.90728814788
284	-1127.98397346913
285	-1128.09601746994
286	-1128.22991463035
287	-1128.40769301548
288	-1128.56506917438
289	-1128.75894621064
290	-1128.86518407603
291	-1128.99870302551
292	-1129.01536363612
293	-1129.08606644200
294	-1129.10967081601
295	-1129.28251860061
296	-1129.13784736171
297	-1129.66769994723
298	-1129.25767452173
299	-1129.51092537633
300	-1129.41932948906
301	-1128.39900957667
302	-1133.93893478301
303	-1135.35683255078
304	-1135.02983574517
305	-1135.46584302132
306	-1135.30548706659
307	-1135.49033172229
308	-1135.48747186460
309	-1135.56206289754
310	-1135.59165163410
311	-1135.60590223339
312	-1135.61135698762
313	-1135.61900813949
314	-1135.60429861244
315	-1135.67093132961
316	-1135.57711615674
317	-1135.75023000071
318	-1135.74226000896
319	-1135.87163980186
320	-1135.90183099943
321	-1135.78885916917
322	-1135.68097694020
323	-1135.54225717970
324	-1135.62075324003
325	-1135.43902689389
326	-1135.48510947771
327	-1134.60166593221
328	-1134.75013013554
329	-1134.59971463065
330	-1134.54229735717
331	-1134.52504397592
332	-1134.37542045480
333	-1134.83293148697
334	-1134.26397156754
335	-1134.88191482093
336	-1134.35613394547
337	-1134.43980905648
338	-1134.45518140118
339	-1134.48858816595
340	-1134.45912875710
341	-1134.60471902968
342	-1134.68556687220
343	-1134.89631142007
344	-1134.85431006519
345	-1135.33683855307
346	-1135.59334531381
347	-1135.37795455317
348	-1135.75310947009
349	-1135.34508713836
350	-1135.85457464034
351	-1134.00697248935
352	-1140.56500454951
353	-1138.50312146138
354	-1139.16064086785
355	-1138.14428082760
356	-1138.60145416886
357	-1138.36277205015
358	-1138.52168060038
359	-1138.44355899174
360	-1138.69798318652
361	-1138.69974222278
362	-1138.84724179616
363	-1138.92094313149
364	-1139.11533384269
365	-1139.16095958779
366	-1139.18602863161
367	-1139.24489132735
368	-1139.20621605367
369	-1139.36051698781
370	-1139.39841632296
371	-1139.53800651207
372	-1139.60661149415
373	-1139.78059886899
374	-1139.83092633563
375	-1140.02579076848
376	-1140.11223189640
377	-1137.63971933277
378	-1137.19566832713
379	-1137.29965585998
380	-1137.44126437912
381	-1137.56096392128
382	-1137.57991714070
383	-1137.68779302107
384	-1137.78742842385
385	-1137.81926633490
386	-1137.91233895740
387	-1137.91134590129
388	-1137.81532846639
389	-1138.07042305653
390	-1137.64060133908
391	-1138.06447254309
392	-1138.24445689981
393	-1138.29644152665
394	-1137.74686710243
395	-1137.78449158053
396	-1137.66451134486
397	-1137.87213663089
398	-1137.86593031594
399	-1137.90049735005
400	-1137.93183197185

==> InverterintermVol.txt <==
1	0.134241574492285
2	0.107518815709782
3	0.0883627683541913
4	0.105545517670524
5	0.0987743250840501
6	0.106853293152959
7	0.127549189702328
8	0.145056770184212
9	0.157476398462220
10	0.168301418968658
11	0.171921244837933
12	0.175636750771726
13	0.176202945754299
14	0.178981984005798
15	0.181190956783590
16	0.183312831541310
17	0.184781009433649
18	0.185600590920134
19	0.185991808167823
20	0.186309738562594
21	0.186482320217924
22	0.186667259428824
23	0.186776923963987
24	0.186987396374232
25	0.187380696104843
26	0.197471678869266
27	0.198756242586110
28	0.199106312603177
29	0.199214239935869
30	0.199317290480512
31	0.199374687617991
32	0.199515757616917
33	0.199605659834959
34	0.199665919726590
35	0.199743721470379
36	0.199797709124221
37	0.199822193459275
38	0.199833188561508
39	0.199845199466274
40	0.199864318509397
41	0.199894624581883
42	0.199926201433421
43	0.199958971764829
44	0.199998771479035
45	0.200030744477001
46	0.200082985340191
47	0.200126281589905
48	0.200167999860236
49	0.200196820722733
50	0.200543524320492
51	0.199681033112238
52	0.199776805471071
53	0.199600977167315
54	0.199705987819462
55	0.199425377407173
56	0.199651410851324
57	0.199352795169495
58	0.199677215348062
59	0.199469780853825
60	0.199803783712016
61	0.199817555199102
62	0.199857159293851
63	0.199853922508027
64	0.199849807029732
65	0.199850873811414
66	0.199859523234054
67	0.199867026107648
68	0.199867554708568
69	0.199861693438951
70	0.199859352636460
71	0.199861084653502
72	0.199865495113393
73	0.199861820860780
74	0.199859021262936
75	0.199858019987900
76	0.199894441378655
77	0.199890131996945
78	0.199893956141845
79	0.199894745146388
80	0.199886744768768
81	0.199892143529959
82	0.199889826604574
83	0.199907739825002
84	0.199912035257704
85	0.199914492205145
86	0.199913239782333
87	0.199913482321336
88	0.199910206007561
89	0.199907800239364
90	0.199905699972957
91	0.199902402849913
92	0.199898714968233
93	0.199892197825908
94	0.199890312398496
95	0.199882438956356
96	0.199882762522482
97	0.199885275870966
98	0.199887189926943
99	0.199885948862074
100	0.200922458374389
101	0.199723227898009
102	0.199823381365259
103	0.199859076817016
104	0.199865285897684
105	0.199877517695182
106	0.199875140946009
107	0.199876791592988
108	0.199872648109894
109	0.199820388333227
110	0.199770392452719
111	0.199684153670241
112	0.199650824497792
113	0.199764502374313
114	0.199832421024860
115	0.199871400838565
116	0.199887436298016
117	0.199880502982489
118	0.199879063239489
119	0.199870810428729
120	0.199863584130734
121	0.199860978329234
122	0.199852734545323
123	0.199846219756703
124	0.199843658656206
125	0.199836037159905
126	0.199945406707333
127	0.199945663204817
128	0.199941005027504
129	0.199937509722968
130	0.199931999923101
131	0.199921352670519
132	0.199916809834699
133	0.199897088852957
134	0.199908660255327
135	0.199883317357133
136	0.199883270966584
137	0.199898527528812
138	0.199900532908416
139	0.199903794457342
140	0.199899204229753
141	0.199898446882129
142	0.199897818011774
143	0.199897407876852
144	0.199896139934881
145	0.199918795588406
146	0.199931737003520
147	0.199974234832422
148	0.200002541930046
149	0.200035893634174
150	0.200544718123629
151	0.199584557970353
152	0.199750773860792
153	0.199841622988416
154	0.199898698097878
155	0.199954286205001
156	0.200006646720154
157	0.200053911718830
158	0.200092310872484
159	0.200121609255193
160	0.200146698568737
161	0.200173220008071
162	0.200190763327813
163	0.200202555851725
164	0.200214118733883
165	0.200221683454519
166	0.200227956169280
167	0.200232567165412
168	0.200234974082685
169	0.200235830872623
170	0.200235921716412
171	0.200235379579361
172	0.200232575393723
173	0.200225908538819
174	0.200218538517856
175	0.200217362134658
176	0.199946034547298
177	0.199943530224656
178	0.199938876589116
179	0.199933833073906
180	0.199927365994284
181	0.199920607357710
182	0.199912395424528
183	0.199905513185115
184	0.199897658364099
185	0.199888186553331
186	0.199879355433474
187	0.199869947921918
188	0.199860093824146
189	0.199851064111426
190	0.199842677932950
191	0.199831367388395
192	0.199822920085456
193	0.199807661295440
194	0.199803894790549
195	0.199786443710880
196	0.199779961225404
197	0.199771957569971
198	0.199759285484055
199	0.199747958368428
200	0.200521391765282
201	0.199447457201550
202	0.199544674052989
203	0.199521358254813
204	0.199476724896852
205	0.199487660158450
206	0.199491334887653
207	0.199501442708683
208	0.199516787768478
209	0.199524719839481
210	0.199531086150458
211	0.199527645768880
212	0.199526108235611
213	0.199531513875813
214	0.199512990794142
215	0.199517298989776
216	0.199513664884006
217	0.199504437285772
218	0.199507961494106
219	0.199499213508345
220	0.199494653341789
221	0.199485201709713
222	0.199482413910082
223	0.199469922961774
224	0.199456585656073
225	0.199447282488915
226	0.199992452960322
227	0.199987928007864
228	0.199981629477423
229	0.199977505354874
230	0.199964786476467
231	0.199954681690602
232	0.199945854073771
233	0.199943628266416
234	0.199946084754254
235	0.199953547268213
236	0.199958908842824
237	0.199961884138508
238	0.199958640623415
239	0.199952817657462
240	0.199955514190540
241	0.199947037809756
242	0.199947400203764
243	0.199942103162848
244	0.199935215969956
245	0.199939224087170
246	0.199928891392674
247	0.199919254179470
248	0.199903955346205
249	0.199884246531172
250	0.200480366908607
251	0.199447288702264
252	0.199491667460728
253	0.199524998222504
254	0.199514647164879
255	0.199601585873416
256	0.199644874796126
257	0.199702506434288
258	0.199616810042732
259	0.199648054729399
260	0.199613052300142
261	0.199616428376118
262	0.199577163806728
263	0.199564868435178
264	0.199576194501127
265	0.199579918123735
266	0.199582665948078
267	0.199582353271156
268	0.199610899062118
269	0.199593231668645
270	0.199632722269548
271	0.199622983384945
272	0.199683175001919
273	0.199706997862162
274	0.199753344751483
275	0.199714936741205
276	0.200087599170755
277	0.200070223675660
278	0.200126153645697
279	0.200123188716759
280	0.200129800083105
281	0.200120318940341
282	0.200118387685596
283	0.200116834735940
284	0.200122347713153
285	0.200132266624345
286	0.200146329285703
287	0.200157615214683
288	0.200173033288645
289	0.200173158675577
290	0.200165928309463
291	0.200145785964649
292	0.200135670362520
293	0.200124875739432
294	0.200128183117725
295	0.200082997007759
296	0.200115679510382
297	0.200043314522807
298	0.200107949074154
299	0.200079710416824
300	0.200346561218310
301	0.199048285473054
302	0.199670979041598
303	0.199492112518134
304	0.199720425394964
305	0.199614555417714
306	0.199787747391808
307	0.199745580078220
308	0.199840552026871
309	0.199855180345989
310	0.199869202764512
311	0.199892351156960
312	0.199910064231288
313	0.199923907002513
314	0.199987028387158
315	0.199971857538768
316	0.200061623882970
317	0.200059745175373
318	0.200124958500699
319	0.200125537773113
320	0.200146213198789
321	0.200155950842922
322	0.200138400769019
323	0.200162335729830
324	0.200142023340062
325	0.200183651374302
326	0.199671073627460
327	0.199824209992887
328	0.199740123401929
329	0.199777877643220
330	0.199734112372272
331	0.199759962301289
332	0.199750720928774
333	0.199736285082088
334	0.199755818033297
335	0.199748366791336
336	0.199782831773530
337	0.199783029369145
338	0.199825594716214
339	0.199781330890284
340	0.199855877340610
341	0.199810508944095
342	0.199884535497472
343	0.199871433337626
344	0.199903291849912
345	0.199918989559336
346	0.199950249119026
347	0.199930991488048
348	0.199936991890129
349	0.199983489135070
350	0.199948570155920
351	0.200626625414371
352	0.200337531825312
353	0.200590345986830
354	0.200207376342079
355	0.200465221171335
356	0.200321435689219
357	0.200564289544117
358	0.200405441066812
359	0.200554440897807
360	0.200470170778604
361	0.200509230918587
362	0.200548451495114
363	0.200517972449338
364	0.200576821295723
365	0.200475837471015
366	0.200493383639486
367	0.200380863418587
368	0.200424712404259
369	0.200382994273177
370	0.200413471398774
371	0.200395946125009
372	0.200
373	0.200
374	0.200
375	0.200
376	0.20
377	0.200
378	0.200
379	0.20
380	0.20
381	0.20
382	0.200
383	0.200
384	0.2
385	0.20
386	0.20
387	0.200
388	0.200
389	0.20
390	0.200
391	0.200
392	0.20
393	0.200
394	0.200
395	0.200
396	0.200
397	0.200
398	0.200
399	0.200
400	0.200

==> InveterdilatedObj.txt <==
1	137.898804239791
2	31.4792687083189
3	0.206322364881769
4	-0.0122569983591021
5	-7.98402611125842
6	-31.2969598287425
7	-65.6804375366882
8	-103.116767692424
9	-132.363996792946
10	-156.269817446273
11	-186.518557920061
12	-229.091069170272
13	-268.143252981264
14	-303.466321213637
15	-334.889756710989
16	-359.511537625963
17	-378.729124226332
18	-393.911800639377
19	-406.793263105005
20	-417.864781172125
21	-429.019146156504
22	-440.117040530649
23	-451.918003865657
24	-464.298739520000
25	-477.068677277493
26	-489.738887870130
27	-507.381515114957
28	-520.630259830648
29	-533.075607318034
30	-545.268294172160
31	-556.865151114514
32	-567.805273736461
33	-577.405739475882
34	-586.564260570597
35	-595.454730940736
36	-604.402488542171
37	-613.593975572257
38	-622.694699695053
39	-632.552784462190
40	-642.771018850792
41	-653.502076347544
42	-664.723596856548
43	-676.277953282215
44	-686.555133577323
45	-697.151221693459
46	-706.531430957580
47	-716.028731073796
48	-725.359933629485
49	-734.258136870678
50	-743.355809107755
51	-780.116566929062
52	-768.407648938099
53	-785.553378524188
54	-771.859419118686
55	-789.812896129000
56	-774.198540148899
57	-792.264562818270
58	-780.262935962877
59	-794.705467057117
60	-788.803485181772
61	-796.240909051537
62	-797.125739665372
63	-800.711293670458
64	-803.186809403662
65	-806.334249522718
66	-808.806700515411
67	-811.606802068008
68	-813.899588460512
69	-816.183883205653
70	-818.261676744952
71	-820.481536396256
72	-822.574259024730
73	-824.322316530743
74	-825.760624103459
75	-827.554959981937
76	-828.944329814162
77	-830.961343858839
78	-831.768758463330
79	-834.372907721336
80	-834.532750825320
81	-837.198784561422
82	-838.918271975999
83	-839.692565370856
84	-841.829758282330
85	-842.817405967185
86	-843.981266551930
87	-845.164581763920
88	-846.221176229845
89	-847.118843272137
90	-847.942065944097
91	-848.463757914318
92	-849.223922102825
93	-849.589461708832
94	-851.147698353533
95	-850.407470632665
96	-854.144469555679
97	-852.874822315845
98	-854.953216605780
99	-855.333144360631
100	-856.350304341215
101	-892.366673576889
102	-892.780541412843
103	-892.719688004561
104	-893.396519912415
105	-894.204053191267
106	-895.034887321072
107	-895.886914424909
108	-897.199491277516
109	-898.609226446292
110	-900.595767398687
111	-905.218931440876
112	-907.633767272519
113	-909.042843174068
114	-905.671349034721
115	-903.266898558609
116	-902.473645232745
117	-901.849145010972
118	-902.567129093615
119	-903.074098777246
120	-903.854475505523
121	-904.431796833117
122	-905.087311386629
123	-905.700265481573
124	-906.488876408296
125	-907.261673841045
126	-908.247136790408
127	-909.519697040144
128	-910.458178631760
129	-911.156323873749
130	-912.022111412058
131	-912.833973260963
132	-914.078117256928
133	-914.945448186868
134	-916.868676835590
135	-916.875626094767
136	-922.033949663727
137	-919.569949050192
138	-922.678660344858
139	-922.865933267066
140	-924.887906892147
141	-925.710637971685
142	-928.870834484222
143	-925.956893605661
144	-931.924344994462
145	-927.838633189340
146	-932.940631758967
147	-930.581108714755
148	-932.109316041216
149	-932.551750013728
150	-934.226484398798
151	-973.269635855426
152	-987.573557943809
153	-993.291533266393
154	-994.789448828690
155	-996.122313781223
156	-997.191204954057
157	-998.038633086059
158	-998.897486037852
159	-999.665239681662
160	-1000.30647173447
161	-1000.86760012953
162	-1001.38517751305
163	-1001.88634362430
164	-1002.38545788005
165	-1002.86362915198
166	-1003.37985940369
167	-1003.94510332292
168	-1004.54043309968
169	-1005.10714423711
170	-1005.70086184510
171	-1006.27760904589
172	-1006.75261615934
173	-1007.21875236678
174	-1007.68394943474
175	-1008.22492272384
176	-1008.64666771520
177	-1008.65621102088
178	-1009.07320458670
179	-1009.56086727311
180	-1010.07789519185
181	-1010.62951160240
182	-1011.17265086443
183	-1011.73351447848
184	-1012.31792552328
185	-1012.91464174089
186	-1013.47470111717
187	-1014.05022602568
188	-1014.65345860741
189	-1015.29114324515
190	-1015.88812816824
191	-1016.48827897705
192	-1017.12404111898
193	-1017.66773255042
194	-1018.14318271624
195	-1018.56996890985
196	-1019.01904835902
197	-1019.37177757948
198	-1019.71435572398
199	-1020.12340939566
200	-1020.57183986986
201	-1015.94955123746
202	-1039.99741469992
203	-1043.18845669143
204	-1045.57413310564
205	-1047.40817143371
206	-1048.46891643761
207	-1049.36065026985
208	-1050.23910349894
209	-1051.14187390648
210	-1051.92559586763
211	-1052.60382182197
212	-1053.23238570525
213	-1053.91483111174
214	-1054.56865402948
215	-1055.17793148161
216	-1055.70579251979
217	-1056.20763917950
218	-1056.66408740712
219	-1057.14254923813
220	-1057.63318058318
221	-1058.17239143445
222	-1058.74821239933
223	-1059.37501875600
224	-1060.04082325265
225	-1060.65038044857
226	-1061.29849451407
227	-1062.70181759022
228	-1063.15797940998
229	-1063.34621783406
230	-1063.59770538840
231	-1063.91916639503
232	-1064.31105098610
233	-1064.73939092774
234	-1065.20663001748
235	-1065.70541966160
236	-1066.18610209577
237	-1066.59993704622
238	-1066.99796556972
239	-1067.35088786962
240	-1067.65078087981
241	-1067.98824988106
242	-1068.36999551537
243	-1068.79569976091
244	-1069.28673329273
245	-1069.52215472902
246	-1069.82442421832
247	-1070.07121412798
248	-1070.30019091398
249	-1070.50042996598
250	-1070.78823839346
251	-1062.05677816321
252	-1080.24800293696
253	-1082.96566495189
254	-1082.75091247539
255	-1083.03198569287
256	-1083.72571008640
257	-1084.41156449194
258	-1085.03686067639
259	-1085.63726272925
260	-1086.00310046230
261	-1086.11665244967
262	-1086.37358144980
263	-1086.75623795122
264	-1087.13313115051
265	-1087.43905638996
266	-1087.69980357554
267	-1087.96271360709
268	-1088.22318331554
269	-1088.51173628397
270	-1088.85519162619
271	-1089.26581379640
272	-1089.77994622656
273	-1090.36521472579
274	-1090.95868033908
275	-1092.08659729478
276	-1092.60417008778
277	-1093.73308145219
278	-1092.89824267875
279	-1092.80891900146
280	-1092.85779974555
281	-1092.98336372765
282	-1093.10642207995
283	-1093.24108125869
284	-1093.37534471370
285	-1093.50861690350
286	-1093.64746237045
287	-1093.80125617109
288	-1093.97714350208
289	-1094.14937859549
290	-1094.30513377268
291	-1094.44479250995
292	-1094.57719773199
293	-1094.70259547724
294	-1094.82327509985
295	-1094.98312677177
296	-1095.14207942446
297	-1095.40961101132
298	-1095.37195749185
299	-1095.33604428809
300	-1095.34379492262
301	-1092.88632400070
302	-1101.58565360668
303	-1102.59509798458
304	-1102.87594344086
305	-1102.99927394756
306	-1103.18444359505
307	-1103.26166668653
308	-1103.38240733198
309	-1103.44787389449
310	-1103.54592272159
311	-1103.62814544027
312	-1103.72285493424
313	-1103.81143961620
314	-1103.91233074984
315	-1104.01522811858
316	-1104.16200953909
317	-1104.33812071511
318	-1104.50838316738
319	-1104.64466965258
320	-1104.76210733569
321	-1104.77862957872
322	-1104.76399909816
323	-1104.81902575795
324	-1104.88390225197
325	-1104.93791361456
326	-1105.00989573634
327	-1104.77842568223
328	-1104.89078863149
329	-1104.93691447034
330	-1105.00763741652
331	-1105.06000505680
332	-1105.14392872909
333	-1105.21751848928
334	-1105.35403224550
335	-1105.43578090510
336	-1105.43206840808
337	-1105.36523247464
338	-1105.38558434086
339	-1105.42765868075
340	-1105.48642062582
341	-1105.56407622419
342	-1105.71318562366
343	-1105.90295558539
344	-1106.13891098880
345	-1106.32353032233
346	-1106.37729254503
347	-1106.39995720065
348	-1106.48694274716
349	-1106.53877138560
350	-1106.60209328651
351	-1108.65476199297
352	-1110.57449164880
353	-1110.98501032305
354	-1111.41772106751
355	-1111.63221396691
356	-1111.94045256830
357	-1112.00500311546
358	-1112.18463945478
359	-1112.26702207735
360	-1112.38585344153
361	-1112.38774580977
362	-1112.44177634302
363	-1112.46603191140
364	-1112.44300337512
365	-1112.50475051988
366	-1112.53674538761
367	-1112.55899994043
368	-1112.57188679968
369	-1112.57913521618
370	-1112.58561592154
371	-1112.59248554797
372	-1112.60067768901
373	-1112.61000730196
374	-1112.62024857268
375	-1112.63233008341
376	-1112.64642234525
377	-1112.38230538297
378	-1112.03768710648
379	-1112.02457190430
380	-1112.09160740828
381	-1112.13087930019
382	-1112.16801978773
383	-1112.21029604190
384	-1112.24749314799
385	-1112.27029096219
386	-1112.29495003776
387	-1112.31937015972
388	-1112.34525053792
389	-1112.37122812133
390	-1112.39577869620
391	-1112.33558678027
392	-1112.25631933633
393	-1112.48732743762
394	-1112.40117243066
395	-1112.37058599183
396	-1112.44217736304
397	-1112.46965272464
398	-1112.47954612245
399	-1112.48863081458
400	-1112.49819086283

==> a1do.txt <==
1	45.2935932927781
2	6.07870542934717
3	0.0397267044249868
4	-0.00418714432018876
5	-0.976392233247444
6	-4.75572777745497
7	-16.1124551300887
8	-30.2603312674127
9	-44.0452074899649
10	-58.1594149752420
11	-67.9279316800272
12	-78.8729681695631
13	-90.0548429238645
14	-101.130493412416
15	-110.633772205837
16	-118.262228940805
17	-124.311965149239
18	-129.346867044510
19	-133.120478064738
20	-136.099540553161
21	-138.773899627836
22	-141.325710349107
23	-143.807434304219
24	-146.281132818423
25	-148.653652315477
26	-151.008175928959
27	-153.285088092317
28	-155.577901744824
29	-157.878599091750
30	-160.140965430278
31	-162.315159294511
32	-164.223601046503
33	-165.934277579614
34	-167.434451192331
35	-168.879918753623
36	-170.310992761516
37	-171.740820333834
38	-173.152450772676
39	-174.489062116101
40	-175.765207383322
41	-176.951126577018
42	-177.981477343886
43	-178.810107467962
44	-179.525325712420
45	-180.118877037777
46	-180.641811885479
47	-181.111788602566
48	-181.537606665824
49	-181.942532460940
50	-182.349054873144
51	-184.649081706149
52	-183.871393346918
53	-183.945001659931
54	-184.012635843187
55	-184.132990059755
56	-184.276813522693
57	-184.461789884939
58	-184.538309761841
59	-184.651621034119
60	-184.782898736186
61	-184.953547063379
62	-185.228409380011
63	-185.521801495648
64	-185.744581823910
65	-185.975888951040
66	-186.201079809935
67	-186.348873549781
68	-186.489614815697
69	-186.545004545433
70	-186.599324100134
71	-186.658117413113
72	-186.751848555353
73	-186.892041123384
74	-187.138000793095
75	-187.297003545472
76	-187.450308733433
77	-187.634455882299
78	-187.777230744621
79	-187.929452986624
80	-188.125369960426
81	-188.230694605708
82	-188.337244527278
83	-188.373188962214
84	-188.508156014348
85	-188.705977317858
86	-188.872963797761
87	-189.053607700566
88	-189.165896377380
89	-189.307766648742
90	-189.420643495865
91	-189.577599025827
92	-189.744593312122
93	-189.842339271797
94	-189.824793614651
95	-190.049967842550
96	-190.175494077949
97	-190.309293479718
98	-190.510100786978
99	-190.709583973295
100	-190.793863345499
101	-190.017797336422
102	-193.336434522801
103	-193.563628417861
104	-193.679536188674
105	-193.840825131273
106	-193.973430191088
107	-194.105243978344
108	-194.241802511471
109	-194.392631855178
110	-194.548861620780
111	-194.715992215345
112	-194.838068906038
113	-194.962126726618
114	-195.079482972928
115	-195.197243527578
116	-195.303493503207
117	-195.409639378998
118	-195.531354012461
119	-195.660784655002
120	-195.781475549558
121	-195.913685473489
122	-196.048296469521
123	-196.164347677627
124	-196.281965669874
125	-196.397550653245
126	-196.501171414377
127	-196.668072800489
128	-196.765079962477
129	-196.878385809793
130	-196.994516813705
131	-197.113422434839
132	-197.246156122100
133	-197.389684330828
134	-197.512101716974
135	-197.635808816247
136	-197.749527727953
137	-197.853355003593
138	-197.948872356801
139	-198.033370311279
140	-198.131262395530
141	-198.241343805571
142	-198.355441688358
143	-198.470937774150
144	-198.597548217828
145	-198.721683756496
146	-198.837820534182
147	-198.936664034793
148	-199.042355564213
149	-199.140403250230
150	-199.228344014667
151	-196.342612661369
152	-202.754026497818
153	-204.327831118444
154	-204.583450539401
155	-205.094147846870
156	-205.325391846630
157	-205.546795582686
158	-205.718421722022
159	-205.895748781224
160	-206.064099231991
161	-206.245460910404
162	-206.355897324621
163	-206.455532285847
164	-206.558396964103
165	-206.674251411828
166	-206.782194626531
167	-206.892440322649
168	-206.991953024866
169	-207.093350547110
170	-207.200321194228
171	-207.305014574751
172	-207.403262908535
173	-207.506089088069
174	-207.607661576988
175	-207.710421239843
176	-207.817700884924
177	-208.070329838081
178	-208.167097014989
179	-208.263291813709
180	-208.355015383382
181	-208.422005239238
182	-208.487615105577
183	-208.562442757961
184	-208.634149507999
185	-208.723775557070
186	-208.819477201555
187	-208.924594541565
188	-209.036336368935
189	-209.126703360256
190	-209.212965252541
191	-209.308336105979
192	-209.408697749600
193	-209.489661431384
194	-209.546457321133
195	-209.607149797792
196	-209.665874897617
197	-209.724589246258
198	-209.781457500493
199	-209.840646752579
200	-209.904095494910
201	-207.354554541166
202	-214.391072732679
203	-214.856878158231
204	-214.424146256487
205	-214.705614447881
206	-214.897481204581
207	-214.977575346073
208	-215.225478710157
209	-215.326786776856
210	-216.290771305509
211	-218.844583876081
212	-219.952737939174
213	-221.920213005910
214	-222.219126032027
215	-224.905502322048
216	-225.093954795718
217	-225.717808585836
218	-222.003086217018
219	-221.534083742029
220	-220.600276471924
221	-219.363829034428
222	-216.505253990769
223	-217.724874334917
224	-213.224410623641
225	-212.302211884224
226	-204.032875743302
227	-211.476478678430
228	-201.493918797829
229	-205.907110355567
230	-191.225005407745
231	-204.492633138484
232	-187.233172337473
233	-204.786941511528
234	-184.707661567291
235	-203.448313162023
236	-182.284418117967
237	-203.222958928265
238	-177.566661627940
239	-200.583703394905
240	-170.745168284939
241	-197.693813389909
242	-162.366538949230
243	-173.799709393685
244	-183.889224908837
245	-179.059852881428
246	-191.215678949763
247	-198.065622716423
248	-194.861253852460
249	-198.066476316194
250	-201.288171804463
251	-201.896902212144
252	-206.328099044485
253	-210.190032067842
254	-210.511237228159
255	-211.629902900786
256	-213.023553765260
257	-214.117754827550
258	-214.556028035387
259	-215.080674845891
260	-215.376528252764
261	-215.797804228536
262	-216.035846822120
263	-216.346414779048
264	-216.533635284794
265	-216.743535165970
266	-216.900176638877
267	-217.107579562047
268	-217.235059960179
269	-217.393502856682
270	-217.496875777241
271	-217.611044586131
272	-217.688033058685
273	-217.779227481676
274	-217.850041798369
275	-217.936464009042
276	-217.999951908418
277	-216.540350002952
278	-216.793346869274
279	-216.930078833727
280	-217.048823385444
281	-217.123865134569
282	-217.195280355256
283	-217.254449559593
284	-217.304276950047
285	-217.351385466558
286	-217.399754569502
287	-217.440677483018
288	-217.480793752400
289	-217.523804911290
290	-217.568902925088
291	-217.614688260623
292	-217.653002942095
293	-217.692602884022
294	-217.726564371369
295	-217.760103831590
296	-217.785638589328
297	-217.809191927301
298	-217.832184722981
299	-217.857774445150
300	-217.882273483007
301	-217.902013413549
302	-218.676474573739
303	-219.082969753379
304	-219.200721852162
305	-219.263161108196
306	-219.307801798708
307	-219.374350184766
308	-219.429986321280
309	-219.521522954298
310	-219.518928113258
311	-219.533499663317
312	-219.553815678283
313	-219.580986510604
314	-219.610148219558
315	-219.646305944747
316	-219.639383368736
317	-219.668243945427
318	-219.683802125659
319	-219.695455203492
320	-219.713654308258
321	-219.727169211993
322	-219.735240839730
323	-219.746365988396
324	-219.755938507383
325	-219.771640094498
326	-219.770935697353
327	-219.401531355657
328	-219.533130229673
329	-219.538865169993
330	-219.537072091270
331	-219.545369531561
332	-219.547148525385
333	-219.556375736478
334	-219.565680822035
335	-219.575400095958
336	-219.585357473105
337	-219.591232373072
338	-219.601330807166
339	-219.606468236333
340	-219.611069163526
341	-219.615278387329
342	-219.620721066168
343	-219.625601603626
344	-219.627868307383
345	-219.631010440252
346	-219.635225578620
347	-219.641229454842
348	-219.642020816291
349	-219.641175821669
350	-219.642632118795
351	-219.874492474819
352	-219.989616298776
353	-220.058306765037
354	-220.337405222688
355	-220.439081727570
356	-220.524662609910
357	-220.557174811496
358	-220.571576187848
359	-220.420366108430
360	-220.486671956710
361	-220.559626400802
362	-220.525930650447
363	-220.568576908415
364	-220.569933212320
365	-220.623842081279
366	-220.629325024783
367	-220.666872273442
368	-220.669933307993
369	-220.678200061227
370	-220.680290522084
371	-220.682086836422
372	-220.683842280150
373	-220.685689766083
374	-220.687771779230
375	-220.690882647403
376	-220.695008160942
377	-220.636361757527
378	-220.574028407402
379	-220.577012749962
380	-220.583556725940
381	-220.587310101952
382	-220.591056071172
383	-220.594379466499
384	-220.597516163559
385	-220.600757438682
386	-220.604379059035
387	-220.608343665926
388	-220.611914232042
389	-220.614191560601
390	-220.609264736639
391	-220.597214813458
392	-220.608833618638
393	-220.607951264251
394	-220.621630429069
395	-220.631800895963
396	-220.643989277050
397	-220.636945571046
398	-220.640038253972
399	-220.640013918201
400	-220.642059525561

==> a1dv.txt <==
1	0.141332536070906
2	0.127726451169701
3	0.128219725443306
4	0.138025470631158
5	0.128045702871071
6	0.132715448278791
7	0.143082734502225
8	0.161926941993894
9	0.171010891373071
10	0.182630399504302
11	0.184373402080708
12	0.182139004481076
13	0.176171304050012
14	0.171514186800161
15	0.172390658582334
16	0.173303440459447
17	0.174186155561715
18	0.175782849502146
19	0.177513780588018
20	0.178780444657323
21	0.179869980819998
22	0.180761387305180
23	0.181638913202940
24	0.182475181459658
25	0.183304003333690
26	0.184059358500656
27	0.184651670829547
28	0.185001801822841
29	0.184791368348373
30	0.184504740068880
31	0.184420534411132
32	0.184488583504064
33	0.184486723260536
34	0.184491179075276
35	0.184500982878868
36	0.184554177985474
37	0.184656369429571
38	0.184796029610044
39	0.185000962924800
40	0.185289946759551
41	0.185575904174505
42	0.185811410434464
43	0.186011876452144
44	0.186158893355321
45	0.186304553925119
46	0.186438337458987
47	0.186555454673169
48	0.186694386617428
49	0.186828165674424
50	0.194442073137210
51	0.191973684931011
52	0.192174002445143
53	0.192329859504482
54	0.192464323875480
55	0.192597143838160
56	0.192701785504464
57	0.192783901704568
58	0.192880812380746
59	0.192978949400452
60	0.193085607698102
61	0.193168216841030
62	0.193271762653557
63	0.193366451057219
64	0.193472023025835
65	0.193589273289107
66	0.193703555350587
67	0.193812907600605
68	0.193895924425413
69	0.193978010855781
70	0.194055990188792
71	0.194144854426337
72	0.194242887211376
73	0.194358656919381
74	0.194457330996917
75	0.194557266172752
76	0.194809019069261
77	0.194894373357248
78	0.194986028866551
79	0.195085694849476
80	0.195151376487383
81	0.195202908053058
82	0.195271421977898
83	0.195367731645214
84	0.195470048925806
85	0.195578945044339
86	0.195701051860129
87	0.195795011626625
88	0.195895806646906
89	0.196008086521683
90	0.196120424905100
91	0.196224513895207
92	0.196302245443303
93	0.196380785494475
94	0.196508660777525
95	0.196608614700944
96	0.196713259056615
97	0.196830520460416
98	0.196930299345951
99	0.197013593181474
100	0.206334817830244
101	0.206253572502261
102	0.206348340631459
103	0.206458226766768
104	0.206563470260440
105	0.206640908734917
106	0.206739186424471
107	0.206835506227219
108	0.206950065069400
109	0.207079585186010
110	0.207196859475729
111	0.207288763558493
112	0.207418578551854
113	0.207560905147302
114	0.207694097872250
115	0.207819563719862
116	0.207936951998255
117	0.208076574511210
118	0.208172016793216
119	0.208291018109780
120	0.208412984116824
121	0.208528205945293
122	0.208629801581047
123	0.208744526588085
124	0.208874676641661
125	0.209020584414675
126	0.209361098225458
127	0.209468781394364
128	0.209603517395994
129	0.209718440588636
130	0.209812943011935
131	0.209927195288923
132	0.210042085236274
133	0.210133875802374
134	0.210245578127725
135	0.210361381733425
136	0.210478604964233
137	0.210611630073053
138	0.210737610210087
139	0.210863094343162
140	0.211001092338000
141	0.211132258837949
142	0.211254284651417
143	0.211372891190008
144	0.211472500490991
145	0.211579155462434
146	0.211689305763900
147	0.211805180634702
148	0.211920600775473
149	0.212045494671337
150	0.214470277344294
151	0.214414412590530
152	0.214578039435081
153	0.214741234091215
154	0.214900773491403
155	0.215058096772055
156	0.215139028161973
157	0.215218672104083
158	0.215337751090280
159	0.215465069022978
160	0.215601561302917
161	0.215734544605649
162	0.215849953665409
163	0.215975450154173
164	0.216128479955469
165	0.216292311742312
166	0.216429193137376
167	0.216564461490549
168	0.216695193656610
169	0.216836082412373
170	0.216945165623374
171	0.217065058291527
172	0.217179681939258
173	0.217307923250320
174	0.217401567469573
175	0.217525224806540
176	0.218160777501108
177	0.218303309097798
178	0.218428026893588
179	0.218546449243834
180	0.218673697735058
181	0.218815065027569
182	0.218890007803623
183	0.219007862876076
184	0.219073968281693
185	0.219204294788543
186	0.219305445383636
187	0.219440649534423
188	0.219571109247416
189	0.219674937406256
190	0.219774613169658
191	0.219884139880518
192	0.220003986737058
193	0.220104377822721
194	0.220207452992495
195	0.220292284492753
196	0.220383639204871
197	0.220447692080264
198	0.220539264164999
199	0.220600674765695
200	0.220247644048375
201	0.220376934652654
202	0.220602207534747
203	0.220740494257982
204	0.220562701621048
205	0.220848569757693
206	0.220636350213243
207	0.220960562371028
208	0.220580912886242
209	0.221090229949457
210	0.220467647868405
211	0.221327139971234
212	0.220458404321314
213	0.221836058914255
214	0.220941180592963
215	0.221597655229162
216	0.221665790437326
217	0.219907456540276
218	0.220495796990667
219	0.219342060925726
220	0.219943666234484
221	0.218990712389504
222	0.219352434416971
223	0.218569324359131
224	0.218306360826787
225	0.217704366452449
226	0.226438513978321
227	0.230303624034515
228	0.231018476955352
229	0.230463304530143
230	0.230888545840095
231	0.230024178818008
232	0.230053685269896
233	0.229162418103031
234	0.229716614774872
235	0.228467184064613
236	0.229001178232823
237	0.227822716096111
238	0.228547873448844
239	0.227244497730011
240	0.228522776207050
241	0.226300135181293
242	0.226985774384515
243	0.228097985154469
244	0.228535477585402
245	0.229570932951895
246	0.230910741361297
247	0.230821931109690
248	0.231496832780379
249	0.231967941444852
250	0.232149198277105
251	0.223365524306767
252	0.223724387708254
253	0.223467965808125
254	0.224046343820879
255	0.224847803148231
256	0.224837241218891
257	0.225055704871165
258	0.225040034051827
259	0.225242003942740
260	0.225316367374495
261	0.225443703178940
262	0.225434546336815
263	0.225450608310088
264	0.225395063620035
265	0.225516955402445
266	0.225470283188167
267	0.225529017555933
268	0.225553900063974
269	0.225595297740034
270	0.225571735347461
271	0.225655664327864
272	0.225577940420438
273	0.225643309251950
274	0.225596777373829
275	0.225655240164017
276	0.221488139822237
277	0.220837082780885
278	0.220995067833478
279	0.221099523083324
280	0.221142561469969
281	0.221187041398413
282	0.221228722336813
283	0.221237892003835
284	0.221232103219393
285	0.221225149216581
286	0.221220072318648
287	0.221219358354693
288	0.221231332875792
289	0.221207749330833
290	0.221267139562631
291	0.221227729295591
292	0.221273439479893
293	0.221253694350976
294	0.221265975609911
295	0.221276006878892
296	0.221276342926107
297	0.221292528614453
298	0.221291185855958
299	0.221307278632154
300	0.220880487078218
301	0.220746535753936
302	0.220802904707454
303	0.220929117359103
304	0.220824771668785
305	0.220843150108743
306	0.220787596748894
307	0.220876417235107
308	0.220954496278008
309	0.220909094684104
310	0.220813895289194
311	0.220806410256590
312	0.220826586610972
313	0.220889702793946
314	0.220861566969103
315	0.220848561135409
316	0.220800524478028
317	0.220872000642350
318	0.220803593532467
319	0.220888900162797
320	0.220844772389895
321	0.220886790629208
322	0.220863299348893
323	0.220873589013790
324	0.220885068346852
325	0.220875248658447
326	0.219831263812930
327	0.219978918650174
328	0.219937540253825
329	0.219924413303758
330	0.219922723244754
331	0.219920938886219
332	0.219925174025854
333	0.219917637102313
334	0.219919683680044
335	0.219906545981380
336	0.219908913671871
337	0.219896819432712
338	0.219887552796970
339	0.219879128587476
340	0.219873094408235
341	0.219874594668526
342	0.219866185936993
343	0.219875282065659
344	0.219858166371612
345	0.219876892388002
346	0.219878638636034
347	0.219872636681531
348	0.219866451632711
349	0.219866086814214
350	0.219397970131195
351	0.219201257737176
352	0.219212555896079
353	0.219208101434347
354	0.219217367411452
355	0.219176873370900
356	0.219214617901477
357	0.219195837360852
358	0.219216067987922
359	0.219180059622397
360	0.219186133585646
361	0.219160467620229
362	0.219168024424544
363	0.219154622223595
364	0.219170349718646
365	0.219150242842265
366	0.219162047659396
367	0.219152426384389
368	0.219156823574919
369	0.219153951750784
370	0.219153676970584
371	0.219151950978864
372	0.219152106208467
373	0.219149955118751
374	0.219152454751562
375	0.219149747233793
376	0.218670349204611
377	0.218722048984122
378	0.218726486276297
379	0.218719331648032
380	0.218722283867962
381	0.218719675466635
382	0.218720233775318
383	0.218719696422579
384	0.218720841145032
385	0.218719499761834
386	0.218724233613351
387	0.218718793522312
388	0.218726840949924
389	0.218720097657351
390	0.218728497690715
391	0.218734854258218
392	0.218729716895083
393	0.218736303753325
394	0.218744085922713
395	0.218747448809143
396	0.218735801851331
397	0.218736382825396
398	0.218733997186672
399	0.218735804111060
400	0.218736232577726

==> a1eo.txt <==
1	26.0655093378320
2	2.87410925720497
3	0.0197427149391611
4	-0.00392406588803813
5	-0.510299184252146
6	-3.32200159361439
7	-9.92360940282043
8	-17.5054838630505
9	-31.7639842660143
10	-44.0544939079986
11	-56.7061217116832
12	-67.6329616562712
13	-79.7961985230172
14	-93.2823386076157
15	-105.495252826093
16	-114.704975159390
17	-121.630264062952
18	-127.132541203050
19	-130.875795048692
20	-133.758774004459
21	-136.339842233223
22	-138.811292710659
23	-141.228085180172
24	-143.643073148033
25	-146.017255831279
26	-148.331412300945
27	-150.539963548000
28	-152.798681573983
29	-155.512165533579
30	-158.196999493428
31	-160.631951655422
32	-162.756687677576
33	-164.609073219626
34	-166.235055471585
35	-167.755945348733
36	-169.261261698971
37	-170.753998101826
38	-172.196173972965
39	-173.537295406681
40	-174.772511616067
41	-175.873192939907
42	-176.812694366757
43	-177.566087226397
44	-178.237755079904
45	-178.840098426828
46	-179.395294143120
47	-179.917543626032
48	-180.387718433793
49	-180.808554455850
50	-181.185593432826
51	-182.484756651844
52	-181.771621729500
53	-182.179858355877
54	-182.457875139880
55	-182.709568595816
56	-182.944037623870
57	-183.181481556614
58	-183.401707354943
59	-183.632321247279
60	-183.878598051882
61	-184.110404070520
62	-184.276723439398
63	-184.436890142032
64	-184.593293321719
65	-184.764783404701
66	-184.929839523733
67	-185.092972717992
68	-185.269678709742
69	-185.429927581808
70	-185.596046811589
71	-185.760857332199
72	-185.928776627239
73	-186.092204915856
74	-186.246757162594
75	-186.400310730971
76	-186.559322508670
77	-186.778145225594
78	-186.928425539235
79	-187.074226332895
80	-187.227676532284
81	-187.380590975802
82	-187.547732030692
83	-187.701923059073
84	-187.840515276612
85	-187.978122617436
86	-188.125969147170
87	-188.251820929642
88	-188.387088726868
89	-188.517619974561
90	-188.651426924560
91	-188.788425294054
92	-188.930919395534
93	-189.078276062980
94	-189.202124317404
95	-189.311418727149
96	-189.432268685808
97	-189.567773517692
98	-189.693854826793
99	-189.813385186268
100	-189.933760879944
101	-194.231530215339
102	-192.647887849416
103	-193.455464271074
104	-193.680445708077
105	-193.842373325832
106	-193.971348157862
107	-194.108541057161
108	-194.245543163043
109	-194.396900145908
110	-194.554489998306
111	-194.720722295564
112	-194.836165094666
113	-194.962402752362
114	-195.079973217567
115	-195.201081722078
116	-195.306929076824
117	-195.414152661997
118	-195.536524023767
119	-195.664919887248
120	-195.785022940393
121	-195.917082271645
122	-196.052387806305
123	-196.163198170054
124	-196.284800940348
125	-196.397459315229
126	-196.503903426645
127	-196.668740881618
128	-196.770057746501
129	-196.883540623602
130	-196.999395867429
131	-197.117273790098
132	-197.251098648265
133	-197.393838849498
134	-197.511391986873
135	-197.637782402585
136	-197.750324106160
137	-197.856458850596
138	-197.947464276534
139	-198.035255745422
140	-198.134960115574
141	-198.245179943629
142	-198.359410990375
143	-198.475291570588
144	-198.602022116141
145	-198.724213608235
146	-198.839709097692
147	-198.939360250137
148	-199.044710127303
149	-199.141331399748
150	-199.225206973626
151	-208.005607593592
152	-198.810730748396
153	-203.453581841672
154	-204.468840760723
155	-205.046760945384
156	-205.311651336228
157	-205.545598476254
158	-205.720348078913
159	-205.901115707020
160	-206.064163150536
161	-206.245477197610
162	-206.347962626977
163	-206.451907896058
164	-206.558091342718
165	-206.679650469997
166	-206.787771982122
167	-206.897856720133
168	-206.996719367066
169	-207.097723036414
170	-207.202006987993
171	-207.306636805528
172	-207.403087371937
173	-207.507150898532
174	-207.606946239205
175	-207.705970207619
176	-207.816824041632
177	-208.073056043942
178	-208.171037895158
179	-208.271439425055
180	-208.356783163759
181	-208.421414629850
182	-208.487682052388
183	-208.561819011431
184	-208.636392793670
185	-208.720758339755
186	-208.819339727177
187	-208.921541407628
188	-209.032893874239
189	-209.122564361748
190	-209.213016705901
191	-209.312516797793
192	-209.411107333359
193	-209.491406714057
194	-209.546004364396
195	-209.606655407300
196	-209.665338272339
197	-209.720712188122
198	-209.782091120100
199	-209.837726283734
200	-209.903416867139
201	-218.180158064024
202	-205.855897480583
203	-212.192674277744
204	-213.834909628130
205	-213.954281170967
206	-213.766918353143
207	-213.353594659542
208	-212.899391655968
209	-211.487288105746
210	-204.493749731390
211	-196.463930907499
212	-181.452892663071
213	-176.641882551029
214	-42.9151859496701
215	-115.863240505984
216	-103.123061081150
217	-1.65753758673637
218	-1.12886487228017
219	-1.16945270805188
220	-1.34468725664799
221	-1.26921085226764
222	-1.61007662375212
223	-1.43317166398683
224	-2.56685524629340
225	-1.80284126169856
226	-7.41475487921608
227	-2.14084314122416
228	-18.5205004166456
229	-2.53089948645670
230	-42.9071802247066
231	-4.04127974855468
232	-2.74575105399991
233	-4.64671405061844
234	-3.33871252142942
235	-4.90227571210717
236	-3.48222116514601
237	-5.10310122113210
238	-4.70978278937749
239	-5.68454573852697
240	-6.04246405045155
241	-8.23856350352305
242	-102.068348582013
243	-120.397454695450
244	-128.380736462703
245	-139.170521584250
246	-170.606446672739
247	-184.993598131639
248	-193.021298895338
249	-197.827459611385
250	-201.155573046599
251	-213.129525551859
252	-200.233136821327
253	-206.150773020225
254	-210.093708140406
255	-211.956093226300
256	-212.949282197025
257	-213.848497644225
258	-214.574957001029
259	-215.026020174174
260	-215.423928653833
261	-215.820416781882
262	-216.060124133891
263	-216.339141586953
264	-216.546289563263
265	-216.716606123849
266	-216.913496886317
267	-217.088739361305
268	-217.256459334194
269	-217.379485757469
270	-217.519650837198
271	-217.595529774831
272	-217.704870750593
273	-217.764659812381
274	-217.856105638662
275	-217.928423872327
276	-218.004578445219
277	-216.391333692726
278	-216.723196626378
279	-216.942204081587
280	-217.055810376316
281	-217.139017587518
282	-217.207483745840
283	-217.261812789419
284	-217.310623965483
285	-217.357677051287
286	-217.405773871257
287	-217.444679507344
288	-217.486309976587
289	-217.529485039619
290	-217.576497222720
291	-217.619428114244
292	-217.658609160951
293	-217.694281473860
294	-217.731936542300
295	-217.763201653142
296	-217.787459442927
297	-217.811021414401
298	-217.834085429471
299	-217.859799651801
300	-217.883772923405
301	-220.052508751535
302	-218.725076972358
303	-218.855331390593
304	-219.107195113602
305	-219.155215375519
306	-219.219803023910
307	-219.255451356003
308	-219.325215366092
309	-219.357910943920
310	-219.411673454583
311	-219.476427245612
312	-219.497773921252
313	-219.528515690951
314	-219.524427805556
315	-219.562327649908
316	-219.597312623357
317	-219.632685523893
318	-219.657326176579
319	-219.679041641506
320	-219.698088778190
321	-219.715966529525
322	-219.725815163360
323	-219.740471754477
324	-219.744330323866
325	-219.752559155399
326	-219.755585307427
327	-219.260684784334
328	-219.435170983366
329	-219.478568751954
330	-219.509522053561
331	-219.522241223441
332	-219.536844670888
333	-219.551417364985
334	-219.565122208348
335	-219.574747225392
336	-219.585421126484
337	-219.591070137289
338	-219.601541346264
339	-219.607537410486
340	-219.610340789239
341	-219.615779491636
342	-219.620844998009
343	-219.627378195985
344	-219.628786950765
345	-219.629094495041
346	-219.627537244083
347	-219.627447245446
348	-219.634829537934
349	-219.640213014374
350	-219.642776315454
351	-220.831671117905
352	-220.052355229360
353	-219.878582274046
354	-220.010284038620
355	-220.326804227753
356	-220.474388133337
357	-220.548327933057
358	-220.566864513653
359	-220.550486330968
360	-220.604516960503
361	-220.546905452895
362	-220.650841771355
363	-220.619715459845
364	-220.679641509291
365	-220.657053938777
366	-220.684620096473
367	-220.672531657269
368	-220.678082349241
369	-220.678609351061
370	-220.680506498162
371	-220.682175324922
372	-220.683872839337
373	-220.685738435140
374	-220.688243035012
375	-220.691575890040
376	-220.694960824428
377	-220.360873023078
378	-220.552080982385
379	-220.572521856346
380	-220.580535188575
381	-220.586188686752
382	-220.590246956805
383	-220.594223416758
384	-220.597376994346
385	-220.600567734002
386	-220.603342064604
387	-220.606129219461
388	-220.609113509960
389	-220.612413833368
390	-220.615202887397
391	-220.623321262887
392	-220.626655556699
393	-220.631639010274
394	-220.629335610518
395	-220.631274723330
396	-220.625165299832
397	-220.630956472957
398	-220.633688875314
399	-220.638006772351
400	-220.641072167267

==> a1ev.txt <==
1	0.109575283691598
2	0.0996669766300742
3	0.101355541182598
4	0.108886147590916
5	0.103594593513492
6	0.109019863798604
7	0.120823477031696
8	0.138419255011661
9	0.149556964971997
10	0.161829371370086
11	0.167017074537356
12	0.169327417964062
13	0.169580429675140
14	0.171015657242296
15	0.176629869448980
16	0.181595784134552
17	0.185859308755921
18	0.188719781299933
19	0.190114641578708
20	0.190818858042896
21	0.191166919875649
22	0.191361601375646
23	0.191602582388995
24	0.191959001458407
25	0.192425452813258
26	0.192928844019896
27	0.193393516499913
28	0.193862870371075
29	0.194398967875512
30	0.195163156444863
31	0.195919203973227
32	0.196474540394105
33	0.196787648135609
34	0.196982061580568
35	0.197131473892023
36	0.197264859438283
37	0.197382432547728
38	0.197498118807307
39	0.197589809332974
40	0.197661974138794
41	0.197718893019124
42	0.197760067126085
43	0.197788181998066
44	0.197814371156080
45	0.197837741652506
46	0.197857463997524
47	0.197866628334071
48	0.197875988975591
49	0.197885611313004
50	0.189949752484798
51	0.187138900105934
52	0.187295577199587
53	0.187335848555332
54	0.187365352368499
55	0.187388530253563
56	0.187403889653225
57	0.187414219069372
58	0.187420510444690
59	0.187431636862458
60	0.187441940507106
61	0.187437034148851
62	0.187429446789624
63	0.187423061689127
64	0.187416614969899
65	0.187411402822991
66	0.187405123857294
67	0.187398034035675
68	0.187395032841317
69	0.187394858435994
70	0.187390353812801
71	0.187387237424031
72	0.187383592114021
73	0.187377675315358
74	0.187375248519110
75	0.187374986300517
76	0.187544991863394
77	0.187540206513567
78	0.187534416413984
79	0.187528585634907
80	0.187522626260003
81	0.187517259009416
82	0.187516552571943
83	0.187513079075390
84	0.187513384242335
85	0.187512479885191
86	0.187512722005589
87	0.187510806499351
88	0.187507151552799
89	0.187510539801263
90	0.187510524694718
91	0.187509683208509
92	0.187504029196553
93	0.187498865438447
94	0.187490891654540
95	0.187485921639183
96	0.187485384881358
97	0.187482410029477
98	0.187478941716253
99	0.187476829873715
100	0.177945591838640
101	0.177130418396831
102	0.177239137896100
103	0.177269892657294
104	0.177274382866137
105	0.177266296828501
106	0.177265457606793
107	0.177269204489501
108	0.177274482407057
109	0.177286839045488
110	0.177301533901114
111	0.177293217388913
112	0.177276541620249
113	0.177262547471051
114	0.177249240590965
115	0.177242637329292
116	0.177233954209512
117	0.177233256779148
118	0.177228920913393
119	0.177224002315817
120	0.177223512749258
121	0.177221686113813
122	0.177218710676617
123	0.177218662673123
124	0.177220600066960
125	0.177222673237819
126	0.177420678312109
127	0.177414002840648
128	0.177405022557433
129	0.177396260510924
130	0.177386266910347
131	0.177375595547652
132	0.177368958324645
133	0.177361418812937
134	0.177361191717911
135	0.177361584398567
136	0.177362838944434
137	0.177368353312909
138	0.177378245486078
139	0.177382806990722
140	0.177384042082595
141	0.177386117927839
142	0.177385461395819
143	0.177389792204279
144	0.177392935964005
145	0.177400639130203
146	0.177407976375532
147	0.177422595500256
148	0.177436861897843
149	0.177451288277596
150	0.175494954096842
151	0.170864553469745
152	0.173405144124674
153	0.173744194277526
154	0.173990311351391
155	0.174076967225929
156	0.174129702438111
157	0.174151351782461
158	0.174185835001275
159	0.174227551364425
160	0.174272436714917
161	0.174262837607316
162	0.174261598070905
163	0.174240673618857
164	0.174220002600265
165	0.174209995940740
166	0.174194179127572
167	0.174182375563619
168	0.174167861841435
169	0.174166915083631
170	0.174157813962747
171	0.174149748099371
172	0.174136376860572
173	0.174123252647646
174	0.174122648839460
175	0.174113645861938
176	0.174673932954660
177	0.174684879881972
178	0.174672974289506
179	0.174661957687523
180	0.174636079980482
181	0.174627346547377
182	0.174609842816949
183	0.174592410009070
184	0.174589143327206
185	0.174583249885659
186	0.174589128943116
187	0.174592913492495
188	0.174602178894110
189	0.174607950375544
190	0.174617120765006
191	0.174610509573498
192	0.174622457192175
193	0.174612894364778
194	0.174609241784506
195	0.174607011225714
196	0.174603663475121
197	0.174588336740772
198	0.174581543198286
199	0.174572807913829
200	0.175408920283672
201	0.170972996764126
202	0.173487782883908
203	0.174023010196081
204	0.174300577032451
205	0.174301135863778
206	0.174277485872269
207	0.174286646349768
208	0.174225004076175
209	0.173982853753115
210	0.172513817244036
211	0.172232595483590
212	0.170451123359366
213	0.171204843745832
214	0.169599194182429
215	0.170636870406804
216	0.170910513232340
217	0.166288868406040
218	0.163382853375619
219	0.159007811246264
220	0.157576891541259
221	0.155366291595911
222	0.152301553447954
223	0.150778282823037
224	0.146943532240769
225	0.144218608909660
226	0.149535946182332
227	0.151570184069778
228	0.152456460424449
229	0.152080594216579
230	0.153589673293589
231	0.150314180240676
232	0.146909509577962
233	0.149243136032954
234	0.145882797335723
235	0.148014354671941
236	0.145271876306908
237	0.142952626401698
238	0.140388023085933
239	0.142695341436669
240	0.139595337537972
241	0.140096954746334
242	0.147063487142843
243	0.153302359871447
244	0.160145466722552
245	0.164468123905055
246	0.167658186245758
247	0.170576790355223
248	0.172672737265555
249	0.173729288872806
250	0.175772018717980
251	0.162977778768352
252	0.165955448820713
253	0.168637746687638
254	0.171099924073955
255	0.173040437027772
256	0.174023007405720
257	0.174795631359042
258	0.175394464952852
259	0.175696255479586
260	0.176219723230189
261	0.176362700668034
262	0.176741459515850
263	0.176827727305035
264	0.177085457586118
265	0.177253108261084
266	0.177532675694146
267	0.177646118044654
268	0.177885891721991
269	0.178000841952502
270	0.178197228799367
271	0.178284871103782
272	0.178422648057030
273	0.178497106307765
274	0.178650432942365
275	0.178700446677176
276	0.172192955903801
277	0.172803337623080
278	0.173318639968837
279	0.173730635552692
280	0.173947922449282
281	0.174169833006760
282	0.174309411602254
283	0.174437617133981
284	0.174477039731911
285	0.174548133876871
286	0.174574574516535
287	0.174659044841448
288	0.174688318343159
289	0.174772468610115
290	0.174790856243228
291	0.174888416858909
292	0.174879426931723
293	0.174954684082692
294	0.174970622899495
295	0.175013334585777
296	0.175043193726044
297	0.175063177686654
298	0.175107228906379
299	0.175128567552507
300	0.175866814844325
301	0.175574451661758
302	0.175915144451793
303	0.176141550619933
304	0.176278555179047
305	0.176339707330950
306	0.176513935940352
307	0.176626427919432
308	0.176690762421336
309	0.176689672729690
310	0.176836358620617
311	0.176859801313030
312	0.176928345024236
313	0.176960191348500
314	0.177025106079327
315	0.177063991243586
316	0.177114658106719
317	0.177176136028831
318	0.177197211713741
319	0.177273629549878
320	0.177280560116311
321	0.177324482765266
322	0.177333489099396
323	0.177357479895516
324	0.177364651694655
325	0.177387022133796
326	0.175898150369025
327	0.176297506806187
328	0.176357549963756
329	0.176412800906198
330	0.176423152436501
331	0.176456898859277
332	0.176493518902310
333	0.176514054179111
334	0.176551207343312
335	0.176561912272062
336	0.176587522830144
337	0.176600172114642
338	0.176625988179896
339	0.176625669037526
340	0.176649581720938
341	0.176657168919136
342	0.176670792582582
343	0.176672907765513
344	0.176671611787162
345	0.176700598109120
346	0.176677468479340
347	0.176720955974600
348	0.176713349776591
349	0.176726124769565
350	0.177458359377710
351	0.176849694883500
352	0.176843233691821
353	0.177115517175683
354	0.177225580016905
355	0.177284212059858
356	0.177359050808966
357	0.177389807669046
358	0.177386958818810
359	0.177392492596065
360	0.177405896414191
361	0.177411877541567
362	0.177420369667654
363	0.177432213125713
364	0.177433122184318
365	0.177443510587203
366	0.177440977877689
367	0.177448229230862
368	0.177448290589617
369	0.177453251282690
370	0.177457610908749
371	0.177462613936107
372	0.177468851707931
373	0.177479038327820
374	0.177489798831144
375	0.177501933626163
376	0.176926037715573
377	0.177180197907823
378	0.177218020772876
379	0.177239255900401
380	0.177253239395927
381	0.177261795508610
382	0.177272717679851
383	0.177277027609384
384	0.177284328896235
385	0.177289285106860
386	0.177295063381270
387	0.177302256497835
388	0.177307312445686
389	0.177314191277466
390	0.177330403326988
391	0.177360616116123
392	0.177371120479192
393	0.177336826727405
394	0.177382055213494
395	0.177339798914622
396	0.177374752921031
397	0.177365439065497
398	0.177383677250546
399	0.177374518941027
400	0.177388044081239

==> a1io.txt <==
1	34.7689347606425
2	4.19948466096135
3	0.0278328433327217
4	-0.00411453192947129
5	-0.713020257958906
6	-3.98527107832372
7	-12.8203807746763
8	-23.2604298361019
9	-38.1898979033696
10	-51.7458838785543
11	-62.6444654965133
12	-73.5109844964560
13	-85.2098335807407
14	-97.5025679588147
15	-108.275040850410
16	-116.617131764167
17	-123.066795988852
18	-128.322817097551
19	-132.095998302435
20	-135.042903392439
21	-137.682978367975
22	-140.204792151745
23	-142.662225155740
24	-145.112787399828
25	-147.486976774896
26	-149.817621482931
27	-152.055518561706
28	-154.361566625273
29	-156.878813180240
30	-159.314885606223
31	-161.613815053791
32	-163.630804994740
33	-165.414510847614
34	-166.979601164070
35	-168.465640540515
36	-169.936679547948
37	-171.399374610574
38	-172.827230016610
39	-174.166888387606
40	-175.422876483144
41	-176.566991546109
42	-177.553154538689
43	-178.346626322471
44	-179.042083404157
45	-179.641289389886
46	-180.180919431344
47	-180.676813962711
48	-181.124919196975
49	-181.538718536723
50	-181.932517768524
51	-184.923886395770
52	-184.174791756906
53	-184.402707400716
54	-184.576712127937
55	-184.766050303740
56	-184.961366403368
57	-185.179569023977
58	-185.330210929803
59	-185.506927802649
60	-185.697358765126
61	-185.903112001081
62	-186.140713400440
63	-186.384560320044
64	-186.586130269387
65	-186.798381697217
66	-187.006132545571
67	-187.171863668925
68	-187.339410952414
69	-187.449269923350
70	-187.560621035365
71	-187.672133607379
72	-187.801332383696
73	-187.958115173430
74	-188.173793468558
75	-188.338738096788
76	-188.502439773985
77	-188.711966722617
78	-188.865843979645
79	-189.022851980741
80	-189.207637232046
81	-189.339170897837
82	-189.476180930418
83	-189.567269650040
84	-189.712363499120
85	-189.893126047546
86	-190.059526447906
87	-190.222519184158
88	-190.349343450546
89	-190.491494279270
90	-190.617038772561
91	-190.769064067612
92	-190.927163443884
93	-191.046750845987
94	-191.092642807321
95	-191.271052649807
96	-191.400217735355
97	-191.536980527164
98	-191.708357403322
99	-191.878446572817
100	-191.981250017483
101	-196.892152458119
102	-198.728124997680
103	-198.914485538495
104	-199.064057551759
105	-199.240392292070
106	-199.413786201497
107	-199.571490794323
108	-199.725831305207
109	-199.885467168856
110	-200.051784861656
111	-200.219927692404
112	-200.357342827210
113	-200.492699396732
114	-200.610884094318
115	-200.733128027665
116	-200.856235593261
117	-200.985112539399
118	-201.123954027731
119	-201.272108574736
120	-201.406588403528
121	-201.554493758540
122	-201.697107534682
123	-201.820525678106
124	-201.955095738917
125	-202.074057726915
126	-202.176392328607
127	-202.355113637647
128	-202.476639496279
129	-202.602246375156
130	-202.731982650274
131	-202.870401589717
132	-203.014545980998
133	-203.167136166082
134	-203.301235561241
135	-203.441620626232
136	-203.573923112494
137	-203.702026479210
138	-203.810775132809
139	-203.915846457970
140	-204.042653197064
141	-204.173637142473
142	-204.298831081268
143	-204.416778421370
144	-204.545562270810
145	-204.684510948876
146	-204.804238288460
147	-204.913588026818
148	-205.023608687890
149	-205.127936156242
150	-205.221630881843
151	-208.217125930012
152	-212.143550832403
153	-213.032088122320
154	-213.128968751011
155	-213.416692802658
156	-213.580382726438
157	-213.794117442857
158	-213.948849648521
159	-214.111291639088
160	-214.251040003343
161	-214.400946015652
162	-214.496682077274
163	-214.605265908763
164	-214.720456415419
165	-214.862254070317
166	-214.987436938166
167	-215.115215268724
168	-215.243116992718
169	-215.370429585005
170	-215.498127361028
171	-215.639507903268
172	-215.752019892683
173	-215.871580124820
174	-215.980903696029
175	-216.079044841051
176	-216.184404469434
177	-216.464990442592
178	-216.550645318798
179	-216.662163945617
180	-216.794048987742
181	-216.895528059935
182	-216.991544761626
183	-217.118279494449
184	-217.239702146566
185	-217.342405816239
186	-217.468889401272
187	-217.570734035298
188	-217.687446449702
189	-217.768464686060
190	-217.859654823273
191	-217.968158953011
192	-218.069066620130
193	-218.147838892260
194	-218.218703943528
195	-218.288726482895
196	-218.379820255146
197	-218.463133597128
198	-218.564911121003
199	-218.642215422527
200	-218.746664227664
201	-219.480748799764
202	-223.231286968300
203	-223.184213306507
204	-223.026920044135
205	-223.413621180427
206	-223.423398935818
207	-223.596117997956
208	-223.556845933992
209	-223.790922142008
210	-223.999528815441
211	-224.858902286111
212	-224.477324443588
213	-224.404943054056
214	-223.522676899014
215	-223.475320981746
216	-224.529193125162
217	-223.855803576964
218	-222.475504638602
219	-221.248526876649
220	-220.763537559340
221	-218.115790152522
222	-177.844010440873
223	-187.805284727921
224	-215.168046340543
225	-174.486826625878
226	-206.269592140525
227	-172.008036801071
228	-207.382010023544
229	-158.504033367859
230	-201.567929484803
231	-159.494958450467
232	-153.248290728951
233	-162.443474486369
234	-168.895538637449
235	-165.969108519168
236	-192.507484991655
237	-203.842849663902
238	-183.068903394188
239	-161.006239620789
240	-181.572434171662
241	-196.237822665950
242	-189.319215347790
243	-192.606122626561
244	-200.505497825104
245	-197.811403571719
246	-208.195015460747
247	-211.921906852384
248	-211.045937205581
249	-214.827738283014
250	-217.705381090947
251	-219.324671542155
252	-220.332089558079
253	-221.815820737896
254	-222.727926319613
255	-223.943465307611
256	-225.046258918096
257	-225.289529280480
258	-225.482389068083
259	-225.548044324161
260	-225.744794139575
261	-225.863647629712
262	-226.061929076733
263	-226.134991473590
264	-226.267344093043
265	-226.311185133968
266	-226.457359514246
267	-226.508543264168
268	-226.625793480625
269	-226.648363622632
270	-226.739169823338
271	-226.758258078062
272	-226.808395541901
273	-226.796623314708
274	-226.859759818437
275	-226.877199036658
276	-226.934189865788
277	-225.174200664312
278	-225.243069128685
279	-225.416326195929
280	-225.479701444256
281	-225.558173838770
282	-225.613476847438
283	-225.652403421571
284	-225.681677402052
285	-225.703200553867
286	-225.726889657867
287	-225.749783147660
288	-225.775158696626
289	-225.800399994619
290	-225.821608756123
291	-225.859061835943
292	-225.864618313188
293	-225.914285833232
294	-225.918967412441
295	-225.948960641862
296	-225.958688484807
297	-225.970138192372
298	-225.974377750287
299	-225.989016720594
300	-226.002031394456
301	-225.947794329288
302	-226.452373060303
303	-226.837962483764
304	-226.907356916965
305	-226.887318421720
306	-226.886254472848
307	-226.906795946097
308	-226.928792867672
309	-227.007645374998
310	-227.067441242308
311	-227.011009786828
312	-227.065608398977
313	-227.046230573877
314	-227.102202812785
315	-227.100946457930
316	-227.087013609050
317	-227.093698668458
318	-227.087521888993
319	-227.118148363763
320	-227.094363941550
321	-227.129800260330
322	-227.103321277842
323	-227.130998868849
324	-227.113108556218
325	-227.155394644433
326	-227.117969464161
327	-226.607406054669
328	-226.882720407584
329	-226.767527741436
330	-226.859182372959
331	-226.793472319136
332	-226.848309683568
333	-226.830837139360
334	-226.858282001928
335	-226.864496757296
336	-226.868334088516
337	-226.870920362834
338	-226.886752225928
339	-226.881632605601
340	-226.898858027323
341	-226.896578982067
342	-226.898571339500
343	-226.904791064590
344	-226.891903722507
345	-226.920708153163
346	-226.887148356604
347	-226.940434807956
348	-226.899039001932
349	-226.915182152021
350	-226.912483155348
351	-226.978123751956
352	-226.842521447430
353	-226.945232648854
354	-226.875180471193
355	-226.829566287172
356	-226.929014732433
357	-226.859111774620
358	-226.912171157110
359	-226.866188296172
360	-226.885913090749
361	-226.893828167521
362	-226.888748437485
363	-226.899255693450
364	-226.896684125597
365	-226.905322894099
366	-226.899961563636
367	-226.897122588749
368	-226.896138351812
369	-226.892571355549
370	-226.894526616009
371	-226.893248922841
372	-226.894473320269
373	-226.894506844305
374	-226.896769393990
375	-226.899612864053
376	-226.896060029236
377	-226.542703272947
378	-226.667594475878
379	-226.668804169903
380	-226.704321155567
381	-226.696498969553
382	-226.701793910974
383	-226.703255472484
384	-226.705654240855
385	-226.708513187619
386	-226.711808871064
387	-226.715030914004
388	-226.716667492469
389	-226.721752984691
390	-226.711715901659
391	-226.738658967503
392	-226.724113771266
393	-226.738825467201
394	-226.739561915551
395	-226.732457990850
396	-226.741722631733
397	-226.731800512545
398	-226.729193049618
399	-226.740664151368
400	-226.735216638584

==> a1iv.txt <==
1	0.123410041552766
2	0.111616155885777
3	0.113686796020818
4	0.122222374428963
5	0.115924936490533
6	0.121790326153620
7	0.134269200603417
8	0.153255164736075
9	0.164362994967092
10	0.176992802025870
11	0.181517088189032
12	0.182770720199675
13	0.181438510309631
14	0.181239853253214
15	0.185779271689688
16	0.189830202415990
17	0.193199614882872
18	0.195734777952716
19	0.197079675865444
20	0.197742888350512
21	0.198042904609530
22	0.198154786453118
23	0.198280267827687
24	0.198492620980586
25	0.198794199849791
26	0.199115868822458
27	0.199375811382943
28	0.199577775741175
29	0.199727034451170
30	0.200139730292406
31	0.200664335690066
32	0.201096641313007
33	0.201335717214395
34	0.201476215980652
35	0.201576062734057
36	0.201665659132320
37	0.201749995968672
38	0.201839971742309
39	0.201911204728009
40	0.201969700856214
41	0.202015958246950
42	0.202051684958933
43	0.202073871422088
44	0.202095172416312
45	0.202115394555802
46	0.202133201848163
47	0.202142743008045
48	0.202151716787975
49	0.202161174060420
50	0.202394396387386
51	0.199686115128642
52	0.199777239908894
53	0.199801809623468
54	0.199818522037635
55	0.199831544911718
56	0.199839772174428
57	0.199845653033317
58	0.199849091880980
59	0.199854316165957
60	0.199859757564935
61	0.199858288375388
62	0.199855007879449
63	0.199851941509859
64	0.199848717541294
65	0.199846338191527
66	0.199843333953862
67	0.199840050571179
68	0.199839286198861
69	0.199839626480078
70	0.199837725199607
71	0.199836484545308
72	0.199835109954315
73	0.199832510488197
74	0.199831857960638
75	0.199832047198222
76	0.200003125226899
77	0.200001042464832
78	0.199998456068009
79	0.199995773137158
80	0.199992969540587
81	0.199990249068529
82	0.199989841868956
83	0.199988062867979
84	0.199988259240672
85	0.199987763812775
86	0.199988064328491
87	0.199987109052041
88	0.199985187487687
89	0.199986829151302
90	0.199986859140610
91	0.199986506235388
92	0.199983596720377
93	0.199980953892752
94	0.199976942546329
95	0.199974597757324
96	0.199974450592618
97	0.199972951279258
98	0.199971286512658
99	0.199970306379658
100	0.200417809078821
101	0.199771711806533
102	0.199826934989208
103	0.199843843190769
104	0.199845505493641
105	0.199842059165139
106	0.199841749110601
107	0.199843870060577
108	0.199846368312719
109	0.199852241890356
110	0.199859332273267
111	0.199855869236728
112	0.199847260279756
113	0.199840496731114
114	0.199833747578484
115	0.199830415766784
116	0.199826180603706
117	0.199825617286489
118	0.199823537066878
119	0.199820662669589
120	0.199820483857981
121	0.199819375159965
122	0.199817541906001
123	0.199817243053651
124	0.199817833490952
125	0.199818830226844
126	0.200015508941780
127	0.200012641936614
128	0.200008235079830
129	0.200004385181357
130	0.199999450386461
131	0.199994098700857
132	0.199991057974134
133	0.199987107677129
134	0.199987330430886
135	0.199987898236124
136	0.199988959480767
137	0.199992277325779
138	0.199997801951053
139	0.200000504197733
140	0.200001383379683
141	0.200002761794556
142	0.200002342658749
143	0.200004378913218
144	0.200005749723219
145	0.200009276183038
146	0.200012852574386
147	0.200020240466744
148	0.200027571705100
149	0.200034816399889
150	0.200406894434530
151	0.198150855317507
152	0.199189653864374
153	0.199351565458712
154	0.199460087838791
155	0.199499217342131
156	0.199521775440674
157	0.199529227286570
158	0.199544039960568
159	0.199564415446480
160	0.199584884293702
161	0.199580444097485
162	0.199579630687059
163	0.199568392895267
164	0.199558222571366
165	0.199553361295669
166	0.199544755441596
167	0.199538667863565
168	0.199531824362887
169	0.199530979707493
170	0.199527931415136
171	0.199523471230384
172	0.199517449625280
173	0.199510943461788
174	0.199509959592368
175	0.199504921189922
176	0.200058585253574
177	0.200065284520851
178	0.200060060956224
179	0.200055621453216
180	0.200044781950557
181	0.200041506348117
182	0.200035937796517
183	0.200028606494512
184	0.200028030494564
185	0.200025649812590
186	0.200028280132380
187	0.200029152094360
188	0.200032595426718
189	0.200034096348099
190	0.200039649660031
191	0.200034288246569
192	0.200039474665833
193	0.200035918434373
194	0.200034165187774
195	0.200036048112298
196	0.200033855250724
197	0.200028864759938
198	0.200026244025480
199	0.200024551477368
200	0.200163405311280
201	0.198168598368072
202	0.199173885581810
203	0.199433993007647
204	0.199522214055971
205	0.199533764645198
206	0.199513484196388
207	0.199533701636263
208	0.199501473511004
209	0.199423617832745
210	0.198757656929955
211	0.198760790422998
212	0.197879469488772
213	0.198386352520917
214	0.197630018020103
215	0.198221265953855
216	0.198217471531614
217	0.196102253157213
218	0.194155184269162
219	0.193066606335676
220	0.191968069249435
221	0.190604444789146
222	0.188656308201733
223	0.188985380350870
224	0.185708123358693
225	0.186602361605206
226	0.192002131069441
227	0.196936410371532
228	0.195874914786852
229	0.198310360340397
230	0.196404749383277
231	0.197166340428032
232	0.194179319990700
233	0.195863606223539
234	0.193865061933415
235	0.196741822729385
236	0.195203760222235
237	0.194108383848624
238	0.192091330022646
239	0.194680156987082
240	0.193152560019510
241	0.193939611522930
242	0.196799745840348
243	0.199575387184048
244	0.201370590349248
245	0.202238806932921
246	0.203556183270599
247	0.205225090510343
248	0.206195392403918
249	0.206815836852806
250	0.207593280926677
251	0.196762296947852
252	0.197190237173766
253	0.198372207020759
254	0.199926058308816
255	0.201425888564972
256	0.201748799205870
257	0.202238698198529
258	0.202433776816989
259	0.202706955282794
260	0.202942876265139
261	0.203087504192211
262	0.203268263562702
263	0.203384055632041
264	0.203374813419658
265	0.203589742342476
266	0.203654252824863
267	0.203782173309228
268	0.203846262829355
269	0.203968953570360
270	0.204007501511699
271	0.204084330912987
272	0.204117343808326
273	0.204149102826364
274	0.204193576480777
275	0.204207156275524
276	0.199347933319996
277	0.198913650525143
278	0.199189319069838
279	0.199344682027329
280	0.199445405220908
281	0.199540901609265
282	0.199602200794612
283	0.199668336939782
284	0.199687882709919
285	0.199726742061074
286	0.199725270443859
287	0.199763477566505
288	0.199764142934928
289	0.199813095781149
290	0.199799030628555
291	0.199860488129554
292	0.199842763702365
293	0.199884006753924
294	0.199896577300529
295	0.199912117597838
296	0.199934057522183
297	0.199940057169594
298	0.199974885563863
299	0.199981845831111
300	0.200113838200664
301	0.199851977636580
302	0.200279014752927
303	0.200256341304610
304	0.200473276533397
305	0.200286990710260
306	0.200567055952385
307	0.200470719404798
308	0.200668931772150
309	0.200547528931237
310	0.200609532276799
311	0.200626381729856
312	0.200649967244654
313	0.200726701958102
314	0.200791061646278
315	0.200780755600711
316	0.200815598129305
317	0.200817861395413
318	0.200876128915162
319	0.200843527572362
320	0.200921422414322
321	0.200869996743239
322	0.200936971423616
323	0.200869514967486
324	0.200974131067350
325	0.200879352393451
326	0.199255872964944
327	0.199814060150125
328	0.199657325492123
329	0.199883004969938
330	0.199756976943062
331	0.199861029016476
332	0.199845538587336
333	0.199900583330121
334	0.199908418544612
335	0.199949335904855
336	0.199954035483539
337	0.199986857313293
338	0.200002571579131
339	0.200012186943123
340	0.200030366883803
341	0.200036243579117
342	0.200047938977430
343	0.200026613447423
344	0.200067552957947
345	0.200047511097644
346	0.200083343373745
347	0.200071525823492
348	0.200089642983945
349	0.200087357648711
350	0.200217631152714
351	0.198952599321174
352	0.198907818855396
353	0.199610342802169
354	0.199820832136342
355	0.200268386179683
356	0.200187825151822
357	0.200379879222056
358	0.200211709875854
359	0.200237285500666
360	0.200248146432408
361	0.200241167061003
362	0.200294962359671
363	0.200318809167659
364	0.200331751145750
365	0.200366953034276
366	0.200335226976846
367	0.200361846803685
368	0.200337938569633
369	0.200352592052493
370	0.200354375613294
371	0.200363377410438
372	0.200369839167875
373	0.200382770841803
374	0.200393797006018
375	0.200389955038275
376	0.198795148629717
377	0.199573991163540
378	0.199556411692372
379	0.199719210879155
380	0.199703189550047
381	0.199715839224106
382	0.199737242858225
383	0.199731505394731
384	0.199747861393582
385	0.199756262902164
386	0.199774785077972
387	0.199780306216926
388	0.199812550375934
389	0.199777764797881
390	0.199875478681374
391	0.199831432914175
392	0.199893406137772
393	0.199883252409368
394	0.199873044904865
395	0.199911107719278
396	0.199873918266065
397	0.199867147457181
398	0.199918256370503
399	0.199897372691995
400	0.199909050876236

==> a1vd.txt <==
1	0.138688087050827
2	0.124672130170170
3	0.127200214215238
4	0.136860442623873
5	0.129383682430029
6	0.135699055660969
7	0.148783119313716
8	0.169187684050664
9	0.180078039974780
10	0.193004353020500
11	0.196734020890669
12	0.196823101377223
13	0.193772861099734
14	0.191816300608954
15	0.195217600697284
16	0.198314555736408
17	0.200776894454249
18	0.202959410247673
19	0.204226170751231
20	0.204824616562499
21	0.205056094805995
22	0.205063704326437
23	0.205049754618883
24	0.205094150437375
25	0.205209921769285
26	0.205333588996957
27	0.205377063482638
28	0.205304525608995
29	0.205064357605830
30	0.205120058796920
31	0.205406418516647
32	0.205712686214686
33	0.205876890481078
34	0.205963398441470
35	0.206012722521711
36	0.206057040077738
37	0.206106539278826
38	0.206169821297660
39	0.206220387465662
40	0.206265343232661
41	0.206301169929924
42	0.206331702543105
43	0.206348100552702
44	0.206364643390899
45	0.206381730255164
46	0.206397581783204
47	0.206407442857719
48	0.206416028329832
49	0.206425355397576
50	0.214732375969697
51	0.212118540514574
52	0.212150831114872
53	0.212161462753671
54	0.212166346790635
55	0.212169878127383
56	0.212171470967869
57	0.212173029334908
58	0.212173881916552
59	0.212173615133992
60	0.212174595845368
61	0.212176969497941
62	0.212178245116994
63	0.212178735736121
64	0.212179065443876
65	0.212179726329649
66	0.212180050229754
67	0.212180585109538
68	0.212181858118046
69	0.212182430010787
70	0.212182874140238
71	0.212183400922560
72	0.212184038047398
73	0.212184502970262
74	0.212185422965441
75	0.212185897874838
76	0.212358023105441
77	0.212358476183689
78	0.212359029325510
79	0.212359496047726
80	0.212359820611031
81	0.212359805251549
82	0.212359890559188
83	0.212359860410960
84	0.212360136599744
85	0.212360126842813
86	0.212360659060688
87	0.212360692048542
88	0.212360589132390
89	0.212360556420920
90	0.212360659911355
91	0.212360890191554
92	0.212360852830520
93	0.212360747474897
94	0.212360641611180
95	0.212360819603214
96	0.212361057233355
97	0.212360993394483
98	0.212361166753609
99	0.212361281546800
100	0.222485864047149
101	0.221995506743636
102	0.222014120131780
103	0.222016620776433
104	0.222016173885680
105	0.222016526997002
106	0.222016313635187
107	0.222016404487484
108	0.222016071086588
109	0.222015835931766
110	0.222015798912008
111	0.222017568474061
112	0.222016743865298
113	0.222017163105313
114	0.222017186172485
115	0.222016897202042
116	0.222017032397203
117	0.222016602070467
118	0.222017037599213
119	0.222016534354391
120	0.222016939536831
121	0.222017266463784
122	0.222017639186923
123	0.222017081116826
124	0.222016882371966
125	0.222017291105606
126	0.222213500532118
127	0.222213723243272
128	0.222213572833977
129	0.222213998802033
130	0.222213603334444
131	0.222213186108156
132	0.222213337021970
133	0.222213390482046
134	0.222213501274896
135	0.222213498512600
136	0.222213816932349
137	0.222214068500238
138	0.222214289802900
139	0.222214200575773
140	0.222214165894384
141	0.222214393437630
142	0.222214098659457
143	0.222214066657649
144	0.222214017251620
145	0.222213980870271
146	0.222214054497051
147	0.222214088051819
148	0.222214301293119
149	0.222214340861240
150	0.224782589669800
151	0.224177973155272
152	0.224288888075300
153	0.224312057816891
154	0.224315357454111
155	0.224316943870843
156	0.224318818028846
157	0.224318196796644
158	0.224317234790235
159	0.224317938133386
160	0.224317316015128
161	0.224321017148595
162	0.224321638618201
163	0.224321040161046
164	0.224320615231325
165	0.224320714129944
166	0.224320297968228
167	0.224320576150352
168	0.224320480396824
169	0.224320679328204
170	0.224320314081700
171	0.224320377739702
172	0.224320098899203
173	0.224320886068940
174	0.224320978821728
175	0.224321076582068
176	0.224871605968876
177	0.224873102195006
178	0.224872678879376
179	0.224873074545865
180	0.224872607278553
181	0.224872976485835
182	0.224873524676809
183	0.224872929408036
184	0.224872731328591
185	0.224872609227504
186	0.224872945204890
187	0.224872875505987
188	0.224873310073067
189	0.224873152044745
190	0.224876331551052
191	0.224872977130426
192	0.224873446223867
193	0.224872343199133
194	0.224873596517266
195	0.224874177256224
196	0.224873663783832
197	0.224873707372470
198	0.224873888665559
199	0.224873552540804
200	0.224360587733277
201	0.224152045117558
202	0.224219180154740
203	0.224218467612599
204	0.224152419058261
205	0.224158431757629
206	0.224149761625992
207	0.224152840406353
208	0.224141996859524
209	0.224126541999224
210	0.224068696216041
211	0.224186796662840
212	0.223952607345226
213	0.224240747740202
214	0.223958786213075
215	0.224179209100669
216	0.224058491069124
217	0.223857017054670
218	0.222747874211386
219	0.223703458784740
220	0.222556585789693
221	0.223623544934078
222	0.222134258444367
223	0.223126225639015
224	0.221450147652108
225	0.222570454797746
226	0.230850682851335
227	0.236236226347644
228	0.235160404910334
229	0.236090986532615
230	0.234884839954891
231	0.235586119510816
232	0.234535092059962
233	0.235346394232143
234	0.234771590920429
235	0.234966354643904
236	0.234383134989433
237	0.235389409587566
238	0.234925588059115
239	0.235073393893370
240	0.235333624512145
241	0.235105721657014
242	0.235508793583866
243	0.236260257043168
244	0.236506985822290
245	0.236520780834213
246	0.237531302627390
247	0.237412033037926
248	0.237674645128105
249	0.237765344131605
250	0.237545477716771
251	0.228559579538949
252	0.228385503114620
253	0.228105942252211
254	0.228376783662338
255	0.228904301390009
256	0.228785248164941
257	0.228797358465486
258	0.228812992347437
259	0.228779303036783
260	0.228926845572698
261	0.228888255473222
262	0.228963689817721
263	0.228890382688307
264	0.228893285883294
265	0.228937076089956
266	0.228952734846959
267	0.228941125823221
268	0.228960999996907
269	0.228971860029889
270	0.228942953479230
271	0.228962587195839
272	0.228925108905494
273	0.228921230553727
274	0.228908977099237
275	0.228896391942877
276	0.224861744498133
277	0.224059410693118
278	0.224123433886124
279	0.224146413113050
280	0.224154806080555
281	0.224161912469726
282	0.224166139657688
283	0.224168062019172
284	0.224166976319725
285	0.224172127935381
286	0.224170367569434
287	0.224171129082173
288	0.224171434449186
289	0.224172461516968
290	0.224179041266668
291	0.224178932572688
292	0.224176189575277
293	0.224173146903976
294	0.224173230172715
295	0.224174297757618
296	0.224175106857687
297	0.224173862770022
298	0.224174002501298
299	0.224171556919093
300	0.223679212654221
301	0.223506084129503
302	0.223637712671378
303	0.223743004840788
304	0.223664662710099
305	0.223666100418457
306	0.223657079272636
307	0.223704714740075
308	0.223783670199045
309	0.223683835998934
310	0.223609103469902
311	0.223589128812696
312	0.223614590385728
313	0.223646971467520
314	0.223650170477191
315	0.223581535798383
316	0.223598013952714
317	0.223584693650346
318	0.223572891056383
319	0.223576158474798
320	0.223569678570061
321	0.223564015553990
322	0.223570391279247
323	0.223566845872874
324	0.223582766293269
325	0.223569916707190
326	0.222505155611349
327	0.222638761162104
328	0.222604512483131
329	0.222599114740290
330	0.222593550989323
331	0.222587943461648
332	0.222587756409344
333	0.222587479563888
334	0.222587186176091
335	0.222589791254190
336	0.222587827701445
337	0.222591564708603
338	0.222586528465298
339	0.222584887561161
340	0.222581331752967
341	0.222583237362106
342	0.222581718171653
343	0.222579370878699
344	0.222581892718964
345	0.222586950762162
346	0.222597043993096
347	0.222592384157429
348	0.222590021302317
349	0.222590137046997
350	0.222005448625714
351	0.221741387239803
352	0.221727257441662
353	0.221752154434913
354	0.221758818445584
355	0.221791053372991
356	0.221797975696862
357	0.221813079506838
358	0.221801176556823
359	0.221786217558296
360	0.221769942683365
361	0.221766602818971
362	0.221761084733052
363	0.221766155751843
364	0.221764028840838
365	0.221762085445542
366	0.221762950507653
367	0.221761812431718
368	0.221762762557330
369	0.221763084318951
370	0.221763184647961
371	0.221763352753937
372	0.221763510590111
373	0.221763328343964
374	0.221763383662600
375	0.221763421200784
376	0.221246801796259
377	0.221328741315182
378	0.221331557287489
379	0.221331156883607
380	0.221330992120121
381	0.221330312068941
382	0.221330400586807
383	0.221330482385553
384	0.221330789267449
385	0.221331107138647
386	0.221332185990758
387	0.221332420493781
388	0.221333227941145
389	0.221333123652179
390	0.221338987714149
391	0.221343751890229
392	0.221340607880534
393	0.221343223013396
394	0.221345932681816
395	0.221347280612209
396	0.221331537362530
397	0.221331570727235
398	0.221330720959742
399	0.221332831833873
400	0.221332083586765

==> a2do.txt <==
1	38.0961668120934
2	4.75894207132977
3	0.0309885290464783
4	-0.00378318453504370
5	-0.302817475252402
6	-3.80075913737764
7	-12.6815870829418
8	-20.6295394632855
9	-38.2941443999260
10	-52.3881669468293
11	-64.2605853040822
12	-74.4068073321447
13	-84.5826650447965
14	-94.7360375786208
15	-104.263571762347
16	-112.786614551773
17	-119.525794344560
18	-124.725419660909
19	-128.650038852882
20	-132.217600712741
21	-135.695795125485
22	-135.086946432391
23	-142.364407004139
24	-146.052768294101
25	-142.534278199646
26	-153.724744234960
27	-160.482200728409
28	-155.827268866966
29	-169.315140213711
30	-174.255949017342
31	-178.262766832917
32	-181.249183732030
33	-173.894731104517
34	-182.739381964270
35	-186.199108861552
36	-188.936983796274
37	-189.934114615335
38	-192.733516604844
39	-195.526028874444
40	-197.711972456949
41	-199.890614574480
42	-201.766290178336
43	-203.505135964921
44	-205.063358251936
45	-206.535834920637
46	-207.976289728412
47	-209.378884803459
48	-210.756696224372
49	-212.167074238164
50	-213.642324830784
51	-220.926613365756
52	-222.079089619562
53	-223.931983468056
54	-225.764365135186
55	-227.558500666813
56	-229.257299454550
57	-230.857992597038
58	-232.329361124602
59	-233.544574871106
60	-234.570867585464
61	-235.473801810753
62	-236.251261091281
63	-236.961232142845
64	-237.673872887670
65	-238.388373005398
66	-239.100714903186
67	-239.808075941551
68	-240.501424776236
69	-241.188106553898
70	-241.876588226477
71	-242.583740523983
72	-243.294953260752
73	-244.013533061025
74	-244.761988476064
75	-245.541764037210
76	-246.340001378434
77	-246.979007520469
78	-247.827151393563
79	-248.654934572669
80	-249.448719889801
81	-250.258600686788
82	-251.078651942399
83	-251.912107159327
84	-252.735213535510
85	-253.586102410047
86	-254.449950112212
87	-255.280707776180
88	-256.089959281867
89	-256.909135287243
90	-257.758527066256
91	-258.583109651570
92	-259.396039627645
93	-260.200663436588
94	-261.008820987760
95	-261.798300996904
96	-262.633468131709
97	-263.515096047309
98	-264.429460322167
99	-265.350514639566
100	-266.258052089141
101	-278.226215057288
102	-279.881496620888
103	-279.748138183817
104	-281.863448641666
105	-281.611049497739
106	-283.633739862537
107	-283.723468050401
108	-285.476854344716
109	-286.037188940514
110	-287.326622304853
111	-288.330636663210
112	-289.100571953899
113	-289.831060904278
114	-290.444997464066
115	-291.105258750926
116	-291.698178935869
117	-292.249249990909
118	-292.687247764157
119	-293.168030165678
120	-293.557950241722
121	-294.050453779996
122	-294.538206924301
123	-295.038597649730
124	-295.533184295848
125	-296.004969468712
126	-296.521066495944
127	-296.809892823152
128	-297.206771359249
129	-297.668112934879
130	-298.125856319389
131	-298.465404374460
132	-298.866940340089
133	-299.268607137553
134	-299.657593792683
135	-300.034091761048
136	-300.384512339384
137	-300.706764565898
138	-301.061139171164
139	-301.370498783893
140	-301.670532007044
141	-302.039621874518
142	-302.311936515971
143	-302.588454296667
144	-302.853479788636
145	-303.143646238956
146	-303.461496975177
147	-303.759347504003
148	-303.987908422610
149	-304.286147349447
150	-304.554566858230
151	-314.400762546060
152	-317.818666240769
153	-315.133997828402
154	-318.956921517055
155	-315.439549376380
156	-319.662870045032
157	-316.235231991611
158	-320.200250754832
159	-317.238969201204
160	-320.607830796753
161	-318.163110896612
162	-320.847305833547
163	-318.782035872446
164	-320.993046671542
165	-319.304012928969
166	-321.097970070664
167	-319.723602171812
168	-321.180758115835
169	-320.230381732728
170	-321.111902341722
171	-320.995470239737
172	-321.337109454144
173	-321.594447054355
174	-321.772597526512
175	-321.960155522355
176	-322.119860208438
177	-322.409040138221
178	-322.585180794499
179	-322.734239238801
180	-322.903318001126
181	-323.074980348144
182	-323.190109565813
183	-323.313631004166
184	-323.443036312287
185	-323.613668158965
186	-323.747829852732
187	-323.987570269324
188	-324.168767969951
189	-324.469396989700
190	-324.680126408654
191	-324.945964315720
192	-325.195964908795
193	-325.473914807292
194	-325.724470595969
195	-325.911140344155
196	-326.110238669097
197	-326.332833831283
198	-326.555027830804
199	-326.720099947658
200	-326.901114292744
201	-330.332486515186
202	-333.699758703270
203	-332.293349692047
204	-333.631985093552
205	-333.110064184406
206	-334.263818059295
207	-333.664224354309
208	-334.817596405012
209	-333.555502623863
210	-335.226282557918
211	-334.323543832466
212	-334.685928996501
213	-334.522931290056
214	-334.716615677355
215	-334.595573672681
216	-334.788696849801
217	-334.676173982988
218	-334.916604177668
219	-334.777301823763
220	-335.060022746127
221	-334.973810914625
222	-335.160126523818
223	-335.136604966555
224	-335.366361023783
225	-335.318515070178
226	-335.492587072634
227	-335.456180400471
228	-335.988772028254
229	-335.508556763709
230	-336.084085618519
231	-335.838256237717
232	-335.892694248059
233	-335.905373706839
234	-335.940524695766
235	-335.981115468196
236	-336.027307958389
237	-336.076540811258
238	-336.132823807976
239	-336.169799331509
240	-336.259495213732
241	-336.244167042864
242	-336.462611217274
243	-336.205632934361
244	-337.022844274680
245	-336.231335569101
246	-336.795203914758
247	-336.487494351620
248	-336.616362111192
249	-336.620248255639
250	-336.677466521930
251	-337.185631770887
252	-338.391087778671
253	-338.608378097171
254	-339.055174142147
255	-339.182189500924
256	-339.497166923263
257	-339.415746251856
258	-339.709751455647
259	-339.510251532228
260	-340.098114376613
261	-339.539233111183
262	-340.273419557945
263	-339.576588569950
264	-339.887399886156
265	-339.728306228585
266	-339.779178799480
267	-339.778429666289
268	-339.828108594570
269	-339.838803588588
270	-339.832129363353
271	-339.890898548526
272	-339.857922143921
273	-339.961659334200
274	-339.869761955277
275	-340.015123035252
276	-339.907442646326
277	-339.834481599625
278	-339.742545577996
279	-339.751205932422
280	-339.724726850651
281	-339.735302550731
282	-339.730427739217
283	-339.746379227510
284	-339.720905813106
285	-339.746547649734
286	-339.685760931870
287	-339.853285002870
288	-339.480686823328
289	-340.219740436741
290	-339.531374326609
291	-340.140412272015
292	-339.650543015928
293	-339.683994665325
294	-339.652215474291
295	-339.649930799054
296	-339.659753021134
297	-339.651815622620
298	-339.648844185142
299	-339.669845247127
300	-339.634177762781
301	-339.904499995655
302	-341.515736153560
303	-341.360184470334
304	-341.783299519084
305	-341.557539445964
306	-341.589820880830
307	-341.539015051498
308	-341.451193386998
309	-341.472459170831
310	-341.288398499621
311	-341.383239801880
312	-341.236937095153
313	-341.301938455468
314	-341.222331192931
315	-341.203336460900
316	-341.159460455229
317	-341.116421779801
318	-341.077922211901
319	-341.040892496037
320	-340.994114015668
321	-340.943703438011
322	-340.897796102743
323	-340.866910748810
324	-340.870816153316
325	-340.877311203230
326	-340.880082018800
327	-340.722800439635
328	-340.705470580647
329	-340.670469617727
330	-340.631452046714
331	-340.638076482878
332	-340.639956176889
333	-340.644603730133
334	-340.648665407986
335	-340.654672161015
336	-340.660126987881
337	-340.667386022915
338	-340.675152828819
339	-340.685109235770
340	-340.696097486520
341	-340.715558272458
342	-340.736318479625
343	-340.739610136203
344	-340.739696013365
345	-340.708655000741
346	-340.711328633129
347	-340.728036971006
348	-340.732366256616
349	-340.733021863700
350	-340.736228057502
351	-340.920093955425
352	-341.443248000470
353	-341.683561979428
354	-341.696144478741
355	-341.732365368769
356	-341.738726356228
357	-341.747046584604
358	-341.753540457451
359	-341.759655838321
360	-341.765590538193
361	-341.772675714579
362	-341.772322976001
363	-341.777700487318
364	-341.777957831086
365	-341.789354251376
366	-341.792312022417
367	-341.800156032624
368	-341.804932763868
369	-341.807214015100
370	-341.811113161044
371	-341.813236861937
372	-341.815664568714
373	-341.818025655483
374	-341.820499793312
375	-341.821894097560
376	-341.825106815122
377	-341.725127761892
378	-341.740748598197
379	-341.739748178807
380	-341.740778701458
381	-341.742144384283
382	-341.746613007264
383	-341.749138203665
384	-341.751571955988
385	-341.746195580242
386	-341.731306730330
387	-341.735777831265
388	-341.769072652006
389	-341.767465122122
390	-341.769969972543
391	-341.770309801723
392	-341.771976127590
393	-341.773976861873
394	-341.776176023220
395	-341.778625431862
396	-341.781721762914
397	-341.785313645136
398	-341.791371169405
399	-341.801209817154
400	-341.803819172353

==> a2dv.txt <==
1	0.128786045060581
2	0.114852847665235
3	0.115833216055283
4	0.125744649705022
5	0.119251942695049
6	0.123293658141013
7	0.133343693172338
8	0.152164780988640
9	0.164860089358159
10	0.177831633180016
11	0.183560961011064
12	0.184549164931098
13	0.184104375034414
14	0.183013695270957
15	0.183701321270226
16	0.185667096152810
17	0.187575601752405
18	0.189274837347609
19	0.190109564721833
20	0.190053844669973
21	0.188173851535974
22	0.189645121184326
23	0.189824638746951
24	0.187152807414494
25	0.189061999746801
26	0.197475496201096
27	0.196481959708252
28	0.198843619006470
29	0.200546954871883
30	0.201037738024384
31	0.201151182084718
32	0.199789064657787
33	0.198061292726291
34	0.199994507016744
35	0.200664201622136
36	0.200605750263373
37	0.200881367276324
38	0.201212002400386
39	0.201472567447533
40	0.201606246797001
41	0.201767447483727
42	0.201906672289891
43	0.202011030490050
44	0.202076124473252
45	0.202089111163283
46	0.202099449917380
47	0.202109340252838
48	0.202113759768736
49	0.202108400068387
50	0.206840943816419
51	0.205436571250603
52	0.205480730725938
53	0.205521333471587
54	0.205581912700150
55	0.205650958994022
56	0.205710750584102
57	0.205772266879448
58	0.205837352609825
59	0.205883717721833
60	0.205910801316898
61	0.205949989101938
62	0.205955005480726
63	0.205955208761314
64	0.205957078659816
65	0.205967515363045
66	0.205981154485385
67	0.206000839989305
68	0.206010241554099
69	0.206013367158927
70	0.206013732344816
71	0.206015193546197
72	0.206015994577052
73	0.206021100952233
74	0.206030180667102
75	0.206039483257636
76	0.205611700284369
77	0.205618648835337
78	0.205622138334078
79	0.205625334865763
80	0.205629442103589
81	0.205639999615682
82	0.205647653656341
83	0.205653705161773
84	0.205660504609720
85	0.205667756266223
86	0.205670460318484
87	0.205669734994153
88	0.205670823239085
89	0.205674886450255
90	0.205680350020538
91	0.205683253009271
92	0.205684555774028
93	0.205685178118694
94	0.205687665081314
95	0.205690558904229
96	0.205697989583184
97	0.205708344606364
98	0.205715527613539
99	0.205721434918593
100	0.210810716664851
101	0.209732931514068
102	0.209770953385781
103	0.209769629777558
104	0.209769347952572
105	0.209793474996947
106	0.209798595006045
107	0.209814293846828
108	0.209812721229549
109	0.209817371494320
110	0.209817168011152
111	0.209815511285376
112	0.209812549057743
113	0.209812697328728
114	0.209811988460577
115	0.209810607951082
116	0.209809962616151
117	0.209809825421727
118	0.209809647789189
119	0.209808400099135
120	0.209808479467389
121	0.209807033622735
122	0.209806721999438
123	0.209808462639985
124	0.209810343446968
125	0.209811481169878
126	0.209369327344195
127	0.209374988372389
128	0.209378123563054
129	0.209381053545205
130	0.209383014449628
131	0.209384922372711
132	0.209386810220251
133	0.209389170680217
134	0.209389808694084
135	0.209392084178973
136	0.209392995768922
137	0.209394616564505
138	0.209396403835382
139	0.209397191187676
140	0.209397689722237
141	0.209397518317431
142	0.209398223324629
143	0.209398522699231
144	0.209399463286633
145	0.209400094174883
146	0.209400283286531
147	0.209401244338398
148	0.209402301735453
149	0.209403188705744
150	0.210683993488289
151	0.209883950308709
152	0.209905802020034
153	0.209907654407310
154	0.209880071627019
155	0.209903182014277
156	0.209874030842419
157	0.209910436468958
158	0.209888971533361
159	0.209924983553812
160	0.209904533175131
161	0.209942120530982
162	0.209925275055167
163	0.209951539098239
164	0.209939662240684
165	0.209963990518576
166	0.209955325556402
167	0.209979166256174
168	0.209977081318615
169	0.210019799026502
170	0.210035227327476
171	0.210046350187349
172	0.210047469166878
173	0.210048766993028
174	0.210047637692182
175	0.210046997836644
176	0.210319759510274
177	0.210319546587579
178	0.210318470730782
179	0.210316932088786
180	0.210317152302029
181	0.210317756069922
182	0.210318410407349
183	0.210316977889735
184	0.210314462590023
185	0.210312751526808
186	0.210310524217041
187	0.210310893801679
188	0.210308866912267
189	0.210312355279858
190	0.210312293622196
191	0.210312691529552
192	0.210313323747045
193	0.210315612801731
194	0.210317949105683
195	0.210318606788921
196	0.210318346229457
197	0.210318556753603
198	0.210319176423293
199	0.210320992385242
200	0.210169240869378
201	0.209835758330348
202	0.209818063848396
203	0.209873025108744
204	0.209768967102398
205	0.209869286751864
206	0.209775332798953
207	0.209932210736306
208	0.209838964730708
209	0.210017592871887
210	0.209917547870392
211	0.210037493243138
212	0.209976465961845
213	0.210011836839308
214	0.209981924543150
215	0.209994614108150
216	0.209984687091842
217	0.209987247713300
218	0.209984412981200
219	0.209981266841732
220	0.209984699831827
221	0.209980737532408
222	0.209983022698037
223	0.209978719636906
224	0.209984588183345
225	0.209984286098173
226	0.210187932226863
227	0.210173471811344
228	0.210171438068828
229	0.210175574216113
230	0.210188786769746
231	0.210204432438887
232	0.210205704005228
233	0.210204622940129
234	0.210203874531544
235	0.210203408356850
236	0.210203016264428
237	0.210202642876765
238	0.210202501877915
239	0.210199613981503
240	0.210200759091368
241	0.210195094130099
242	0.210195915871759
243	0.210169544669290
244	0.210159786082318
245	0.210180126743080
246	0.210191072709039
247	0.210192591665483
248	0.210196027453681
249	0.210195162257645
250	0.209833411026779
251	0.209968243549194
252	0.210118402196985
253	0.210047502966442
254	0.210154920684900
255	0.210095065982330
256	0.210100809998981
257	0.210100333306868
258	0.210083356124120
259	0.210072838240955
260	0.210062775049108
261	0.210038572754222
262	0.210026550328888
263	0.210048320369525
264	0.210053675420304
265	0.210053545992799
266	0.210054109484530
267	0.210053926619863
268	0.210055944449155
269	0.210059744952579
270	0.210059250448679
271	0.210060437520051
272	0.210059666879349
273	0.210061298389992
274	0.210059021731130
275	0.210060321067916
276	0.209555917321390
277	0.209558749601245
278	0.209559669566017
279	0.209560575200493
280	0.209561130345565
281	0.209561935728424
282	0.209561592899197
283	0.209560718906441
284	0.209560300662006
285	0.209560806574046
286	0.209559285094987
287	0.209557087333892
288	0.209548528797155
289	0.209545172569777
290	0.209530807579337
291	0.209522704686562
292	0.209560551630658
293	0.209562054509753
294	0.209562347381704
295	0.209561456192462
296	0.209561105356508
297	0.209561445959620
298	0.209562414668968
299	0.209562221457167
300	0.208781017971650
301	0.208658626233817
302	0.208750833561469
303	0.208769847086666
304	0.208772759986624
305	0.208763436834441
306	0.208765082689220
307	0.208748800181221
308	0.208739001664658
309	0.208735144612302
310	0.208739249884729
311	0.208738997654851
312	0.208742553334151
313	0.208737598256205
314	0.208733019096442
315	0.208729751153816
316	0.208731293152663
317	0.208731618336786
318	0.208732383182213
319	0.208728570464159
320	0.208728327314939
321	0.208727500420751
322	0.208727244110318
323	0.208727339342268
324	0.208728857670588
325	0.208730201495781
326	0.208292506827996
327	0.208297299729561
328	0.208297861201138
329	0.208297572097927
330	0.208297380253938
331	0.208297976103289
332	0.208298179056065
333	0.208298141923246
334	0.208297983778431
335	0.208297882282330
336	0.208297761614026
337	0.208297991539442
338	0.208298621015420
339	0.208303029647108
340	0.208310910668233
341	0.208309158529184
342	0.208307676099530
343	0.208303140076099
344	0.208298471006134
345	0.208292739127647
346	0.208295549815648
347	0.208297050834972
348	0.208298627998022
349	0.208298739290733
350	0.207755966152444
351	0.207360124084353
352	0.207406442572959
353	0.207409110427955
354	0.207392057048289
355	0.207392264428207
356	0.207390805768451
357	0.207388465655151
358	0.207387689791293
359	0.207389135999630
360	0.207388589764638
361	0.207385806865773
362	0.207384385278708
363	0.207387528515786
364	0.207383614672428
365	0.207387953973126
366	0.207389322710512
367	0.207388347456427
368	0.207387451680067
369	0.207388236645503
370	0.207388183992083
371	0.207387610379703
372	0.207388047206092
373	0.207388121241029
374	0.207388118003680
375	0.207385544298320
376	0.207108274917574
377	0.207127217502376
378	0.207128321171504
379	0.207127053626796
380	0.207127922180536
381	0.207128433760200
382	0.207128754765293
383	0.207128867877208
384	0.207128943309844
385	0.207130133528818
386	0.207126832525965
387	0.207123362692313
388	0.207128470173374
389	0.207129801492424
390	0.207129602860040
391	0.207129458969439
392	0.207129398311973
393	0.207129260421814
394	0.207129040076787
395	0.207129204974560
396	0.207127416744570
397	0.207126241595156
398	0.207117982229802
399	0.207125385318208
400	0.207126650331929

==> a2eo.txt <==
1	31.6479609909143
2	3.70113877486040
3	0.0244647068171042
4	-0.00365212199436851
5	-0.241897503520202
6	-3.33051433371991
7	-10.7321967411356
8	-17.0562440645312
9	-33.8464431695184
10	-47.6985891213118
11	-60.1004464913864
12	-70.4583270721467
13	-80.6833168491539
14	-91.3057589623714
15	-101.499108028400
16	-110.666275461229
17	-117.842573696317
18	-123.296057441248
19	-127.202032568601
20	-130.469308238732
21	-134.047995745331
22	-132.945315806710
23	-139.679318136503
24	-144.442424789882
25	-138.824546981785
26	-150.700603883972
27	-158.794721426086
28	-149.846787416633
29	-166.585743024417
30	-171.728612938211
31	-175.548042852960
32	-178.935043378651
33	-165.671084081387
34	-180.086134810386
35	-181.649288947623
36	-186.402182563926
37	-185.338278434140
38	-189.905633017262
39	-192.816026040201
40	-195.172115111610
41	-197.359025894661
42	-199.349557993154
43	-201.110809674207
44	-202.721362713584
45	-204.234779606872
46	-205.725755689173
47	-207.167514316836
48	-208.574758185792
49	-210.012465790542
50	-211.513901742016
51	-215.436087152030
52	-216.373900426808
53	-218.464258273526
54	-220.372441030848
55	-222.222926379581
56	-223.979973317202
57	-225.639387087479
58	-227.138949606513
59	-228.324886320918
60	-229.278580175440
61	-230.108596878286
62	-230.851070280237
63	-231.558382128584
64	-232.280277830646
65	-233.014758829803
66	-233.766861819283
67	-234.513557080693
68	-235.237413200581
69	-235.940462304049
70	-236.641597204145
71	-237.332129920925
72	-237.988689416057
73	-238.653759036168
74	-239.358380384422
75	-240.093324083240
76	-240.833986385797
77	-241.362032568177
78	-242.149477880696
79	-242.939251548042
80	-243.719822264314
81	-244.512870469361
82	-245.309825860218
83	-246.112436523994
84	-246.934297149699
85	-247.757767441052
86	-248.535088095006
87	-249.293952776277
88	-250.064275407189
89	-250.856089698798
90	-251.643026941829
91	-252.412426852619
92	-253.173075729264
93	-253.933442555350
94	-254.708644091528
95	-255.493718684948
96	-256.346713251659
97	-257.259148805861
98	-258.182768473939
99	-259.087353743842
100	-259.985539015693
101	-270.280645978857
102	-270.389120212296
103	-271.428631167556
104	-272.142674820821
105	-273.169287020192
106	-274.136087239625
107	-275.218276808083
108	-276.256112606722
109	-277.233007350047
110	-278.158075673253
111	-279.030938637073
112	-279.710664480672
113	-280.350330598512
114	-280.903086179685
115	-281.432701638996
116	-281.939951739526
117	-282.433101503952
118	-282.868987446523
119	-283.304397278216
120	-283.720890110309
121	-284.132423717978
122	-284.520428903199
123	-284.912248760435
124	-285.303725307064
125	-285.691534790034
126	-286.082378447729
127	-286.113075015249
128	-286.489923333408
129	-286.862682537253
130	-287.228894594543
131	-287.576093862305
132	-287.905726650162
133	-288.220418712960
134	-288.526595751936
135	-288.837258878067
136	-289.128836564672
137	-289.410674355004
138	-289.684477301420
139	-289.944043400706
140	-290.193193790882
141	-290.446004830408
142	-290.688934948421
143	-290.927544027859
144	-291.171532702732
145	-291.409457059641
146	-291.642670365662
147	-291.881975641330
148	-292.108015379843
149	-292.328675021829
150	-292.538583143230
151	-307.833685586920
152	-307.930423745182
153	-308.065971226160
154	-308.391981997260
155	-308.411156525772
156	-308.753796691776
157	-308.939196575195
158	-309.222452417677
159	-309.508608854802
160	-309.726120672763
161	-310.037922890680
162	-310.129640920882
163	-310.422044831281
164	-310.434695420201
165	-310.787083195160
166	-310.761242334016
167	-311.141117311914
168	-311.153410162441
169	-311.505856015907
170	-311.700872116288
171	-311.943396355132
172	-312.120634238901
173	-312.283547818932
174	-312.429331775706
175	-312.574074619757
176	-312.717937449874
177	-313.061487271808
178	-313.203770798801
179	-313.339530046444
180	-313.475102905678
181	-313.605707473422
182	-313.738734049742
183	-313.871490232886
184	-314.008912270474
185	-314.155933918961
186	-314.315075292105
187	-314.476587913245
188	-314.642813954196
189	-314.815268824806
190	-314.992293282335
191	-315.173098971801
192	-315.352583388210
193	-315.530745591790
194	-315.705015836858
195	-315.874881042077
196	-316.042361570124
197	-316.209969084242
198	-316.377787501570
199	-316.540561063267
200	-316.707032600104
201	-325.729029308154
202	-326.452584621675
203	-326.535937926609
204	-326.778489465590
205	-326.713934166865
206	-326.969801325894
207	-327.027930747110
208	-327.276917911688
209	-327.544423167055
210	-327.801405032307
211	-327.973068479757
212	-328.216778274124
213	-328.276069783788
214	-328.400722955970
215	-328.473985269933
216	-328.571064269185
217	-328.655876333846
218	-328.739395533821
219	-328.827103689710
220	-328.918600849286
221	-329.024590507715
222	-329.126865484293
223	-329.239357372659
224	-329.354828703211
225	-329.474936650383
226	-329.583841782436
227	-329.831314380890
228	-329.871959349272
229	-329.958934754177
230	-330.002977632329
231	-330.093704869201
232	-330.146949757842
233	-330.179898415685
234	-330.210611288684
235	-330.242731832709
236	-330.275746870581
237	-330.308807312777
238	-330.343749560792
239	-330.381265110410
240	-330.422317273848
241	-330.470008597986
242	-330.519974154825
243	-330.573572340077
244	-330.533253388172
245	-330.657296343311
246	-330.738713239275
247	-330.820160053571
248	-330.890016557955
249	-330.956867223478
250	-331.020160886688
251	-335.480193684063
252	-336.055671289750
253	-336.327219584182
254	-336.479312978553
255	-336.600919056834
256	-336.713889398832
257	-336.808535743690
258	-336.950639607952
259	-337.023709924307
260	-337.111404773202
261	-337.170331766477
262	-337.101332247461
263	-337.237477590592
264	-337.318559673295
265	-337.368230159934
266	-337.405856736107
267	-337.436978748785
268	-337.466933513115
269	-337.495122059424
270	-337.516012844997
271	-337.534768893832
272	-337.551082097638
273	-337.566177745703
274	-337.581536854228
275	-337.595096187814
276	-337.610692695011
277	-337.245649069372
278	-337.268852622552
279	-337.285628394156
280	-337.299420567561
281	-337.310984441603
282	-337.322644787937
283	-337.335321528060
284	-337.347222094774
285	-337.359133660227
286	-337.371345203255
287	-337.377831834016
288	-337.383445432108
289	-337.352939168230
290	-337.383639757891
291	-337.270406279369
292	-337.392374694724
293	-337.435522249545
294	-337.449230996569
295	-337.463100176167
296	-337.476117390910
297	-337.488960925444
298	-337.499386885387
299	-337.509408940109
300	-337.518607939580
301	-339.808842694782
302	-340.011575203817
303	-340.177057695405
304	-340.213138724823
305	-340.327758049206
306	-340.418590948069
307	-340.490132190615
308	-340.544013290212
309	-340.606011810295
310	-340.655599434850
311	-340.670161218647
312	-340.683011088757
313	-340.711860401409
314	-340.722541164344
315	-340.745541585523
316	-340.756710721399
317	-340.773996693204
318	-340.783813895969
319	-340.800296811251
320	-340.810706470438
321	-340.825046041701
322	-340.834640831746
323	-340.842843974285
324	-340.852738646047
325	-340.860565875191
326	-340.869980558113
327	-340.590685763366
328	-340.607019440698
329	-340.615496521816
330	-340.623399826302
331	-340.630326881404
332	-340.636622908758
333	-340.642123863325
334	-340.647422700830
335	-340.652940897036
336	-340.658923500495
337	-340.665517812577
338	-340.672967485093
339	-340.679563276526
340	-340.684841409499
341	-340.689481941989
342	-340.692055948526
343	-340.691520043346
344	-340.701540039986
345	-340.704476105111
346	-340.710952484522
347	-340.720240051921
348	-340.727559838779
349	-340.732539448255
350	-340.736173205907
351	-341.862428531785
352	-341.420516160152
353	-341.580923719402
354	-341.656367487366
355	-341.685461862612
356	-341.718232034503
357	-341.734982031767
358	-341.744921001629
359	-341.754363884309
360	-341.757864364214
361	-341.764388393435
362	-341.768583250651
363	-341.770343280197
364	-341.779073620893
365	-341.780802658209
366	-341.789714816260
367	-341.797118718659
368	-341.802378231835
369	-341.807005728011
370	-341.809970712785
371	-341.812532488410
372	-341.814929228987
373	-341.817796904455
374	-341.820177286308
375	-341.821698705221
376	-341.823998650162
377	-341.702615572619
378	-341.721661750591
379	-341.730686200996
380	-341.736376783832
381	-341.742339209646
382	-341.746330807640
383	-341.750312187857
384	-341.752499292600
385	-341.751530781529
386	-341.744807733063
387	-341.751021548174
388	-341.754262278414
389	-341.764521805536
390	-341.767650214344
391	-341.770069034711
392	-341.772030925237
393	-341.774095929105
394	-341.776264485201
395	-341.778683983587
396	-341.782028678253
397	-341.785845835760
398	-341.789449542124
399	-341.785771740096
400	-341.794064714215

==> a2ev.txt <==
1	0.119008913093131
2	0.106557975654131
3	0.107343519134944
4	0.116454846189827
5	0.110654514808121
6	0.114502564910081
7	0.124327171471543
8	0.142215276204422
9	0.154852309997266
10	0.167679136048305
11	0.173710705951697
12	0.175301242725558
13	0.175620020970918
14	0.175437319721634
15	0.176948364571440
16	0.179537813561601
17	0.181983547662267
18	0.184072126076069
19	0.185090456682426
20	0.185075682770549
21	0.183041382557212
22	0.184666957127032
23	0.184830506386669
24	0.182007210502966
25	0.184063815302115
26	0.192403505423515
27	0.191283508762601
28	0.193737536501651
29	0.195454092386950
30	0.195963639827147
31	0.196111223155791
32	0.194735268213166
33	0.193011018221839
34	0.195012880200188
35	0.195735370143762
36	0.195737798659513
37	0.196061384431949
38	0.196481929446340
39	0.196824272108175
40	0.197030963058953
41	0.197255018150215
42	0.197443150827003
43	0.197587635216246
44	0.197685030303254
45	0.197729442819068
46	0.197768202646051
47	0.197799897200803
48	0.197822938651919
49	0.197836013259908
50	0.194340335040406
51	0.192960555783792
52	0.193111517336741
53	0.193252301804267
54	0.193423068684636
55	0.193597988551658
56	0.193757425858613
57	0.193908258620260
58	0.194042324371034
59	0.194140426644480
60	0.194208355289020
61	0.194273705620946
62	0.194299808435861
63	0.194321746554408
64	0.194343971661201
65	0.194371815976205
66	0.194397608844942
67	0.194423884168661
68	0.194435384207159
69	0.194439420875638
70	0.194440150128439
71	0.194440007876674
72	0.194438052438860
73	0.194439718137529
74	0.194443307726617
75	0.194447255082694
76	0.194003544920595
77	0.194005028451766
78	0.194005612275407
79	0.194002390081433
80	0.194004762257467
81	0.194015323269154
82	0.194025082977777
83	0.194034015477325
84	0.194045383429002
85	0.194056630669357
86	0.194065610523775
87	0.194073430206525
88	0.194083041942502
89	0.194095753230185
90	0.194107494507577
91	0.194117594290802
92	0.194134814771852
93	0.194162093749943
94	0.194209832325369
95	0.194267281065468
96	0.194332996373795
97	0.194394033041133
98	0.194448591053431
99	0.194505971787981
100	0.190930616441705
101	0.189717223180433
102	0.189959235821401
103	0.189930152136919
104	0.190040369096628
105	0.190179295387708
106	0.190357592174876
107	0.190503600942780
108	0.190649025536578
109	0.190747038345677
110	0.190827549400744
111	0.190870460149219
112	0.190899212046671
113	0.190915861894686
114	0.190919817398358
115	0.190919977602754
116	0.190920112266338
117	0.190917050017351
118	0.190914369462511
119	0.190911098201414
120	0.190905752748288
121	0.190894380023959
122	0.190884657100495
123	0.190877083155520
124	0.190873237645458
125	0.190867836523212
126	0.190414943120959
127	0.190427734184825
128	0.190436844407469
129	0.190447544504103
130	0.190455017250118
131	0.190457432260402
132	0.190454867256718
133	0.190453923074872
134	0.190452135429522
135	0.190454625423133
136	0.190453032343057
137	0.190449228179693
138	0.190447417182246
139	0.190442328070343
140	0.190437729128927
141	0.190436406816132
142	0.190435402344874
143	0.190437986036064
144	0.190441524736364
145	0.190437947714809
146	0.190437654972281
147	0.190437883961719
148	0.190435068119259
149	0.190429739721505
150	0.190359696546451
151	0.189083077869218
152	0.189336713159093
153	0.189002429872250
154	0.189239118283688
155	0.188964695648647
156	0.189185732702843
157	0.188982609933079
158	0.189175622807189
159	0.189026254939395
160	0.189177152606570
161	0.189045258897316
162	0.189166869099335
163	0.189046544129394
164	0.189161638759508
165	0.189068670246114
166	0.189160718876297
167	0.189110363741270
168	0.189175792737300
169	0.189192046544998
170	0.189236014601239
171	0.189244085478993
172	0.189242000225128
173	0.189241134070683
174	0.189238240399816
175	0.189237904591667
176	0.189516006819589
177	0.189517065749430
178	0.189513172470626
179	0.189508167449095
180	0.189499213233607
181	0.189492778249014
182	0.189484728825332
183	0.189473969136082
184	0.189459374360993
185	0.189450071985925
186	0.189439281980595
187	0.189431349558372
188	0.189418522705682
189	0.189412455111736
190	0.189406421813805
191	0.189395635739318
192	0.189385025110582
193	0.189379131845598
194	0.189378283279939
195	0.189375857019390
196	0.189373544644207
197	0.189374437875523
198	0.189376444052084
199	0.189384163865387
200	0.190075259133816
201	0.189384157362207
202	0.189564890292628
203	0.189456189585092
204	0.189489383288846
205	0.189400273281275
206	0.189419985233477
207	0.189444825911327
208	0.189502049926656
209	0.189557999833001
210	0.189597379856525
211	0.189642322122423
212	0.189699167825600
213	0.189664665799624
214	0.189724408630659
215	0.189679912600037
216	0.189722432849568
217	0.189694995129207
218	0.189725075768362
219	0.189705819476678
220	0.189717589853731
221	0.189710770800707
222	0.189720097809807
223	0.189709321472435
224	0.189718799749353
225	0.189710004997915
226	0.189915537027628
227	0.189879609278862
228	0.189897896853188
229	0.189862380614336
230	0.189895318229868
231	0.189905089203393
232	0.189909933987839
233	0.189907613870300
234	0.189904402524592
235	0.189896110463038
236	0.189888704943888
237	0.189876912714821
238	0.189865850251066
239	0.189847872125783
240	0.189840108924679
241	0.189802058673483
242	0.189809566479641
243	0.189712958321150
244	0.189762072345320
245	0.189752899131542
246	0.189798063379185
247	0.189802957360705
248	0.189814503633084
249	0.189817872261796
250	0.190360590579701
251	0.190692250566291
252	0.190902394422248
253	0.190933341678072
254	0.191038027888007
255	0.191028636473835
256	0.191109547389587
257	0.191159934739296
258	0.191199967034769
259	0.191224329340377
260	0.191228052582017
261	0.191231680743560
262	0.191241074625291
263	0.191283937443192
264	0.191297680113575
265	0.191320498208362
266	0.191327195979373
267	0.191338247545650
268	0.191351301517891
269	0.191363640050834
270	0.191375160261125
271	0.191383850145254
272	0.191394549531961
273	0.191406642235763
274	0.191418012814514
275	0.191433513035357
276	0.190975426416517
277	0.190979592415692
278	0.190999707489796
279	0.191006789948198
280	0.191016932252370
281	0.191029859572654
282	0.191035430158789
283	0.191043366284807
284	0.191051280370869
285	0.191061693463180
286	0.191065972123924
287	0.191076410332312
288	0.191059590030747
289	0.191084418438904
290	0.191039715739578
291	0.191073428781438
292	0.191097432850235
293	0.191120151429660
294	0.191121746734847
295	0.191128652019684
296	0.191130220319648
297	0.191139518096517
298	0.191138563389455
299	0.191154423921809
300	0.191826090638626
301	0.192079872441578
302	0.192196046740317
303	0.192274016997161
304	0.192331682113408
305	0.192391334155064
306	0.192401091357260
307	0.192433092483383
308	0.192433433503837
309	0.192476789931580
310	0.192501976789111
311	0.192496878903160
312	0.192548781518340
313	0.192536478145474
314	0.192578507258996
315	0.192564034450281
316	0.192591711402758
317	0.192583719439693
318	0.192602587274724
319	0.192604188267584
320	0.192616337312773
321	0.192624914080031
322	0.192627192025489
323	0.192640236066123
324	0.192648422858802
325	0.192656685217216
326	0.192319602752022
327	0.192347924332815
328	0.192349024943207
329	0.192356753244982
330	0.192361220042019
331	0.192368150514217
332	0.192372693899047
333	0.192379442811538
334	0.192384626876684
335	0.192392649177368
336	0.192400713781456
337	0.192407980422393
338	0.192428489216963
339	0.192418709397464
340	0.192452433779203
341	0.192437574475761
342	0.192456082834611
343	0.192466810186396
344	0.192457416086829
345	0.192471773800081
346	0.192475099307237
347	0.192487308598837
348	0.192494568359923
349	0.192500029833125
350	0.193130650753027
351	0.192619811608436
352	0.192905516858203
353	0.192962596530231
354	0.193028529229288
355	0.193043699183747
356	0.193071069087621
357	0.193075839826581
358	0.193092025470553
359	0.193095511008741
360	0.193106335683819
361	0.193110880096095
362	0.193120948589441
363	0.193123842282205
364	0.193138717211754
365	0.193136626818143
366	0.193164582205311
367	0.193155529428721
368	0.193175003064482
369	0.193171074024987
370	0.193177814262049
371	0.193180108757238
372	0.193184192727655
373	0.193189005687010
374	0.193190813728791
375	0.193198719414200
376	0.193061638683873
377	0.193095959898315
378	0.193100998691379
379	0.193110026479994
380	0.193117995353651
381	0.193121200906206
382	0.193129506542573
383	0.193126920814837
384	0.193139395373055
385	0.193118798903876
386	0.193136641678421
387	0.193125102890733
388	0.193137510315415
389	0.193139425676554
390	0.193140500881181
391	0.193143037929320
392	0.193145377901247
393	0.193148293034320
394	0.193152618171562
395	0.193157570020413
396	0.193165966382498
397	0.193169874391175
398	0.193175739502530
399	0.193178592629949
400	0.193190165128507

==> a2io.txt <==
1	34.7689347606425
2	4.19905388089933
3	0.0275152787908170
4	-0.00372269869379120
5	-0.270900112535138
6	-3.55902931102830
7	-11.6848872850657
8	-18.7549806116735
9	-36.0895975010965
10	-50.1189618342086
11	-62.2411206587908
12	-72.4705637241853
13	-82.6694155270338
14	-93.0546557129066
15	-102.907681516626
16	-111.740349932754
17	-118.687711002180
18	-124.007550334934
19	-127.915836804767
20	-131.334673997845
21	-134.924553597414
22	-133.980259986883
23	-141.052481262514
24	-145.331806969619
25	-140.611474118484
26	-152.316981870360
27	-159.665104359480
28	-152.795790672959
29	-168.052350062909
30	-173.072127917649
31	-176.993764595247
32	-180.142312255933
33	-169.920479886654
34	-181.470699421807
35	-184.094836445883
36	-187.709233483976
37	-187.782350491176
38	-191.366497180074
39	-194.220180001864
40	-196.481592715074
41	-198.668307437491
42	-200.594385254932
43	-202.345256427825
44	-203.927219403920
45	-205.419043570235
46	-206.883286731862
47	-208.304358850079
48	-209.696319088092
49	-211.119817127961
50	-212.607536611025
51	-218.407202016739
52	-219.502353828885
53	-221.443823268766
54	-223.318581801676
55	-225.141952142857
56	-226.868631541541
57	-228.495675222628
58	-229.978315943541
59	-231.177759979374
60	-232.168351867023
61	-233.036046044264
62	-233.796657217524
63	-234.505127917832
64	-235.222155455782
65	-235.946323366275
66	-236.677936641574
67	-237.404681978468
68	-238.113012322398
69	-238.807972607939
70	-239.502928546737
71	-240.202480509214
72	-240.887901918836
73	-241.581540540022
74	-242.309728732655
75	-243.068969194450
76	-243.840311015240
77	-244.427445643020
78	-245.247000839758
79	-246.057599590438
80	-246.846434070430
81	-247.649613103374
82	-248.460000695497
83	-249.280198034784
84	-250.104090234208
85	-250.942622563451
86	-251.765317026876
87	-252.561492329061
88	-253.351884457269
89	-254.156991287391
90	-254.974994785375
91	-255.771608029484
92	-256.558187794962
93	-257.340081897371
94	-258.130313498614
95	-258.915619678465
96	-259.757548236139
97	-260.652926353237
98	-261.571426283790
99	-262.484495333723
100	-263.386942836040
101	-275.043692667475
102	-276.078025077825
103	-276.404913946578
104	-277.947945235043
105	-278.224127062294
106	-279.803069366423
107	-280.316920005565
108	-281.775536655504
109	-282.506935910737
110	-283.647911455348
111	-284.597058978219
112	-285.331102830654
113	-286.021826084501
114	-286.611156030978
115	-287.217055297204
116	-287.773299938737
117	-288.300029138008
118	-288.740698117332
119	-289.203646269290
120	-289.605754658430
121	-290.063705288325
122	-290.509662621674
123	-290.963667487117
124	-291.413212039470
125	-291.847593849618
126	-292.308444851115
127	-292.483998284433
128	-292.865675425474
129	-293.286653439753
130	-293.701664967216
131	-294.043092507647
132	-294.408891627007
133	-294.774819388470
134	-295.126540160111
135	-295.475354461904
136	-295.798314914874
137	-296.104798413183
138	-296.424299742628
139	-296.711785960500
140	-296.989544363291
141	-297.308793474567
142	-297.570635664109
143	-297.831170754962
144	-298.089655394111
145	-298.357436328158
146	-298.638925188573
147	-298.909033789523
148	-299.136137371936
149	-299.400066397349
150	-299.643229011375
151	-312.149803436476
152	-314.371517662457
153	-312.732935685415
154	-315.304889447123
155	-313.099895385828
156	-315.920280254399
157	-313.834276847566
158	-316.463963286386
159	-314.708583408548
160	-316.930246335844
161	-315.512896050637
162	-317.233366159323
163	-316.053235533799
164	-317.441050664453
165	-316.525149769205
166	-317.639941102826
167	-316.913720745504
168	-317.835169397987
169	-317.353558896790
170	-317.972363241228
171	-317.974026922316
172	-318.247188042227
173	-318.462063232928
174	-318.621480793770
175	-318.787719758878
176	-318.936846786435
177	-319.246263680921
178	-319.407327709236
179	-319.552301322325
180	-319.710027660628
181	-319.872468446046
182	-319.995965893241
183	-320.126258258325
184	-320.266026672662
185	-320.435546244001
186	-320.583713694070
187	-320.800616075154
188	-320.982345408319
189	-321.243279730311
190	-321.445189338832
191	-321.679024819640
192	-321.896803254233
193	-322.130234528179
194	-322.343658303292
195	-322.516014946586
196	-322.696185834800
197	-322.892872373923
198	-323.094983209371
199	-323.264146304965
200	-323.448988867320
201	-329.057431075506
202	-331.707339301907
203	-331.171009188493
204	-331.764781891529
205	-331.892444032659
206	-332.333881892304
207	-332.343527139042
208	-332.898486213572
209	-332.272502622635
210	-333.377287293165
211	-332.928077314516
212	-333.091454291623
213	-333.128839301361
214	-333.212760871417
215	-333.248749526393
216	-333.370747384899
217	-333.373820171544
218	-333.571801417448
219	-333.533912563015
220	-333.789200900241
221	-333.775278079574
222	-333.948488744261
223	-333.979601011049
224	-334.170065787023
225	-334.174401920456
226	-334.325712622902
227	-334.379956864778
228	-334.809048988396
229	-334.495808231163
230	-334.962709994597
231	-334.807912500116
232	-334.863065536474
233	-334.884048513601
234	-334.923191822105
235	-334.967038364247
236	-335.015222555620
237	-335.070413400110
238	-335.130513207254
239	-335.175979390805
240	-335.256262358702
241	-335.261672885164
242	-335.414228380560
243	-335.249219507468
244	-335.795278738156
245	-335.289728987401
246	-335.710279795748
247	-335.520910820364
248	-335.633582445454
249	-335.654248957898
250	-335.716718960643
251	-336.941765492287
252	-338.287936673309
253	-338.589794685567
254	-338.957809440101
255	-339.199416789884
256	-339.426283429355
257	-339.506332846376
258	-339.681308204474
259	-339.535726508539
260	-339.947148402099
261	-339.532949724558
262	-340.067485485275
263	-339.619514035408
264	-339.769074589877
265	-339.658392835920
266	-339.691766143273
267	-339.665309370509
268	-339.699353972842
269	-339.707294280333
270	-339.685777383938
271	-339.736050271573
272	-339.699852027529
273	-339.767627526041
274	-339.698019408199
275	-339.785525284672
276	-339.721364067283
277	-339.504980892717
278	-339.490466810691
279	-339.473326909822
280	-339.463749542346
281	-339.468786193205
282	-339.474505052274
283	-339.480081295175
284	-339.469526510082
285	-339.491888202896
286	-339.446055253820
287	-339.586498258700
288	-339.307387252456
289	-339.868466733855
290	-339.394493469047
291	-339.813655228946
292	-339.443939474474
293	-339.478864967802
294	-339.457035932179
295	-339.458952249915
296	-339.460873072090
297	-339.464555854770
298	-339.464830679748
299	-339.473323398833
300	-339.461821091298
301	-339.311530524494
302	-340.748907589120
303	-340.873581878851
304	-341.265677516220
305	-341.175973006124
306	-341.230887452395
307	-341.327108209240
308	-341.261925711716
309	-341.414035418213
310	-341.290440277557
311	-341.530455142609
312	-341.339514079628
313	-341.514013182373
314	-341.487218083495
315	-341.486077375242
316	-341.498991469631
317	-341.500904085572
318	-341.534111015763
319	-341.555434819546
320	-341.600778850342
321	-341.631221878819
322	-341.554394986834
323	-341.690708373573
324	-341.579978393781
325	-341.712532342045
326	-341.642199159584
327	-341.419361800121
328	-341.418537822494
329	-341.429407851157
330	-341.413610960589
331	-341.443212871066
332	-341.423021270060
333	-341.452062937979
334	-341.431009678240
335	-341.437239631616
336	-341.429980831522
337	-341.438899219948
338	-341.424411160420
339	-341.432174487055
340	-341.427892159253
341	-341.415822274634
342	-341.466547832845
343	-341.380129764953
344	-341.478553903768
345	-341.373713528699
346	-341.419098163770
347	-341.385314212683
348	-341.387079976020
349	-341.375075184623
350	-341.371006565618
351	-341.621299619911
352	-341.546416046399
353	-341.917458915983
354	-341.895339779511
355	-341.905424327936
356	-341.882416071689
357	-341.870185785489
358	-341.854090096599
359	-341.854607126946
360	-341.839942314115
361	-341.820946209639
362	-341.803798208965
363	-341.798767369855
364	-341.795985511810
365	-341.818246897735
366	-341.815269042747
367	-341.829438487850
368	-341.825351910687
369	-341.827558197299
370	-341.824802655385
371	-341.822610545613
372	-341.825191201357
373	-341.824986969767
374	-341.827471098017
375	-341.826628310820
376	-341.833273596553
377	-341.729685391987
378	-341.753778674970
379	-341.758324208794
380	-341.752886921607
381	-341.751821554617
382	-341.754105290952
383	-341.757682677305
384	-341.763346907739
385	-341.771619065997
386	-341.823856654403
387	-341.822923037533
388	-341.803794162722
389	-341.775038302373
390	-341.768219273693
391	-341.772073143755
392	-341.773799705630
393	-341.775938522607
394	-341.776948839597
395	-341.777725317773
396	-341.783920806695
397	-341.790316015939
398	-341.812299254396
399	-341.826301796318
400	-341.842564535292

==> a2iv.txt <==
1	0.123816216328864
2	0.110643931298026
3	0.111523258973228
4	0.121026971582674
5	0.114889470816870
6	0.118833996482398
7	0.128777197075995
8	0.147129840559095
9	0.159805463545663
10	0.172710071048844
11	0.178596336243775
12	0.179891215692332
13	0.179834166015713
14	0.179204924391550
15	0.180310134163696
16	0.182591201239975
17	0.184769557868742
18	0.186663465097670
19	0.187590682750146
20	0.187556460518952
21	0.185598126815440
22	0.187148343563590
23	0.187321131971116
24	0.184573376802235
25	0.186557448492788
26	0.194936143681563
27	0.193879831030223
28	0.196288498462311
29	0.197999452219280
30	0.198500169551497
31	0.198631086569330
32	0.197262080833706
33	0.195535996413067
34	0.197504019643221
35	0.198200328553401
36	0.198172399500887
37	0.198472051725173
38	0.198847836877615
39	0.199149525897434
40	0.199319943533467
41	0.199512731739638
42	0.199676519301099
43	0.199800994621265
44	0.199882250634385
45	0.199910959756780
46	0.199935522401370
47	0.199956330942523
48	0.199970074414449
49	0.199973943606085
50	0.200608693953723
51	0.199215771637780
52	0.199313043189012
53	0.199403277435184
54	0.199518207445102
55	0.199639422325803
56	0.199748347409103
57	0.199853950773719
58	0.199953058084111
59	0.200024814911518
60	0.200071910772003
61	0.200123845303651
62	0.200139097549646
63	0.200149874651722
64	0.200161667169972
65	0.200180544152740
66	0.200200056546804
67	0.200222936222975
68	0.200233338297424
69	0.200236891997436
70	0.200237422715813
71	0.200238090281266
72	0.200237476542643
73	0.200240883507714
74	0.200247264092790
75	0.200253907874890
76	0.199817972962000
77	0.199822362589891
78	0.199824335033127
79	0.199824418232650
80	0.199827546228328
81	0.199838091687442
82	0.199846706673034
83	0.199854145291402
84	0.199863068195809
85	0.199872083430324
86	0.199877706523949
87	0.199880983047329
88	0.199886110636617
89	0.199894267935138
90	0.199902703958620
91	0.199908976255460
92	0.199917892215688
93	0.199931462379018
94	0.199956128742122
95	0.199986246584780
96	0.200023075765198
97	0.200059235661898
98	0.200090733658117
99	0.200122955305667
100	0.200907206794933
101	0.199769354064110
102	0.199897761856687
103	0.199880862442594
104	0.199929750209423
105	0.200005118571789
106	0.200096972746874
107	0.200180923455453
108	0.200256684442723
109	0.200311831044497
110	0.200355146081658
111	0.200378503929261
112	0.200393137871689
113	0.200402654283988
114	0.200404420928085
115	0.200403654226411
116	0.200403296731971
117	0.200401651296910
118	0.200400188967929
119	0.200397891148479
120	0.200395224701451
121	0.200388786316326
122	0.200383705613959
123	0.200380735449205
124	0.200379699005704
125	0.200377494427486
126	0.199930060411393
127	0.199939184181335
128	0.199945289821313
129	0.199952045076057
130	0.199956797749224
131	0.199959007189152
132	0.199958744616345
133	0.199959480445783
134	0.199958894309387
135	0.199961254291123
136	0.199960915273968
137	0.199959886596656
138	0.199959880799489
139	0.199957748001106
140	0.199955670245595
141	0.199954876015812
142	0.199954686525687
143	0.199956113123705
144	0.199958351331392
145	0.199957023645190
146	0.199957051802472
147	0.199957689134860
148	0.199956879037218
149	0.199954698832925
150	0.200576366181514
151	0.199553763507425
152	0.199675699318154
153	0.199526005845787
154	0.199617256871314
155	0.199508948809138
156	0.199592954178786
157	0.199523660616218
158	0.199598413043355
159	0.199551857810707
160	0.199607663461642
161	0.199567303467818
162	0.199610045049591
163	0.199569429776747
164	0.199612882930110
165	0.199585342579952
166	0.199621305569210
167	0.199614227226609
168	0.199642257942173
169	0.199674305561102
170	0.199702703671240
171	0.199711858231190
172	0.199711165606948
173	0.199711206740346
174	0.199709416045850
175	0.199709094625816
176	0.199983917392475
177	0.199984013820490
178	0.199980841138712
179	0.199976526953802
180	0.199971464649825
181	0.199968070306674
182	0.199964248722819
183	0.199958251869763
184	0.199950112030553
185	0.199945212190067
186	0.199939395106728
187	0.199935957989902
188	0.199928719886048
189	0.199927148799580
190	0.199923575732962
191	0.199917970900348
192	0.199913390110296
193	0.199912379289272
194	0.199913393730995
195	0.199912648582892
196	0.199911576183804
197	0.199912129290580
198	0.199913589036264
199	0.199917912925281
200	0.200144873824969
201	0.199581670752114
202	0.199695281851503
203	0.199619051706918
204	0.199625252968133
205	0.199603892442948
206	0.199584712957134
207	0.199669033832544
208	0.199640400256369
209	0.199764233555456
210	0.199696237622187
211	0.199805268550077
212	0.199762006797241
213	0.199793012696329
214	0.199775094560011
215	0.199777880125736
216	0.199777972084798
217	0.199777343151503
218	0.199785457023834
219	0.199777893209106
220	0.199783076721833
221	0.199773447690944
222	0.199778148619576
223	0.199770600949122
224	0.199782114080616
225	0.199780257311923
226	0.199979330442409
227	0.199956191076896
228	0.199979948623899
229	0.199951400287343
230	0.199989287567198
231	0.199999040138560
232	0.200006439565804
233	0.200006469098130
234	0.200005876623220
235	0.200002632601597
236	0.200000915353714
237	0.199999368354235
238	0.200000840262097
239	0.199995771020637
240	0.199995290525315
241	0.199969091063223
242	0.199965969746241
243	0.199888186896895
244	0.199900515113014
245	0.199893414354299
246	0.199918955591525
247	0.199919225725360
248	0.199922143640151
249	0.199918480946603
250	0.199779885327918
251	0.200127991628541
252	0.200333933129184
253	0.200293951521285
254	0.200418441874312
255	0.200267445055075
256	0.200395413664308
257	0.200333567537528
258	0.200422747336519
259	0.200393688819126
260	0.200422315069376
261	0.200400513281991
262	0.200400255611685
263	0.200421518394897
264	0.200408371246353
265	0.200431118559585
266	0.200418755167267
267	0.200434702732081
268	0.200442932806042
269	0.200436756397291
270	0.200453866804971
271	0.200441988909876
272	0.200456876422738
273	0.200452876410449
274	0.200464311338102
275	0.200473187345803
276	0.200005644620428
277	0.200019412241246
278	0.200013415869938
279	0.200016201077819
280	0.200010753277233
281	0.200023273350431
282	0.200013530305192
283	0.200021751255182
284	0.200021206433474
285	0.200023398617672
286	0.200025365461713
287	0.200026554641817
288	0.199999930118729
289	0.200024057321284
290	0.199973676522206
291	0.200006858260732
292	0.200004843566047
293	0.200027988321856
294	0.200015195321302
295	0.200013551545131
296	0.200007753010992
297	0.200012608213106
298	0.199997712181575
299	0.200015548259087
300	0.200046648616201
301	0.200459023504751
302	0.200435901799715
303	0.200468300631126
304	0.200491736121781
305	0.200449233291916
306	0.200408452175756
307	0.200470517044334
308	0.200378244012583
309	0.200461153709015
310	0.200392948190594
311	0.200481900916627
312	0.200423128283937
313	0.200467779727352
314	0.200428849877786
315	0.200444339981341
316	0.200429334835904
317	0.200442921928582
318	0.200427653223770
319	0.200427821016590
320	0.200417866333637
321	0.200418254818217
322	0.200425510083620
323	0.200413282389455
324	0.200445455446365
325	0.200412997922517
326	0.200027946800882
327	0.200031465232561
328	0.200050327691196
329	0.200050059342559
330	0.200058896253983
331	0.200060770969627
332	0.200071629842780
333	0.200075827515363
334	0.200077571530804
335	0.200088905387550
336	0.200083094218174
337	0.200100464486551
338	0.200090886372694
339	0.200125249868674
340	0.200080524609057
341	0.200149558507453
342	0.200088570476365
343	0.200152132250357
344	0.200106752262770
345	0.200119743505505
346	0.200119691969436
347	0.200130907453250
348	0.200135221665662
349	0.200141211174245
350	0.200353343779138
351	0.199699025146056
352	0.199996658205988
353	0.200102377397398
354	0.200127946518183
355	0.200144888223610
356	0.200179195418652
357	0.200158832646882
358	0.200174010395083
359	0.200199759599143
360	0.200151953731012
361	0.200197129529699
362	0.200185801921380
363	0.200232242863195
364	0.200213305521119
365	0.200268170688690
366	0.200216059075961
367	0.200213086630652
368	0.200195979944907
369	0.200188131276054
370	0.200201579899306
371	0.200200028707049
372	0.200206525001488
373	0.200220040330403
374	0.200229983298694
375	0.200246311105276
376	0.199958552150368
377	0.200008811351569
378	0.200009570003006
379	0.200044583494756
380	0.200051121680144
381	0.200087134604644
382	0.200130669215891
383	0.200136773365913
384	0.200220319458129
385	0.200168132121432
386	0.200243030353403
387	0.200190968555680
388	0.200199177245792
389	0.200213882980532
390	0.200224300888290
391	0.200233535959492
392	0.200242338557949
393	0.200246774035085
394	0.200258976452813
395	0.200267288236665
396	0.200262279284249
397	0.200321781045723
398	0.200241503952375
399	0.200367858671886
400	0.200255506805570

==> a3do.txt <==


1	45.2935932927781
2	6.07189323665841
3	0.0296635282280143
4	-0.00441972548543890
5	-1.21202997542961
6	-4.88951920959645
7	-16.8018057350541
8	-29.1609075002447
9	-42.1980468331989
10	-56.3665085251869
11	-63.8381367529499
12	-73.5718197721510
13	-82.4034493448730
14	-92.6478185046225
15	-102.750660157744
16	-111.079904560598
17	-117.759610045206
18	-123.059558828901
19	-126.934270078469
20	-129.884791249678
21	-132.435688271558
22	-134.816409176725
23	-137.103676343838
24	-139.319872886424
25	-141.453746493876
26	-143.462076605424
27	-145.665296091676
28	-147.349985632710
29	-148.790302951451
30	-150.047963760051
31	-151.168435273108
32	-152.261157877294
33	-153.364806883647
34	-154.489639377470
35	-155.637896359803
36	-156.762227940259
37	-157.853581997056
38	-158.816474464127
39	-159.704690384647
40	-160.470217243305
41	-161.160163405693
42	-161.722166115545
43	-162.176561668116
44	-162.536806528432
45	-162.821072300205
46	-163.089907304216
47	-163.317186713555
48	-163.540085816962
49	-163.735470019132
50	-163.978546142399
51	-167.687479762224
52	-166.092572307314
53	-165.776533034493
54	-165.565439094059
55	-165.541669848874
56	-165.472328189918
57	-165.460401637512
58	-165.415153592110
59	-165.403411839189
60	-165.454561336136
61	-165.551770430451
62	-165.960291976721
63	-166.156748844486
64	-166.386397376953
65	-166.547331004974
66	-166.653529962428
67	-166.705219893177
68	-166.796993297660
69	-166.832815882887
70	-166.845162047326
71	-166.879059200335
72	-166.960722734417
73	-167.100729037014
74	-167.258486104544
75	-167.359369553070
76	-167.489201090963
77	-167.588083907179
78	-167.701513343829
79	-167.869754680019
80	-168.002196675081
81	-168.083129544637
82	-168.131002550659
83	-168.210491028467
84	-168.294412217971
85	-168.439850270724
86	-168.538068418274
87	-168.650701153759
88	-168.764034757148
89	-168.910286689817
90	-169.026774765764
91	-169.156992649279
92	-169.250341405668
93	-169.277937871813
94	-169.362914862651
95	-169.431057661080
96	-169.555854318862
97	-169.723736331368
98	-169.856213486950
99	-169.917785159893
100	-170.033191428235
101	-167.932781052181
102	-173.251441254393
103	-173.732530373164
104	-173.566195830938
105	-173.741995678971
106	-173.946193749451
107	-174.118058537588
108	-174.290799322728
109	-174.444334240315
110	-174.591752510386
111	-174.736971473330
112	-174.856915047409
113	-174.993296127959
114	-175.107449182362
115	-175.214841156946
116	-175.309747687868
117	-175.414237243870
118	-175.532720162287
119	-175.644901291619
120	-175.753510393527
121	-175.861438376190
122	-175.964614196193
123	-176.068453433209
124	-176.173066033968
125	-176.286628342281
126	-176.395747058532
127	-176.625067328744
128	-176.733023635259
129	-176.834198437672
130	-176.927858750478
131	-177.026619369408
132	-177.128741062308
133	-177.227324787055
134	-177.326281884180
135	-177.433332684341
136	-177.537306298918
137	-177.642933460759
138	-177.743329550596
139	-177.841865108788
140	-177.935100634665
141	-178.025098634041
142	-178.123683114885
143	-178.219957492380
144	-178.313065327467
145	-178.410726350663
146	-178.513982510990
147	-178.612353128534
148	-178.703227778669
149	-178.788527998713
150	-178.880768746265
151	-173.588305717658
152	-183.163172500912
153	-184.156948777183
154	-184.703596406859
155	-185.037886314519
156	-185.258652590087
157	-185.266896047740
158	-185.279254001364
159	-185.478711831567
160	-185.594869750055
161	-185.765692361632
162	-185.859374880793
163	-185.998877322321
164	-186.108063075455
165	-186.222058508186
166	-186.323934196890
167	-186.421023493676
168	-186.508424824409
169	-186.605655828938
170	-186.676173883836
171	-186.742814037993
172	-186.809461066013
173	-186.874032660672
174	-186.935903068823
175	-186.995794747321
176	-187.048830363801
177	-187.354729957231
178	-187.409578666059
179	-187.467128734318
180	-187.527602347897
181	-187.584091464720
182	-187.644271275698
183	-187.707244632768
184	-187.770982191403
185	-187.836934070051
186	-187.895612326379
187	-187.946508787538
188	-188.001053141603
189	-188.057298206770
190	-188.114408817228
191	-188.174753186906
192	-188.233599357707
193	-188.295627375200
194	-188.352494040624
195	-188.407402522342
196	-188.454021727965
197	-188.499835565626
198	-188.545750243461
199	-188.598707224999
200	-188.654302131661
201	-184.134173104982
202	-192.436226152535
203	-194.180159696759
204	-197.755526981350
205	-200.802690365070
206	-204.701602373043
207	-193.858197941638
208	-198.737870736111
209	-195.474282008415
210	-195.706347883525
211	-206.136479200968
212	-208.496019965196
213	-197.107358052438
214	-181.441662929565
215	-198.297795325787
216	-208.040971725801
217	-196.877770096403
218	-206.507487061698
219	-197.101500965818
220	-187.734410605561
221	-175.054627033371
222	-192.931681707906
223	-175.884168303424
224	-191.063501582628
225	-178.200015342609
226	-171.432261363743
227	-177.355698917353
228	-188.788201069420
229	-190.318722294810
230	-190.413024069338
231	-191.161404503818
232	-191.856119760601
233	-192.358149477565
234	-192.734760102676
235	-193.057798001056
236	-193.336470795401
237	-193.560300139094
238	-193.774032884430
239	-193.988193017365
240	-194.209625864347
241	-194.430563122707
242	-194.639421632843
243	-194.844255411550
244	-195.026887556222
245	-195.195218342753
246	-195.362268893828
247	-195.516976055554
248	-195.665439205860
249	-195.811252363495
250	-195.942216346588
251	-193.459831012304
252	-196.309319711206
253	-195.776299422764
254	-196.353453681266
255	-198.296781574041
256	-197.328687000116
257	-198.837712253606
258	-197.072599625708
259	-196.252465043330
260	-196.175976071413
261	-196.194681078818
262	-196.271152375857
263	-196.320260103389
264	-196.395285601950
265	-196.422898754594
266	-196.475348060879
267	-196.494428098433
268	-196.542871686380
269	-196.552786137926
270	-196.597693163810
271	-196.611830712158
272	-196.655423050169
273	-196.669408166927
274	-196.713124377535
275	-196.729976242419
276	-196.774444276873
277	-197.145119403869
278	-197.207203000265
279	-197.244412720565
280	-197.273831077846
281	-197.301528610267
282	-197.329574789085
283	-197.349357523935
284	-197.367177070989
285	-197.393220646748
286	-197.415085101614
287	-197.427678383653
288	-197.456923026862
289	-197.473004547754
290	-197.484173964096
291	-197.493880033453
292	-197.524179223708
293	-197.532161796065
294	-197.559119405590
295	-197.565605719893
296	-197.589875614224
297	-197.597118022066
298	-197.618388042375
299	-197.625876293181
300	-197.643779817332
301	-196.926085593483
302	-198.299957496355
303	-198.397604535662
304	-198.584470912367
305	-198.726657189026
306	-198.789360987812
307	-198.834899680761
308	-198.860015911662
309	-198.882805298909
310	-198.891475342471
311	-198.920638269465
312	-198.937645171382
313	-198.953892645312
314	-198.962597970334
315	-198.979089042769
316	-198.989895560899
317	-199.006922559435
318	-199.019953161546
319	-199.034706944953
320	-199.049898201563
321	-199.065676763275
322	-199.079035259355
323	-199.099443043203
324	-199.126214717848
325	-199.150627863886
326	-199.170356962408
327	-199.237490346773
328	-199.248024723959
329	-199.254818944692
330	-199.251874487307
331	-199.251845145304
332	-199.257448626648
333	-199.267654739752
334	-199.273841737534
335	-199.276723759855
336	-199.281004502952
337	-199.283389712354
338	-199.284436907329
339	-199.287962262358
340	-199.290780782168
341	-199.293116727137
342	-199.296012580546
343	-199.296969283892
344	-199.300084747436
345	-199.302499922373
346	-199.304956420720
347	-199.306454067679
348	-199.309869011106
349	-199.312367538771
350	-199.314364908640
351	-199.421895273957
352	-199.895785396474
353	-199.981299587249
354	-200.003052765922
355	-200.018157271046
356	-200.050641926882
357	-200.063685160240
358	-200.078916269164
359	-200.088704615703
360	-200.093936160190
361	-200.099109657348
362	-200.106452086905
363	-200.111422559660
364	-200.116087380824
365	-200.122250232448
366	-200.126971539256
367	-200.132762946802
368	-200.139928350065
369	-200.148794970140
370	-200.158662450773
371	-200.169192677497
372	-200.180077972095
373	-200.183470583102
374	-200.187100341336
375	-200.189208106828
376	-200.191697752512
377	-200.198456965287
378	-200.201323364436
379	-200.206462850492
380	-200.210097203972
381	-200.213122156000
382	-200.215536639992
383	-200.217765316692
384	-200.219900554365
385	-200.221839380490
386	-200.223653491444
387	-200.225028077742
388	-200.226988348797
389	-200.228660128514
390	-200.230241652856
391	-200.231614423509
392	-200.232309698548
393	-200.233155255017
394	-200.234039956491
395	-200.235016908905
396	-200.236126626686
397	-200.237297871884
398	-200.237799376663
399	-200.238653784816
400	-200.238432869753

==> a3dv.txt <==
1	0.138681747687989
2	0.125541916435708
3	0.129446952578022
4	0.137915583488624
5	0.129000452584678
6	0.135958997873444
7	0.151023052703589
8	0.170789818879398
9	0.182080267794432
10	0.194357071546773
11	0.198512403132661
12	0.200082920699676
13	0.197048381801752
14	0.193013048424821
15	0.194430123850461
16	0.197810032152120
17	0.200825718739722
18	0.203486914249411
19	0.204558244856633
20	0.205077642331654
21	0.205296971152327
22	0.205419527011812
23	0.205481578403019
24	0.205532191700436
25	0.205575919814947
26	0.207020325103488
27	0.207183165622612
28	0.207288288756872
29	0.207361401771310
30	0.207415683650772
31	0.207454443717993
32	0.207490990292771
33	0.207522390893781
34	0.207560800546506
35	0.207590451562996
36	0.207618459549514
37	0.207656122368828
38	0.207697190046109
39	0.207735289138950
40	0.207774925390516
41	0.207822259059003
42	0.207854192910724
43	0.207880398299345
44	0.207898414634489
45	0.207912157650619
46	0.207918928115786
47	0.207923608309742
48	0.207927215876503
49	0.207931715620508
50	0.220491223895632
51	0.218141586314229
52	0.218161833657622
53	0.218181153687332
54	0.218184991200414
55	0.218187735799941
56	0.218189571988668
57	0.218190996403254
58	0.218191242426224
59	0.218191230684720
60	0.218191224436354
61	0.218192529503274
62	0.218191848169058
63	0.218191483484421
64	0.218190999533741
65	0.218191155332149
66	0.218191589889257
67	0.218191974445051
68	0.218191632132115
69	0.218192144100975
70	0.218192952020729
71	0.218193996018876
72	0.218195376745027
73	0.218196416747488
74	0.218196771238514
75	0.218197518927578
76	0.218249466416542
77	0.218250233850618
78	0.218250839201142
79	0.218250972009625
80	0.218251288036438
81	0.218251424166844
82	0.218251674808969
83	0.218251673117727
84	0.218251865617498
85	0.218251983960731
86	0.218252049592750
87	0.218251983394670
88	0.218251767455173
89	0.218251886854426
90	0.218251730035964
91	0.218251816366526
92	0.218251923221989
93	0.218251782896697
94	0.218251972332076
95	0.218251760728224
96	0.218251867954182
97	0.218251972745747
98	0.218252027866164
99	0.218252132866309
100	0.233524612044591
101	0.231959578129833
102	0.231999156603971
103	0.232020411918855
104	0.232033851569315
105	0.232033080937891
106	0.232034343079675
107	0.232033358044485
108	0.232033667725564
109	0.232033149350204
110	0.232033390062002
111	0.232034659934775
112	0.232034236068768
113	0.232034387710886
114	0.232034695884980
115	0.232034980377008
116	0.232034705479218
117	0.232034807591268
118	0.232034777397330
119	0.232034891980625
120	0.232034823693152
121	0.232035061410201
122	0.232035007936455
123	0.232035034038203
124	0.232034926133993
125	0.232035062821970
126	0.232407235296620
127	0.232407815369496
128	0.232408255464961
129	0.232408126640273
130	0.232408189913911
131	0.232408262899097
132	0.232408142185122
133	0.232408107590551
134	0.232407877435792
135	0.232407877495472
136	0.232407931012976
137	0.232407774465365
138	0.232407876590576
139	0.232408391804268
140	0.232408352119690
141	0.232408227098482
142	0.232408424266903
143	0.232408701789195
144	0.232408621584392
145	0.232408616208381
146	0.232408611496774
147	0.232408511107448
148	0.232408445348913
149	0.232408235944842
150	0.236602257262572
151	0.234824320882853
152	0.235078921202238
153	0.235122307527415
154	0.235116976863578
155	0.235131723640138
156	0.235141606657161
157	0.235158103977461
158	0.235163874310252
159	0.235171418336301
160	0.235176829964865
161	0.235182236323630
162	0.235184735403233
163	0.235185310302232
164	0.235185097117527
165	0.235185541483068
166	0.235185664759824
167	0.235185672053848
168	0.235185179058474
169	0.235185725733771
170	0.235185696081274
171	0.235185716684667
172	0.235185566886301
173	0.235186651957793
174	0.235186684290538
175	0.235186851303759
176	0.236368099651801
177	0.236375562109803
178	0.236377227151993
179	0.236378123873441
180	0.236377797300856
181	0.236377975620555
182	0.236378707461080
183	0.236378873156310
184	0.236379021764325
185	0.236379335940007
186	0.236379509204167
187	0.236379422869855
188	0.236379335087101
189	0.236379308936906
190	0.236379552357567
191	0.236379654619342
192	0.236379752068030
193	0.236379845695136
194	0.236379576905241
195	0.236379797052166
196	0.236380919721945
197	0.236380441818075
198	0.236380067329117
199	0.236380691078250
200	0.235805365370232
201	0.234924888412317
202	0.235001073867726
203	0.234965206120223
204	0.234916361223168
205	0.234928515692341
206	0.233545028621390
207	0.233267315959271
208	0.233333406546611
209	0.232350663150211
210	0.224930150081462
211	0.225825781299755
212	0.230454041006610
213	0.232662387278510
214	0.218618488090770
215	0.215887508235517
216	0.220679605719435
217	0.216664810609782
218	0.221662517237168
219	0.226041235624726
220	0.230357804295326
221	0.221007096989730
222	0.231034341428400
223	0.221777805622468
224	0.228501073312409
225	0.230646375214854
226	0.242445881268712
227	0.246321299443422
228	0.247903073131135
229	0.248158534404790
230	0.248229205976132
231	0.248282172683739
232	0.248295707377157
233	0.248315481680270
234	0.248327853261284
235	0.248339673571602
236	0.248349139736582
237	0.248352702261721
238	0.248354314277506
239	0.248355700521023
240	0.248359366555795
241	0.248361464151935
242	0.248363477816765
243	0.248366878533834
244	0.248367546712695
245	0.248369374506135
246	0.248373306438351
247	0.248374504607595
248	0.248374633596048
249	0.248377692656276
250	0.248125929074716
251	0.238121555991280
252	0.234282923755466
253	0.234423127867791
254	0.234463053446574
255	0.234345250148060
256	0.234645027041721
257	0.234584870734743
258	0.234541658219365
259	0.234675391325850
260	0.234580069638883
261	0.234640817201917
262	0.234610304829149
263	0.234683417496689
264	0.234638451781461
265	0.234683909142209
266	0.234628105762543
267	0.234681717878918
268	0.234620141873931
269	0.234669234945962
270	0.234613164618253
271	0.234668781173864
272	0.234604573534151
273	0.234665017689027
274	0.234598050604186
275	0.234656399282376
276	0.237003067876408
277	0.237052739920076
278	0.237054963828153
279	0.237055270676695
280	0.237056724709963
281	0.237061799236960
282	0.237073991803668
283	0.237098702533380
284	0.237051726155466
285	0.237071926855035
286	0.237100007225292
287	0.237077614335450
288	0.237061561657302
289	0.237068881543164
290	0.237055174353999
291	0.237096142354865
292	0.237078017766889
293	0.237097303672426
294	0.237071057318860
295	0.237096022839308
296	0.237067163670210
297	0.237094922005140
298	0.237063265359379
299	0.237092698378933
300	0.236658509359388
301	0.236299492890398
302	0.236317085844268
303	0.236327102957357
304	0.236318939336292
305	0.236167340710908
306	0.236389969605581
307	0.236069975421447
308	0.236331080154687
309	0.236035463745291
310	0.236244593040116
311	0.236070705093247
312	0.236174862432735
313	0.236101424608505
314	0.236153624883000
315	0.236128341461717
316	0.236160113893592
317	0.236148304812291
318	0.236164796749358
319	0.236159268548633
320	0.236167296993046
321	0.236167285173872
322	0.236169614551823
323	0.236169224056215
324	0.236172953226787
325	0.236173537558180
326	0.236521113830577
327	0.236529315839262
328	0.236532939471111
329	0.236532927019473
330	0.236535086236883
331	0.236534409238416
332	0.236533555885854
333	0.236534099085561
334	0.236534084191935
335	0.236534139709407
336	0.236534528717718
337	0.236534694313920
338	0.236534774710054
339	0.236535276637255
340	0.236535725423455
341	0.236535599217888
342	0.236535354076036
343	0.236535034270196
344	0.236535177930261
345	0.236535004354907
346	0.236535557099462
347	0.236536713528173
348	0.236537910718188
349	0.236536935549757
350	0.236123835095515
351	0.236143036912880
352	0.236166801358101
353	0.236162607840234
354	0.236163850034003
355	0.236154064227276
356	0.236155672794024
357	0.236149661612851
358	0.236153773255277
359	0.236150959237432
360	0.236151850424659
361	0.236150907027660
362	0.236149652296598
363	0.236148895494790
364	0.236148345122507
365	0.236148631301401
366	0.236148756605895
367	0.236149251496265
368	0.236149288473234
369	0.236148596496481
370	0.236148835930180
371	0.236148619074900
372	0.236149436217346
373	0.236149345490730
374	0.236149410856961
375	0.236148353056556
376	0.236190358888938
377	0.236189942490827
378	0.236188692514802
379	0.236188819237437
380	0.236191187208809
381	0.236192197223915
382	0.236192626476097
383	0.236192650708136
384	0.236192660545823
385	0.236192660033450
386	0.236192708430176
387	0.236192856697236
388	0.236193394819345
389	0.236195033521509
390	0.236195295015086
391	0.236194527948702
392	0.236193620844206
393	0.236192807734140
394	0.236192306928522
395	0.236192057466694
396	0.236192709356753
397	0.236192698204338
398	0.236192839087013
399	0.236193028611977
400	0.236193264350443

==> a3eo.txt <==
1	26.0655093378320
2	2.86654154007423
3	0.0145763095848243
4	-0.00429316500273311
5	-0.635334482405604
6	-3.38717251357854
7	-10.3256948966371
8	-16.7708028972095
9	-30.0052198589366
10	-40.6238288651641
11	-52.7993840009843
12	-61.9042203176655
13	-71.3275965431248
14	-83.0371969578844
15	-95.9677578289859
16	-106.749773766686
17	-114.693950333061
18	-120.697956130427
19	-124.633924848291
20	-127.356049388395
21	-129.671760638456
22	-131.834880390134
23	-133.945497550002
24	-135.992177068901
25	-137.983082548703
26	-139.911021524551
27	-142.170188033323
28	-143.889912954523
29	-145.409280935564
30	-146.770243255702
31	-148.016365595709
32	-149.221237477099
33	-150.394770622636
34	-151.542845176349
35	-152.683725427899
36	-153.820864363429
37	-154.944140841807
38	-155.993017859168
39	-156.952454605985
40	-157.802934820410
41	-158.552080255386
42	-159.189272700460
43	-159.718952176681
44	-160.157421055114
45	-160.512035924804
46	-160.808277262170
47	-161.063435863155
48	-161.303342932450
49	-161.519594732437
50	-161.729485260112
51	-163.178610505340
52	-162.187225274612
53	-162.557771884764
54	-162.796435802803
55	-163.015847112442
56	-163.207589251705
57	-163.393146848923
58	-163.569998371542
59	-163.745176268167
60	-163.920667637534
61	-164.101099532879
62	-164.221704862759
63	-164.345144308239
64	-164.471693641855
65	-164.602966738955
66	-164.736115561182
67	-164.871235365439
68	-165.005473339445
69	-165.139249423314
70	-165.265976499181
71	-165.393719261395
72	-165.528682023353
73	-165.658628588008
74	-165.787235207117
75	-165.924921311196
76	-166.066589265322
77	-166.239767895192
78	-166.382851870365
79	-166.519692667619
80	-166.655559190667
81	-166.788616108223
82	-166.915774496749
83	-167.041171272353
84	-167.177013562180
85	-167.309819391518
86	-167.447348217173
87	-167.578701597397
88	-167.711737742025
89	-167.846507808526
90	-167.977288179854
91	-168.097346651963
92	-168.222830641622
93	-168.355434322615
94	-168.481935795786
95	-168.613517210021
96	-168.745646338238
97	-168.880750723698
98	-169.017990507846
99	-169.147767469592
100	-169.268735135103
101	-176.132788582577
102	-170.887083771214
103	-172.304864062786
104	-173.183730224290
105	-173.732177569147
106	-173.908705993061
107	-174.120686100649
108	-174.290073505375
109	-174.447139715441
110	-174.594390640605
111	-174.741453539103
112	-174.860926299125
113	-175.000279829651
114	-175.110747365149
115	-175.217925582208
116	-175.312146433950
117	-175.420891423776
118	-175.539996150582
119	-175.651726864655
120	-175.761118229338
121	-175.868909611060
122	-175.970485661172
123	-176.074019169344
124	-176.178334185394
125	-176.292183424885
126	-176.401785373248
127	-176.625723704824
128	-176.737743156272
129	-176.840440305621
130	-176.934462742248
131	-177.033209874521
132	-177.134101911712
133	-177.233158302289
134	-177.331872072603
135	-177.438811308632
136	-177.541241455700
137	-177.649209909603
138	-177.748772995701
139	-177.847999352950
140	-177.937560921037
141	-178.030826189386
142	-178.130519873251
143	-178.225432894679
144	-178.317542787119
145	-178.416442918691
146	-178.519710808734
147	-178.617445982356
148	-178.707590336311
149	-178.795101357546
150	-178.887136424403
151	-193.663598296677
152	-172.100076848161
153	-180.737199775845
154	-180.828746287654
155	-181.116501851879
156	-181.772592009756
157	-182.927623643562
158	-184.020505785201
159	-184.596330441553
160	-185.143754999612
161	-185.574822147386
162	-185.826368127711
163	-185.985313526646
164	-186.111924295460
165	-186.228020795750
166	-186.330779671589
167	-186.428525766945
168	-186.514855569048
169	-186.612596595625
170	-186.681816123458
171	-186.746886353029
172	-186.815262988610
173	-186.880171609625
174	-186.941745242466
175	-187.002103066102
176	-187.054447822587
177	-187.351171858354
178	-187.414636785376
179	-187.473642048437
180	-187.534423691521
181	-187.590712477441
182	-187.650862870284
183	-187.712592630154
184	-187.777484141662
185	-187.842863495478
186	-187.900610033061
187	-187.951866533055
188	-188.006108667783
189	-188.062754979661
190	-188.119963161864
191	-188.180174606810
192	-188.239484048847
193	-188.301827600577
194	-188.359713493182
195	-188.414034903058
196	-188.459494109772
197	-188.504881598441
198	-188.551735812612
199	-188.605451260762
200	-188.660189477292
201	-203.996342550611
202	-176.285597443537
203	-152.340169860798
204	-129.628393067021
205	-61.2653264049310
206	-0.620126000856504
207	-0.270646465468948
208	-0.653695729241209
209	-0.486683341190212
210	0.192682203422223
211	0.0382860461705963
212	-0.0114009914220532
213	-0.425230747110152
214	1.10013363148844
215	-0.00314297393826979
216	0.00153865390677270
217	-0.0142011387488851
218	0.00374448052921455
219	-0.152835995736758
220	-1.67123497712095
221	0.998603364045881
222	-0.641700679762072
223	0.887832736707924
224	-0.599436912456359
225	-81.3205871782100
226	-135.840325680910
227	-175.324536290224
228	-165.551889755433
229	-180.006581477427
230	-188.825261912577
231	-191.219767995293
232	-191.976935608745
233	-192.463413963081
234	-192.832741941494
235	-193.146415835419
236	-193.418070823780
237	-193.649782000929
238	-193.868198086151
239	-194.084001478485
240	-194.314944206155
241	-194.531545830747
242	-194.736210578940
243	-194.932374012164
244	-195.104621790621
245	-195.263754859411
246	-195.432239383525
247	-195.583479949455
248	-195.729500571848
249	-195.873412089655
250	-195.996621674181
251	-206.412605621228
252	-191.587837287111
253	-192.806112819224
254	-186.673110708399
255	-181.077466113616
256	-182.421034435583
257	-179.665383327691
258	-190.472214616454
259	-193.974138850318
260	-195.564316780172
261	-196.059046050766
262	-196.236338769504
263	-196.294747521315
264	-196.360704594523
265	-196.402679578089
266	-196.449250196083
267	-196.479809043743
268	-196.519945184447
269	-196.541455969148
270	-196.588798415313
271	-196.610684919561
272	-196.651019659643
273	-196.668509283726
274	-196.712988329355
275	-196.731363981419
276	-196.780428031769
277	-197.164382507431
278	-197.223389549380
279	-197.258949296196
280	-197.286366238093
281	-197.312725805134
282	-197.339471622387
283	-197.360324369025
284	-197.373616964395
285	-197.401226066711
286	-197.422588114493
287	-197.438501901092
288	-197.463100089638
289	-197.478138544074
290	-197.490737670126
291	-197.498603551094
292	-197.536527021838
293	-197.546687577122
294	-197.571321275980
295	-197.577182084854
296	-197.603907302144
297	-197.607813193793
298	-197.632439751475
299	-197.634469034818
300	-197.655846478700
301	-202.533960829094
302	-198.144730710344
303	-198.437281508157
304	-198.484086050623
305	-198.553146507333
306	-198.688902842942
307	-198.787958125677
308	-198.740397512367
309	-198.855182423350
310	-198.811030195896
311	-198.902032437742
312	-198.898169692046
313	-198.945862127015
314	-198.962429157507
315	-198.982876318693
316	-199.000280046654
317	-199.011439982991
318	-199.026871355396
319	-199.039200253449
320	-199.058114357681
321	-199.075562043054
322	-199.092246578735
323	-199.116033411869
324	-199.138009283774
325	-199.153769720312
326	-199.169906767577
327	-199.242072054859
328	-199.251945723921
329	-199.254538745466
330	-199.257316297388
331	-199.259429501878
332	-199.266183197994
333	-199.270101856078
334	-199.274702809369
335	-199.275327849269
336	-199.279927826839
337	-199.283504105198
338	-199.285215378906
339	-199.289065119436
340	-199.291963851323
341	-199.293910960475
342	-199.296550287570
343	-199.297885450971
344	-199.300971286208
345	-199.303351929882
346	-199.305372969428
347	-199.306277761249
348	-199.308685097253
349	-199.311776686339
350	-199.314414675743
351	-201.120924065850
352	-200.127049819732
353	-200.048796774519
354	-200.056220351223
355	-200.099970485820
356	-200.076571893818
357	-200.091373111181
358	-200.085466476438
359	-200.084968609556
360	-200.092750852557
361	-200.092479583425
362	-200.099269206497
363	-200.107806701718
364	-200.118471664832
365	-200.123727142588
366	-200.131537043257
367	-200.138536535337
368	-200.147054159840
369	-200.155212272988
370	-200.166837854457
371	-200.176416905855
372	-200.184563733408
373	-200.188520382491
374	-200.189077302682
375	-200.194057239230
376	-200.197352195749
377	-200.208573504315
378	-200.213376899606
379	-200.210580614882
380	-200.210725325892
381	-200.213068759100
382	-200.215776504304
383	-200.218437533685
384	-200.220801594587
385	-200.223090442755
386	-200.224980489150
387	-200.227283714312
388	-200.229179850525
389	-200.230171409563
390	-200.229678258620
391	-200.229933843073
392	-200.231525017411
393	-200.233172577100
394	-200.234496838261
395	-200.235546482118
396	-200.236697935997
397	-200.237895318800
398	-200.239359041268
399	-200.240675664780
400	-200.241780582633

==> a3ev.txt <==
1	0.109550913945278
2	0.100351122089449
3	0.103131455519480
4	0.109751755749114
5	0.103307077486123
6	0.109166106796977
7	0.122619667784565
8	0.139725202252336
9	0.151105113227101
10	0.162475407809809
11	0.167721669209059
12	0.170634952051085
13	0.170309984066025
14	0.169748551315366
15	0.174101491904150
16	0.179518349725008
17	0.184125988546159
18	0.187463655618687
19	0.188640199265763
20	0.189201320443227
21	0.189447499368798
22	0.189594493688588
23	0.189688722011276
24	0.189794441424253
25	0.189938676336711
26	0.191488847351300
27	0.191839581346986
28	0.192141073510102
29	0.192416524468825
30	0.192677243291732
31	0.192935960475495
32	0.193205962610644
33	0.193465891186176
34	0.193711122628965
35	0.193908286413643
36	0.194077083078137
37	0.194235647055732
38	0.194390061453079
39	0.194542902522385
40	0.194699326015901
41	0.194849860708540
42	0.194962998285267
43	0.195046754342083
44	0.195104523474386
45	0.195145883048471
46	0.195174988399888
47	0.195193896650651
48	0.195203593421815
49	0.195211207260928
50	0.183451892446834
51	0.180933977067990
52	0.181080660124186
53	0.181155905422810
54	0.181218849238341
55	0.181268987689888
56	0.181307530471902
57	0.181340477015923
58	0.181370691282691
59	0.181398668904404
60	0.181419969572851
61	0.181411306742773
62	0.181406341803682
63	0.181402702749857
64	0.181401593853860
65	0.181404322420251
66	0.181412407492892
67	0.181422390755641
68	0.181430652145041
69	0.181436327883791
70	0.181439242727664
71	0.181439557147108
72	0.181437877546939
73	0.181438566096470
74	0.181440200083111
75	0.181448121093959
76	0.181509804343008
77	0.181517941257883
78	0.181526871306153
79	0.181534392954211
80	0.181542892140706
81	0.181556439314733
82	0.181569379516697
83	0.181579426324939
84	0.181588279084986
85	0.181598099279158
86	0.181610644564997
87	0.181622792425809
88	0.181631174986704
89	0.181639057026469
90	0.181646647104192
91	0.181656589248427
92	0.181670796070717
93	0.181690922903038
94	0.181705851482655
95	0.181721205840007
96	0.181733724558389
97	0.181744664954956
98	0.181751125377109
99	0.181756314400606
100	0.167908369566528
101	0.165377565837359
102	0.165390773899694
103	0.165705500655710
104	0.165893405329645
105	0.165944838379936
106	0.166017237110729
107	0.166065264787720
108	0.166104774204977
109	0.166133659252529
110	0.166155400695118
111	0.166168870239914
112	0.166172166233458
113	0.166159072362344
114	0.166165913376520
115	0.166168894436529
116	0.166174602454967
117	0.166178518075629
118	0.166184185337805
119	0.166189967613593
120	0.166193964565931
121	0.166198815107969
122	0.166198422650292
123	0.166195188673072
124	0.166187652538331
125	0.166192476584248
126	0.166581224392555
127	0.166594694114161
128	0.166602623123996
129	0.166598880683133
130	0.166596748547625
131	0.166597970154596
132	0.166601909716592
133	0.166611225844205
134	0.166620876035676
135	0.166633670991712
136	0.166648398925311
137	0.166663177039029
138	0.166680325723401
139	0.166693494299370
140	0.166701466306101
141	0.166709284908813
142	0.166717796476795
143	0.166724474288955
144	0.166727894327596
145	0.166727107967301
146	0.166737857022204
147	0.166742683749941
148	0.166746811958608
149	0.166753154140962
150	0.164140849050084
151	0.154685200797288
152	0.158905166991526
153	0.159382794527414
154	0.159189119614638
155	0.159578932746634
156	0.159555400343270
157	0.159987474385963
158	0.160051980393628
159	0.160254301970674
160	0.160354102718127
161	0.160455563976148
162	0.160502520119622
163	0.160547388820301
164	0.160578250392351
165	0.160602844721702
166	0.160618762659591
167	0.160614344501248
168	0.160627362289360
169	0.160623337083770
170	0.160639947800441
171	0.160647167700477
172	0.160654239984328
173	0.160645100393420
174	0.160629028850711
175	0.160623386794848
176	0.161811454344778
177	0.161837154405303
178	0.161836793806967
179	0.161841543054307
180	0.161837411385443
181	0.161832915318909
182	0.161833251911676
183	0.161825294971409
184	0.161813867862876
185	0.161811550684112
186	0.161794984826880
187	0.161794379291316
188	0.161781157363353
189	0.161763568620252
190	0.161752079160510
191	0.161739323001199
192	0.161720364041922
193	0.161704930396726
194	0.161685048071937
195	0.161658730475882
196	0.161644064533398
197	0.161621693447839
198	0.161607476418636
199	0.161592840161756
200	0.163431865491058
201	0.155637882279501
202	0.154731310054577
203	0.151850676807479
204	0.146459432380726
205	0.142860400824720
206	0.140970845277707
207	0.136720531962886
208	0.133270502930863
209	0.129175220313578
210	0.119628820834108
211	0.113526717910443
212	0.120277618173607
213	0.126578313827272
214	0.0966096948291577
215	0.0937465775033799
216	0.0956511564943331
217	0.0921198589609894
218	0.0972330181805072
219	0.108247909368735
220	0.116392019974428
221	0.0979625946971082
222	0.114294613545805
223	0.0953159702443280
224	0.110951949728112
225	0.130242374552001
226	0.151188703341994
227	0.155913438613121
228	0.160145063883916
229	0.164534544533416
230	0.166900792277316
231	0.168489425032815
232	0.169261557885603
233	0.169887138932897
234	0.170360454622079
235	0.170718226340612
236	0.170924496361731
237	0.171088303579086
238	0.171228462944606
239	0.171348095310104
240	0.171444736205841
241	0.171531760218679
242	0.171609422412190
243	0.171663479310278
244	0.171705476088292
245	0.171767963631794
246	0.171832196844364
247	0.171887203148309
248	0.171948240473538
249	0.172007959451921
250	0.172911109586516
251	0.155176178946843
252	0.152467859363307
253	0.154325145655211
254	0.151540093557230
255	0.154205316459144
256	0.151448127680581
257	0.154625364375442
258	0.155173150538871
259	0.156285138115766
260	0.156554758031683
261	0.156911766152672
262	0.156936124508843
263	0.157213072660463
264	0.157206066153447
265	0.157363158945023
266	0.157341456945256
267	0.157496049825487
268	0.157436226021193
269	0.157595215203598
270	0.157528247762514
271	0.157665522866368
272	0.157586225744807
273	0.157715648801915
274	0.157650165621053
275	0.157758065264655
276	0.159980427675604
277	0.160360245600630
278	0.160450014340169
279	0.160533900266287
280	0.160576665215773
281	0.160617543530273
282	0.160596914302505
283	0.160567380042110
284	0.160603343475175
285	0.160614640938483
286	0.160591238519438
287	0.160588802525675
288	0.160577447080239
289	0.160527869272099
290	0.160482122572990
291	0.160526133067990
292	0.160498597688193
293	0.160505109995548
294	0.160468190347067
295	0.160488094618195
296	0.160456278509784
297	0.160473884068093
298	0.160446992923888
299	0.160467727205762
300	0.160777771738420
301	0.159413633402936
302	0.159506850407567
303	0.159534430857740
304	0.159415007505595
305	0.159503192116540
306	0.159584493417594
307	0.159435799923530
308	0.159575204041641
309	0.159423299852372
310	0.159558159906432
311	0.159489675867336
312	0.159563203706200
313	0.159538593362421
314	0.159598273424097
315	0.159592323461278
316	0.159628325453942
317	0.159625278300063
318	0.159653391015724
319	0.159662174185656
320	0.159691877760468
321	0.159705202923572
322	0.159749484902712
323	0.159809878064283
324	0.159880656929511
325	0.159938461690765
326	0.160328412970438
327	0.160364944247290
328	0.160338469571483
329	0.160388169833571
330	0.160351907454500
331	0.160389642153360
332	0.160378896370040
333	0.160394033152843
334	0.160383260932442
335	0.160399438179454
336	0.160403118402041
337	0.160404245750812
338	0.160419277797997
339	0.160424630243226
340	0.160436197877203
341	0.160444474320000
342	0.160452903654528
343	0.160470638320044
344	0.160480449606329
345	0.160493856375197
346	0.160487340297908
347	0.160512452899560
348	0.160505473301036
349	0.160521942665072
350	0.160960064803332
351	0.160943354826885
352	0.160961694524391
353	0.161003626660867
354	0.161023150601667
355	0.161038745883083
356	0.161053200499918
357	0.161046181170020
358	0.161051262028781
359	0.161041210067565
360	0.161045075353550
361	0.161052907724312
362	0.161045558780507
363	0.161062280705703
364	0.161052760423609
365	0.161068121247792
366	0.161062827974636
367	0.161072904200273
368	0.161070100828091
369	0.161076440151453
370	0.161073746238515
371	0.161073615974225
372	0.161070861747813
373	0.161070393329924
374	0.161072738343243
375	0.161071044525003
376	0.161116061763717
377	0.161109472321706
378	0.161118915368685
379	0.161113352998231
380	0.161120579471751
381	0.161124615239665
382	0.161126121317385
383	0.161132495375536
384	0.161133914815123
385	0.161136736475661
386	0.161135762849877
387	0.161139893939603
388	0.161133487335091
389	0.161137723649586
390	0.161131898664432
391	0.161132759610724
392	0.161126372403986
393	0.161132052691591
394	0.161122096576496
395	0.161131432760231
396	0.161126239833142
397	0.161131046001318
398	0.161124273868490
399	0.161134874464865
400	0.161120542568475

==> a3io.txt <==
1	34.7689347606425
2	4.19147076549024
3	0.0206573897819118
4	-0.00442522797048503
5	-0.886380327807519
6	-4.07823386292073
7	-13.3349305945673
8	-22.3554533264755
9	-36.3415865039800
10	-49.1707282288333
11	-58.7854335242914
12	-68.0991136584829
13	-77.1448034043385
14	-88.1856490791998
15	-99.6801735535444
16	-109.157699840816
17	-116.418678858248
18	-122.044484586471
19	-125.951622027640
20	-128.803013110039
21	-131.253721147683
22	-133.543304269698
23	-135.759074775604
24	-137.907604533830
25	-139.984631508442
26	-141.963202951596
27	-144.200622747308
28	-145.905494472917
29	-147.384838789957
30	-148.691861985777
31	-149.871621656131
32	-151.017872661176
33	-152.159091983014
34	-153.308717313443
35	-154.478092643389
36	-155.636675506648
37	-156.762624181023
38	-157.772454507800
39	-158.693417633044
40	-159.494711214146
41	-160.206637387521
42	-160.799634776601
43	-161.288086141477
44	-161.685835053122
45	-162.005022387953
46	-162.289895441112
47	-162.533317529854
48	-162.766879357301
49	-162.974504953929
50	-163.204198774962
51	-168.260434382621
52	-166.959500749500
53	-166.863282416951
54	-166.860857577550
55	-166.946329582246
56	-166.988307837065
57	-167.065231692079
58	-167.120407501894
59	-167.193264803685
60	-167.302694387489
61	-167.442582960283
62	-167.745320968505
63	-167.919618523041
64	-168.119136199278
65	-168.281925834863
66	-168.411932659475
67	-168.510047417109
68	-168.628823186899
69	-168.715268561728
70	-168.785047971653
71	-168.868903024515
72	-168.986495662260
73	-169.134061958278
74	-169.287426337139
75	-169.411859521264
76	-169.552705761716
77	-169.689126038064
78	-169.822025855299
79	-169.982061805878
80	-170.122492605166
81	-170.235939190997
82	-170.325053904114
83	-170.430922818067
84	-170.545778826499
85	-170.693413059440
86	-170.816382501424
87	-170.944361295776
88	-171.072449245325
89	-171.222247806117
90	-171.353917107443
91	-171.486385020848
92	-171.601047844463
93	-171.678435510079
94	-171.786121619851
95	-171.887420384946
96	-172.019856015169
97	-172.179853033583
98	-172.322799495191
99	-172.421496591457
100	-172.546704455370
101	-180.403569475820
102	-183.137078902590
103	-183.320001517712
104	-183.369441980291
105	-183.563290918952
106	-183.766742577363
107	-183.937916138509
108	-184.086692090817
109	-184.229163363056
110	-184.376122390824
111	-184.529291783598
112	-184.667240486464
113	-184.830321610104
114	-184.968737924672
115	-185.090155212322
116	-185.206072389471
117	-185.339730797844
118	-185.484274885739
119	-185.622594400789
120	-185.759940036079
121	-185.896145472740
122	-186.016086381756
123	-186.139827111129
124	-186.266655666961
125	-186.399092644269
126	-186.525436413442
127	-186.786892527610
128	-186.919408347143
129	-187.044202543688
130	-187.166057528208
131	-187.294677003962
132	-187.421761921721
133	-187.535934402671
134	-187.657535113837
135	-187.785318272175
136	-187.901437846251
137	-188.020670360828
138	-188.137984089307
139	-188.256952698842
140	-188.370931314622
141	-188.478480154898
142	-188.600391095438
143	-188.718671629603
144	-188.830134987598
145	-188.952204605662
146	-189.072244733136
147	-189.191610844820
148	-189.307162688587
149	-189.415552382558
150	-189.527231107111
151	-193.995019231843
152	-199.606832292282
153	-200.367147132421
154	-200.412181080975
155	-200.555249889766
156	-200.510679264106
157	-200.509487053945
158	-200.450005619543
159	-200.574124899992
160	-200.626704346188
161	-200.750174369962
162	-200.860729249418
163	-201.026139357603
164	-201.173479128805
165	-201.311705067655
166	-201.437212691949
167	-201.542261794547
168	-201.638880610377
169	-201.741308410085
170	-201.828041951801
171	-201.917153703794
172	-202.009650176498
173	-202.097356821890
174	-202.172647399987
175	-202.251556823859
176	-202.324319697043
177	-202.700461750196
178	-202.783505658269
179	-202.874750872438
180	-202.958422696613
181	-203.035950812181
182	-203.121454690235
183	-203.216319962930
184	-203.317299190883
185	-203.419551231673
186	-203.512174699421
187	-203.584863991729
188	-203.658978725725
189	-203.733609814162
190	-203.807448493880
191	-203.891049276360
192	-203.970034784175
193	-204.056728152083
194	-204.146642277437
195	-204.236084599289
196	-204.309521143411
197	-204.387816557296
198	-204.463419077643
199	-204.547519130790
200	-204.637692835282
201	-205.119147605080
202	-210.173537645154
203	-210.010343672671
204	-211.690514252470
205	-210.022216089366
206	-207.076845694637
207	-206.013230866501
208	-205.116639343645
209	-203.596841761866
210	-193.800401027740
211	-154.005543588204
212	-160.126596456614
213	-204.022903725025
214	-193.370154505046
215	-173.025426686481
216	-152.811411143544
217	-155.335838643665
218	-145.485248125971
219	-143.112423853265
220	-195.000066276320
221	-165.874770002439
222	-167.011823594678
223	-179.275931892157
224	-168.145336811143
225	-195.102084656736
226	-196.402014885317
227	-203.252627693798
228	-209.129582894846
229	-209.872023892965
230	-210.069378751542
231	-210.504764771274
232	-210.986147295029
233	-211.269959557486
234	-211.486621200330
235	-211.664268682596
236	-211.814349828289
237	-211.943465601134
238	-212.085336177706
239	-212.243217742882
240	-212.378500818221
241	-212.521866047346
242	-212.650097642243
243	-212.788436199884
244	-212.895318536866
245	-212.992333009798
246	-213.092891119639
247	-213.172924651846
248	-213.243046426630
249	-213.328942960979
250	-213.409628401265
251	-213.209575450776
252	-213.297419699663
253	-212.330597774706
254	-213.005346413782
255	-213.155031802260
256	-213.423636466659
257	-213.296180278898
258	-213.152733225487
259	-212.617108752394
260	-212.767903150381
261	-212.741395074280
262	-212.793777373214
263	-212.770179077382
264	-212.878161466107
265	-212.833860356011
266	-212.934566413277
267	-212.894674775941
268	-212.998760702159
269	-212.962821595791
270	-213.059966616076
271	-213.031449564768
272	-213.122017566080
273	-213.093867954405
274	-213.178123181985
275	-213.150411592154
276	-213.222217489827
277	-213.697807690623
278	-213.768487390623
279	-213.796486248361
280	-213.829446076174
281	-213.859545995669
282	-213.902757027517
283	-213.918659728858
284	-213.926312606144
285	-213.953130704643
286	-213.991438750882
287	-213.982912798117
288	-214.031669652158
289	-214.029281937590
290	-214.066649815476
291	-214.046909220023
292	-214.104447760669
293	-214.088209172477
294	-214.115583051092
295	-214.099416442754
296	-214.123767717602
297	-214.117354900267
298	-214.156658097774
299	-214.154812641641
300	-214.203356880019
301	-214.091663073505
302	-214.843244126401
303	-214.999511045011
304	-215.096418937747
305	-215.221358919919
306	-215.298735487493
307	-215.320216314891
308	-215.383085854188
309	-215.373135558174
310	-215.426797724395
311	-215.435931830676
312	-215.458678945031
313	-215.480042855602
314	-215.505521217964
315	-215.521948543812
316	-215.543042605050
317	-215.561328324192
318	-215.569184021617
319	-215.573698147401
320	-215.568752150475
321	-215.558635536459
322	-215.536015354814
323	-215.509626012879
324	-215.482033812211
325	-215.457393551289
326	-215.435818109292
327	-215.500443711724
328	-215.485869296802
329	-215.499795347000
330	-215.506322844933
331	-215.511686155370
332	-215.512932528420
333	-215.515132746323
334	-215.523630034444
335	-215.525925152818
336	-215.533791725652
337	-215.535706713842
338	-215.542974066420
339	-215.541967217959
340	-215.556784433107
341	-215.548500821419
342	-215.564268860479
343	-215.558640638434
344	-215.563982886383
345	-215.563738707007
346	-215.568522850523
347	-215.568861955059
348	-215.573262392674
349	-215.575900275893
350	-215.582631463045
351	-215.625960028993
352	-215.776574883786
353	-215.804920618745
354	-215.767094944761
355	-215.777855944639
356	-215.760188966720
357	-215.764242915797
358	-215.772545734760
359	-215.764914291822
360	-215.781011169371
361	-215.764941962730
362	-215.787273134711
363	-215.773577082989
364	-215.779629662158
365	-215.780890083499
366	-215.780799146062
367	-215.787146665359
368	-215.785654006968
369	-215.792207213500
370	-215.794594087145
371	-215.794928563803
372	-215.803225304229
373	-215.779473854533
374	-215.806281225847
375	-215.771754845891
376	-215.801998783816
377	-215.786028258099
378	-215.799922989518
379	-215.791879216187
380	-215.796517199687
381	-215.797961261459
382	-215.796738040372
383	-215.796866140202
384	-215.795499762295
385	-215.793373670783
386	-215.793130507355
387	-215.791396940749
388	-215.793836536438
389	-215.798491951615
390	-215.788175430815
391	-215.805570392019
392	-215.792507013053
393	-215.803220337062
394	-215.797317388051
395	-215.797411109179
396	-215.799829279790
397	-215.789028859141
398	-215.809530494166
399	-215.785562857737
400	-215.799328299246

==> a3iv.txt <==
1	0.123393315414565
2	0.112388032411973
3	0.115686233421956
4	0.123179984855376
5	0.115592570944689
6	0.121987268437953
7	0.136278250463792
8	0.154705692432437
9	0.166130858357572
10	0.177971147300807
11	0.182734936664180
12	0.185014036834922
13	0.183392880371315
14	0.181166015654712
15	0.184113957566102
16	0.188554597424283
17	0.192383184851806
18	0.195383840253065
19	0.196514805478496
20	0.197062234682864
21	0.197301728059663
22	0.197443129390861
23	0.197528411064199
24	0.197614175657645
25	0.197716050009591
26	0.199223989110941
27	0.199487710094676
28	0.199697284279708
29	0.199877004710566
30	0.200039111637865
31	0.200191848948499
32	0.200348863475461
33	0.200497959810306
34	0.200642417926707
35	0.200757461549147
36	0.200856635821906
37	0.200954773875655
38	0.201052287267819
39	0.201147592965381
40	0.201245777000145
41	0.201345256871572
42	0.201418610889387
43	0.201474374035217
44	0.201512884367394
45	0.201540832351941
46	0.201559062310045
47	0.201570986983059
48	0.201577628596221
49	0.201583585784942
50	0.202097450690548
51	0.199665842582310
52	0.199749442065974
53	0.199795683108956
54	0.199828685893657
55	0.199855135650975
56	0.199875469993300
57	0.199892743368529
58	0.199907975869746
59	0.199921934578998
60	0.199932580302462
61	0.199928275934666
62	0.199925212526203
63	0.199922863911232
64	0.199921749392029
65	0.199922996702833
66	0.199927174001844
67	0.199932299038627
68	0.199936252426009
69	0.199939401042795
70	0.199941246924198
71	0.199941868118066
72	0.199941635400505
73	0.199942413076904
74	0.199943393630658
75	0.199947663328373
76	0.200004431440922
77	0.200008703197186
78	0.200013250142363
79	0.200016795599150
80	0.200020943984452
81	0.200027617327401
82	0.200034027678883
83	0.200038953131027
84	0.200043286115844
85	0.200048230043230
86	0.200054535200337
87	0.200060649635182
88	0.200064728725155
89	0.200068740163935
90	0.200072464447042
91	0.200077526091180
92	0.200084579477565
93	0.200094723656220
94	0.200102267391981
95	0.200110049234628
96	0.200116511655089
97	0.200122131510751
98	0.200125573756400
99	0.200128337807929
100	0.201280571550443
101	0.199257360157135
102	0.199278873052597
103	0.199440817461981
104	0.199533012990507
105	0.199558600557202
106	0.199593538586238
107	0.199616073049424
108	0.199634592592881
109	0.199648270667335
110	0.199658006793513
111	0.199664971026155
112	0.199665204517557
113	0.199658939674128
114	0.199661409370521
115	0.199663178516886
116	0.199666101143515
117	0.199668032403487
118	0.199671052735186
119	0.199673915188628
120	0.199675966926383
121	0.199678360524143
122	0.199678196461512
123	0.199676621781857
124	0.199673078247070
125	0.199675620372312
126	0.200055045470856
127	0.200062897880913
128	0.200067816888455
129	0.200066794818566
130	0.200066362929942
131	0.200067606548864
132	0.200069929154193
133	0.200074894284126
134	0.200079603316219
135	0.200085967815963
136	0.200092842269099
137	0.200099682891651
138	0.200108057382203
139	0.200114218371882
140	0.200117784378351
141	0.200121227367514
142	0.200125188731619
143	0.200128393250611
144	0.200130149201710
145	0.200129779577341
146	0.200135166507886
147	0.200137550860792
148	0.200139547899825
149	0.200142711251241
150	0.201197033180432
151	0.196358178594439
152	0.198187713678610
153	0.198410203697864
154	0.198348872164163
155	0.198506993256249
156	0.198519327544962
157	0.198692904515427
158	0.198728866644345
159	0.198806515223065
160	0.198850928809512
161	0.198892201698095
162	0.198915632558639
163	0.198936300473335
164	0.198952001307794
165	0.198964445562709
166	0.198972236879338
167	0.198971446207398
168	0.198977191009053
169	0.198977597476860
170	0.198985577129447
171	0.198991208853946
172	0.198996165755069
173	0.198993983433334
174	0.198987967937874
175	0.198986087915468
176	0.200154963206965
177	0.200176070074182
178	0.200179231434726
179	0.200184659589959
180	0.200184696550393
181	0.200184975478236
182	0.200186472536268
183	0.200184366897911
184	0.200180236548630
185	0.200180858972628
186	0.200174985210400
187	0.200174203440652
188	0.200167605996556
189	0.200159115832012
190	0.200153853063834
191	0.200148309793755
192	0.200139423888218
193	0.200131700519550
194	0.200121862434740
195	0.200109859825960
196	0.200103168100605
197	0.200093018762341
198	0.200085652660415
199	0.200079608776466
200	0.200471545401154
201	0.197099933938311
202	0.196945405356728
203	0.195923106270998
204	0.194215014756596
205	0.192877321511790
206	0.191121766074896
207	0.189196422468414
208	0.188752229081725
209	0.186995064825457
210	0.176999458620998
211	0.175424458026648
212	0.182098334925557
213	0.186254730213869
214	0.166623144362992
215	0.161674752317536
216	0.166443822084753
217	0.160644545933179
218	0.167113582174181
219	0.174694423036273
220	0.178730229209379
221	0.166090421170860
222	0.179588533763582
223	0.166505068181956
224	0.176692879221818
225	0.185696231402538
226	0.199588647545982
227	0.203313401724512
228	0.205824924130041
229	0.207951420923441
230	0.209112295985234
231	0.209883175693729
232	0.210228023213003
233	0.210507658247636
234	0.210714317565136
235	0.210871108646425
236	0.210962272151058
237	0.211033395913410
238	0.211095249822478
239	0.211146163977350
240	0.211188821414948
241	0.211226639080382
242	0.211259568576458
243	0.211281386322897
244	0.211296758540541
245	0.211321757715979
246	0.211349817429396
247	0.211372292611422
248	0.211397826687995
249	0.211429838975472
250	0.211513807380253
251	0.199126359583907
252	0.195437069082287
253	0.196570296824078
254	0.195391398149445
255	0.196475268617252
256	0.195507040015740
257	0.196703935692855
258	0.196888595062188
259	0.197385480119322
260	0.197569447991511
261	0.197697369829008
262	0.197687369988513
263	0.197869149359335
264	0.197796580107784
265	0.197925567716595
266	0.197832973087367
267	0.197980667441866
268	0.197859561620257
269	0.197998387319971
270	0.197874216165339
271	0.197989893450146
272	0.197870310560893
273	0.197978324883606
274	0.197872200215484
275	0.197965423031615
276	0.200180314326050
277	0.200427777031865
278	0.200482327358233
279	0.200523620265784
280	0.200532877254465
281	0.200530748281952
282	0.200498513268806
283	0.200470100657211
284	0.200416754763469
285	0.200419374133303
286	0.200395282233698
287	0.200378506036521
288	0.200363109981015
289	0.200357770840033
290	0.200321005109172
291	0.200372582220765
292	0.200352680803036
293	0.200377521827249
294	0.200351611215319
295	0.200383147664778
296	0.200359659694570
297	0.200397432265908
298	0.200376034098972
299	0.200419613926674
300	0.200407219582478
301	0.199852817493824
302	0.199630727724352
303	0.199819573071850
304	0.199462230438800
305	0.199693433405963
306	0.199607272000708
307	0.199618123513965
308	0.199613832806340
309	0.199602247142828
310	0.199612627853979
311	0.199638811848297
312	0.199649616048653
313	0.199666056640444
314	0.199699450980930
315	0.199693098504417
316	0.199722979865140
317	0.199701446695538
318	0.199731318944050
319	0.199713984087878
320	0.199734789074347
321	0.199720337321261
322	0.199730375137233
323	0.199720147569610
324	0.199703645310287
325	0.199692633380722
326	0.200030227662182
327	0.200002967181482
328	0.200031404265617
329	0.200015716663706
330	0.200027244495523
331	0.200021626732263
332	0.200020266871132
333	0.200027368439813
334	0.200018806615211
335	0.200031129701370
336	0.200027193166253
337	0.200036487468739
338	0.200029473949682
339	0.200053379425386
340	0.200026860901548
341	0.200054311657821
342	0.200035190565336
343	0.200050910478551
344	0.200040403998375
345	0.200054698168299
346	0.200047388237150
347	0.200051994963972
348	0.200059441837237
349	0.200055447593068
350	0.199977025866287
351	0.199971355370282
352	0.200035950134767
353	0.199963307544036
354	0.200043389960813
355	0.199932721229330
356	0.199990184050886
357	0.199948325049263
358	0.199958391385051
359	0.199979686208699
360	0.199931340792891
361	0.200000060161151
362	0.199955040248579
363	0.199982344834832
364	0.199972311865871
365	0.199985661500241
366	0.199982381987066
367	0.199986244365946
368	0.199980969453929
369	0.199980214651264
370	0.199971378850002
371	0.199973570218603
372	0.199956464286248
373	0.199970748414963
374	0.199954615064776
375	0.199961542782804
376	0.200002035540222
377	0.199989085648270
378	0.200002040718928
379	0.199997407894962
380	0.200005135936095
381	0.200007473321278
382	0.200003120191960
383	0.200007968524764
384	0.200003444895192
385	0.200001537171488
386	0.200005963718348
387	0.199995723732526
388	0.200013409543016
389	0.199968083408772
390	0.200031424453275
391	0.199979341964596
392	0.200020343119491
393	0.199996529961094
394	0.200000665717683
395	0.199996210908622
396	0.199986756284425
397	0.199992483948454
398	0.199980633384126
399	0.199983430466386
400	0.199978867230894

==> a4do.txt <==
1	38.0961668120934
2	4.75190173566517
3	0.0231777727141333
4	-0.00446635281532006
5	-0.963524136859107
6	-4.16065145547055
7	-13.9644461793610
8	-26.3023072511356
9	-39.6092820807233
10	-50.2233103603891
11	-60.8515560475407
12	-70.3196704764317
13	-79.3439723462446
14	-89.4746463578659
15	-99.8492640180345
16	-108.776469741142
17	-115.594134927643
18	-120.679649688604
19	-124.216676766729
20	-126.775999062362
21	-129.013374552125
22	-131.171718490251
23	-133.300168402143
24	-135.302237296241
25	-137.209697550442
26	-139.065522584819
27	-143.324325194028
28	-145.464226247905
29	-147.044381470529
30	-148.411309834220
31	-149.651392409030
32	-150.848516765406
33	-152.061880780109
34	-153.315668617383
35	-154.649625723459
36	-156.038843771048
37	-157.362360946228
38	-158.518751825122
39	-159.496629652754
40	-160.307992004158
41	-160.988747019128
42	-161.548716051840
43	-162.009194583151
44	-162.409426896245
45	-162.751891127493
46	-163.049540957024
47	-163.321200127689
48	-163.571193340242
49	-163.810432225723
50	-164.043051977963
51	-169.759645071151
52	-169.673794107936
53	-169.917074908715
54	-170.159980009005
55	-170.378452207446
56	-170.564667112011
57	-170.756298068345
58	-170.964640318369
59	-171.157137128838
60	-171.405836234992
61	-171.644439450998
62	-171.864077547275
63	-171.981001295206
64	-172.109077504651
65	-172.276098581053
66	-172.422864363993
67	-172.581641078156
68	-172.737735733794
69	-172.883977353691
70	-172.989133588548
71	-173.160011869386
72	-173.325215910991
73	-173.553911877057
74	-173.707780359282
75	-173.850047154847
76	-174.048054085487
77	-174.184495296041
78	-174.314432920606
79	-174.467712131134
80	-174.623452468867
81	-174.687860801749
82	-174.817334062369
83	-174.957144907167
84	-175.147801249435
85	-175.323314855214
86	-175.442312721743
87	-175.613019177694
88	-175.753194976073
89	-175.883604589836
90	-176.001894764126
91	-176.151247309341
92	-176.289504117662
93	-176.395336127897
94	-176.503361849032
95	-176.634804949117
96	-176.777297304263
97	-176.906142041761
98	-177.025365248466
99	-177.165347076817
100	-177.322002297207
101	-185.727168348740
102	-188.276388455324
103	-186.840624287830
104	-188.346477833800
105	-187.190962348542
106	-188.999980194233
107	-187.315350463797
108	-189.888268969025
109	-188.032306160794
110	-189.317077699856
111	-188.081409078866
112	-188.698961570978
113	-188.058444453199
114	-188.520787773198
115	-187.976191158449
116	-188.654510061459
117	-187.867259836406
118	-188.984402501204
119	-187.991587042834
120	-188.986280861920
121	-188.820937552206
122	-188.659639560242
123	-189.097529853508
124	-188.725609036760
125	-189.000381750995
126	-189.032957320676
127	-189.187503225357
128	-189.284780900959
129	-189.460308471854
130	-189.518887556378
131	-189.634602714703
132	-189.740118571624
133	-189.875596173102
134	-189.971052327518
135	-190.064153325140
136	-190.185192480646
137	-190.306139902430
138	-190.451658432409
139	-190.576886299326
140	-190.686744910214
141	-190.745591763188
142	-190.791172406300
143	-190.833864906950
144	-190.877468787004
145	-190.995468698579
146	-191.099088037514
147	-191.219937898565
148	-191.310868869493
149	-191.398279749701
150	-191.529625404817
151	-194.175457686133
152	-201.045945335285
153	-203.996903182224
154	-203.916549536421
155	-204.905910284346
156	-204.880690897810
157	-204.983722826675
158	-205.094885137953
159	-204.729491519827
160	-204.702252350030
161	-204.515721465396
162	-204.354240416015
163	-204.261905530478
164	-204.181540157329
165	-204.251260804997
166	-204.302810606294
167	-204.360236315569
168	-204.410400707596
169	-204.456231227375
170	-204.503633037716
171	-204.553070980103
172	-204.601563886972
173	-204.651190684871
174	-204.702664280705
175	-204.756505117781
176	-204.810519553214
177	-205.024310798889
178	-205.085753031257
179	-205.147952052339
180	-205.214139862311
181	-205.273017881726
182	-205.332913821364
183	-205.388254018798
184	-205.439775790280
185	-205.491147014352
186	-205.549435472979
187	-205.614965353565
188	-205.683951483625
189	-205.751389705431
190	-205.826726843386
191	-205.898388845997
192	-205.986479212735
193	-206.055073189780
194	-206.144421651650
195	-206.222425750975
196	-206.321128210916
197	-206.415643918550
198	-206.513630729781
199	-206.609123423299
200	-206.708732516703
201	-205.520256808940
202	-209.148186436258
203	-212.453407855426
204	-213.332424446663
205	-213.840612740548
206	-214.147567724685
207	-214.368202276158
208	-214.521561851187
209	-214.717656584733
210	-214.874491568429
211	-215.035781566861
212	-215.163884689105
213	-215.261912277822
214	-215.307778900584
215	-215.363127983599
216	-215.427083069036
217	-215.479015675288
218	-215.531516423283
219	-215.587199244503
220	-215.645273979388
221	-215.699754602244
222	-215.751043287074
223	-215.797242620360
224	-215.837140111898
225	-215.877908589853
226	-215.914655244998
227	-216.113384203924
228	-216.151063877896
229	-216.189976508991
230	-216.222478505848
231	-216.250269085854
232	-216.279085451005
233	-216.308731577953
234	-216.337774599997
235	-216.369183146835
236	-216.398874249412
237	-216.427590446387
238	-216.461542089715
239	-216.501860652964
240	-216.548304771481
241	-216.599184237424
242	-216.645219455194
243	-216.688403820145
244	-216.726850219509
245	-216.758700062944
246	-216.788582634731
247	-216.821013908220
248	-216.856173257751
249	-216.891910978308
250	-216.922079925956
251	-215.308234879368
252	-221.508453078088
253	-221.807588349424
254	-222.931705415583
255	-224.168455492745
256	-223.440083330851
257	-222.723953654992
258	-221.143388578567
259	-220.151957525012
260	-220.157436606118
261	-220.206101285019
262	-220.270867690845
263	-220.310566360637
264	-220.361310622774
265	-220.402225665343
266	-220.443582945689
267	-220.486471939095
268	-220.523940112814
269	-220.561717138331
270	-220.591138061674
271	-220.621483538269
272	-220.649908330736
273	-220.682210931503
274	-220.716739843254
275	-220.749666215758
276	-220.780841945733
277	-220.875761417016
278	-220.909593564745
279	-220.942321781851
280	-220.978077833858
281	-221.015115095298
282	-221.062894914641
283	-221.110745409112
284	-221.155965210051
285	-221.158625967895
286	-221.135406583786
287	-221.138631877552
288	-221.155473753004
289	-221.170498894605
290	-221.185872860743
291	-221.203190874352
292	-221.218701288692
293	-221.236162706686
294	-221.256503645256
295	-221.279251761590
296	-221.304618438408
297	-221.331655101508
298	-221.357958382529
299	-221.382491361247
300	-221.404605673653
301	-220.630191491732
302	-223.670639499516
303	-223.186944280596
304	-223.311128654415
305	-223.435899980197
306	-223.261185170979
307	-223.141953623106
308	-223.089274852440
309	-223.070533042092
310	-223.077730748973
311	-223.088116041620
312	-223.098717126206
313	-223.109836923175
314	-223.120727699291
315	-223.131902918433
316	-223.139927458610
317	-223.148556746082
318	-223.156597940883
319	-223.163745752544
320	-223.170831407724
321	-223.176945836719
322	-223.184095374789
323	-223.189925893740
324	-223.195963772908
325	-223.203591281558
326	-223.208231001632
327	-223.357291368234
328	-223.373469468947
329	-223.382269746456
330	-223.392150541842
331	-223.400557974964
332	-223.412048441563
333	-223.432030990114
334	-223.451534682105
335	-223.448163721220
336	-223.428666762577
337	-223.430255486340
338	-223.433145783462
339	-223.435821041427
340	-223.438609137714
341	-223.441507676226
342	-223.444654229021
343	-223.448129090908
344	-223.451721398734
345	-223.455807094710
346	-223.460631372128
347	-223.465975755205
348	-223.472349091808
349	-223.478132436231
350	-223.485701695264
351	-223.459721241434
352	-224.063402296145
353	-224.018574865132
354	-224.069592257762
355	-224.111011767950
356	-224.181789678791
357	-224.178918891018
358	-224.218607907650
359	-224.244933371447
360	-224.252820458144
361	-224.261870279635
362	-224.268930488914
363	-224.276915089546
364	-224.285809490143
365	-224.294645876106
366	-224.300374861120
367	-224.308451665912
368	-224.316211996661
369	-224.324976767434
370	-224.334179055320
371	-224.343705830025
372	-224.351918868344
373	-224.358736745696
374	-224.351471816296
375	-224.317766623066
376	-224.320474433263
377	-224.416730435276
378	-224.457423342753
379	-224.476608210413
380	-224.481789094971
381	-224.484834772948
382	-224.487308948647
383	-224.489296231006
384	-224.491200414394
385	-224.493080845864
386	-224.495240198327
387	-224.497615429512
388	-224.500405557825
389	-224.502595941754
390	-224.505064420000
391	-224.507379904106
392	-224.510426400764
393	-224.512338820010
394	-224.515723760915
395	-224.515800681459
396	-224.514920612582
397	-224.507740400890
398	-224.498397378111
399	-224.501092779170
400	-224.515531790600

==> a4dv.txt <==
1	0.128741418622076
2	0.115530158789439
3	0.117781272754599
4	0.126983094112257
5	0.118677609765177
6	0.124673543059934
7	0.140015049574399
8	0.160700500092185
9	0.169333922061052
10	0.179386183795389
11	0.183649313549564
12	0.185480701430775
13	0.183888633980570
14	0.181651712071799
15	0.181938626377256
16	0.184541388900727
17	0.186986831411388
18	0.189233449460602
19	0.190199805620581
20	0.190547694831996
21	0.190680183772964
22	0.190782333664407
23	0.190876845254899
24	0.190940374616620
25	0.190989388270318
26	0.200293983875856
27	0.201870530078894
28	0.202097177317870
29	0.202177847836077
30	0.202212339089525
31	0.202233510311637
32	0.202244882433628
33	0.202259363815108
34	0.202275227285321
35	0.202296557444406
36	0.202340290607276
37	0.202428910222252
38	0.202505064320452
39	0.202566032039304
40	0.202615717380328
41	0.202653679714443
42	0.202674537265474
43	0.202691857378206
44	0.202706669790344
45	0.202717168065697
46	0.202723097619839
47	0.202727187111829
48	0.202732072978543
49	0.202738491333758
50	0.207406756124459
51	0.206242106582174
52	0.206250694825562
53	0.206256795780492
54	0.206259050627487
55	0.206260553263092
56	0.206261610095002
57	0.206262214321642
58	0.206262856608564
59	0.206263836437886
60	0.206264715128225
61	0.206265587907514
62	0.206263505477802
63	0.206265064537430
64	0.206266477447707
65	0.206267997609120
66	0.206269470007106
67	0.206270722153867
68	0.206271940616969
69	0.206273057067340
70	0.206273976725681
71	0.206275163590919
72	0.206275910814368
73	0.206275847483998
74	0.206276266163316
75	0.206276438710730
76	0.206299281234633
77	0.206299540537325
78	0.206299543063514
79	0.206299115411172
80	0.206299205033041
81	0.206299151150954
82	0.206299373211436
83	0.206299462390904
84	0.206299406318293
85	0.206299618282701
86	0.206299612616717
87	0.206299517050752
88	0.206299416733405
89	0.206299767633309
90	0.206299907053236
91	0.206300042781619
92	0.206300064285532
93	0.206300008840070
94	0.206300078357972
95	0.206300022477579
96	0.206300275095157
97	0.206299968948809
98	0.206299395397463
99	0.206299081107417
100	0.212310449226985
101	0.211081203823925
102	0.211096071393879
103	0.211128761909464
104	0.211131975747881
105	0.211124843291974
106	0.211120222471435
107	0.211073871453801
108	0.211049335796233
109	0.211035070104853
110	0.210968164149174
111	0.210964973863922
112	0.210897350333742
113	0.210924195818141
114	0.210900391440280
115	0.210933283858069
116	0.210903678169751
117	0.210981602395541
118	0.210903089724380
119	0.211031142278955
120	0.211037267167827
121	0.211087782794801
122	0.211112067196170
123	0.211116986922753
124	0.211116800892102
125	0.211116485134283
126	0.211316295343282
127	0.211316360931321
128	0.211320510234151
129	0.211321122254626
130	0.211317105214666
131	0.211313158909007
132	0.211308895745372
133	0.211313636103006
134	0.211313049696344
135	0.211312469175672
136	0.211312126392184
137	0.211312635972099
138	0.211313153264781
139	0.211312797038297
140	0.211313422234986
141	0.211314862910782
142	0.211317830585644
143	0.211317689934129
144	0.211311994511732
145	0.211310481080554
146	0.211308162709673
147	0.211305951660910
148	0.211304634260007
149	0.211305315419518
150	0.213314384377672
151	0.211472791483760
152	0.211770560970743
153	0.211854502037424
154	0.211715124622994
155	0.211689210855949
156	0.211613260138864
157	0.211669193672180
158	0.211588848602255
159	0.211793526098398
160	0.211731070107814
161	0.211922834910679
162	0.211938623446077
163	0.212001328466335
164	0.212004666073590
165	0.212008257510594
166	0.212010026683926
167	0.212011204204687
168	0.212011454977801
169	0.212010797417123
170	0.212010490193860
171	0.212010870641695
172	0.212011361677775
173	0.212011414149313
174	0.212011738490460
175	0.212012616652906
176	0.212577230900452
177	0.212578068479548
178	0.212578764756301
179	0.212577758159598
180	0.212578940135477
181	0.212579306574262
182	0.212580575298000
183	0.212582284375011
184	0.212582607252800
185	0.212581979069920
186	0.212581032889037
187	0.212581040816458
188	0.212580779534065
189	0.212579969413249
190	0.212580025510482
191	0.212578588364792
192	0.212578624782589
193	0.212577134439604
194	0.212576407856131
195	0.212576787277246
196	0.212576242973145
197	0.212576908334895
198	0.212577370001597
199	0.212577803221665
200	0.212736310838922
201	0.211749528408919
202	0.211778220717579
203	0.211942356759795
204	0.211981206447239
205	0.212009032188442
206	0.212017868477051
207	0.212024015665727
208	0.212033898703361
209	0.212035087291333
210	0.212042116493456
211	0.212040075077766
212	0.212046304317156
213	0.212048012546578
214	0.212052054979516
215	0.212052448726775
216	0.212053276726229
217	0.212053759189437
218	0.212055062946577
219	0.212056144045951
220	0.212057059927056
221	0.212058622813244
222	0.212059312909398
223	0.212059626649368
224	0.212060124257631
225	0.212061539062285
226	0.212697653871307
227	0.212699166642320
228	0.212700320664953
229	0.212701019062006
230	0.212702149385868
231	0.212702547827707
232	0.212702856244772
233	0.212702947421178
234	0.212702967340006
235	0.212703035720158
236	0.212702343738339
237	0.212701388448598
238	0.212699995432948
239	0.212699020198663
240	0.212698386767709
241	0.212698454593304
242	0.212699511383299
243	0.212700864337554
244	0.212702708468826
245	0.212703481393597
246	0.212703204679116
247	0.212703189691674
248	0.212703434155175
249	0.212703742227419
250	0.212749609639973
251	0.212127362710739
252	0.212363384082336
253	0.212338070206754
254	0.212210617281412
255	0.212324967538321
256	0.212349123078008
257	0.212322078152154
258	0.212467239694985
259	0.212530691500213
260	0.212501278467651
261	0.212538397021541
262	0.212493927015113
263	0.212524039216321
264	0.212491644528268
265	0.212509306380019
266	0.212494719186502
267	0.212506388048335
268	0.212498153882309
269	0.212504666929760
270	0.212503253807174
271	0.212504810305335
272	0.212504632241507
273	0.212505095647645
274	0.212504811741064
275	0.212504239169143
276	0.212757055291822
277	0.212757690386654
278	0.212758858563250
279	0.212758525593268
280	0.212758619220232
281	0.212755956078642
282	0.212754959717327
283	0.212751218374228
284	0.212752759101036
285	0.212757753743555
286	0.212759879128899
287	0.212760294149880
288	0.212760600938323
289	0.212760570065362
290	0.212760123713365
291	0.212759880153487
292	0.212759258030677
293	0.212759763913360
294	0.212759344006550
295	0.212759620343530
296	0.212759682055716
297	0.212760502923343
298	0.212760696771253
299	0.212760959738213
300	0.212499937872753
301	0.211916947911676
302	0.211970420712370
303	0.211989312884318
304	0.211905965467908
305	0.211973014115779
306	0.211945242301021
307	0.211985124497485
308	0.211967705768893
309	0.211994313427338
310	0.211996136387423
311	0.211999360762643
312	0.212002313844873
313	0.212002101752848
314	0.212003131969399
315	0.212003260806011
316	0.212003688549711
317	0.212004532965016
318	0.212004691129617
319	0.212004784399058
320	0.212004368598218
321	0.212005046482269
322	0.212007210647370
323	0.212011138912016
324	0.212012582650571
325	0.212006231831611
326	0.212629417179159
327	0.212656747545768
328	0.212658387395041
329	0.212660407061666
330	0.212660627922843
331	0.212659993622926
332	0.212659146998598
333	0.212655681547992
334	0.212657980000382
335	0.212659975201335
336	0.212661556207017
337	0.212661522440605
338	0.212661616954144
339	0.212661857370346
340	0.212661920891159
341	0.212661730985085
342	0.212661702026658
343	0.212661448717685
344	0.212660925339245
345	0.212660936477809
346	0.212661176366171
347	0.212661933660280
348	0.212663739720398
349	0.212663920801054
350	0.212465244663586
351	0.211721117829373
352	0.211757119966733
353	0.211743211653492
354	0.211780864095189
355	0.211839740385502
356	0.211757745528666
357	0.211747712027423
358	0.211757732264061
359	0.211757981926072
360	0.211757104145307
361	0.211762035100079
362	0.211755597903625
363	0.211755657292754
364	0.211758188511549
365	0.211754325376291
366	0.211754750670749
367	0.211754022823771
368	0.211754312721471
369	0.211754672024980
370	0.211754501172770
371	0.211754690739441
372	0.211754482149988
373	0.211754024270235
374	0.211756967167709
375	0.211750783537270
376	0.212104396159227
377	0.212141033225809
378	0.212155125246987
379	0.212159243341252
380	0.212161266382875
381	0.212161834252208
382	0.212161975496737
383	0.212161951864154
384	0.212161609228903
385	0.212161601523053
386	0.212161662804312
387	0.212161823360093
388	0.212161461608424
389	0.212162392572865
390	0.212163300664461
391	0.212167365350571
392	0.212165984492785
393	0.212170141492218
394	0.212164003614861
395	0.212163713702158
396	0.212163366746147
397	0.212164561682047
398	0.212157942757432
399	0.212161816011999
400	0.212160059332927

==> a4eo.txt <==
1	31.6479609909143
2	3.69381359447554
3	0.0182302888203570
4	-0.00432656904533450
5	-0.776481102488928
6	-3.69839130703817
7	-11.8182610479575
8	-22.2485126249568
9	-35.2818119777761
10	-44.0789609731197
11	-56.8756337340247
12	-66.0600012978536
13	-75.4397786521736
14	-86.0522421779964
15	-97.2613370063257
16	-106.985058902913
17	-114.251864800405
18	-119.585472850600
19	-123.184361279056
20	-125.694133830621
21	-127.854013863857
22	-129.935998995172
23	-131.996437809563
24	-133.924361817636
25	-135.770838792696
26	-137.593616423037
27	-142.014387620825
28	-144.194542232268
29	-145.790569955641
30	-147.175756922071
31	-148.438002151383
32	-149.645330708493
33	-150.849376992889
34	-152.074355161069
35	-153.359448941066
36	-154.724857953243
37	-156.068182830943
38	-157.270280595835
39	-158.293620196942
40	-159.148586809289
41	-159.856685762613
42	-160.430373008964
43	-160.906439917742
44	-161.316988088241
45	-161.670073169681
46	-161.968281945512
47	-162.238646091937
48	-162.494613735087
49	-162.739026492977
50	-162.976437772300
51	-167.564653534349
52	-167.362908029956
53	-167.602807715464
54	-167.817426496385
55	-168.026630845400
56	-168.227780190706
57	-168.426661927749
58	-168.625209948165
59	-168.826971687835
60	-169.035346572279
61	-169.245753617572
62	-169.409193475949
63	-169.562219267351
64	-169.721791844425
65	-169.890433709638
66	-170.062541065464
67	-170.226125504997
68	-170.383643998379
69	-170.551330031003
70	-170.710925622317
71	-170.876364364061
72	-171.038291795798
73	-171.200081835218
74	-171.355391661431
75	-171.504999915842
76	-171.657949320970
77	-171.823430505169
78	-171.972326825443
79	-172.120946813429
80	-172.267913852673
81	-172.409794248223
82	-172.553865064979
83	-172.697975868130
84	-172.840107729750
85	-172.990253828366
86	-173.133892016041
87	-173.274330555324
88	-173.412377371916
89	-173.554668617958
90	-173.693445341328
91	-173.832441961898
92	-173.974465958778
93	-174.110946777328
94	-174.243553963390
95	-174.375146178425
96	-174.505249754355
97	-174.636952207258
98	-174.767607523998
99	-174.897694180803
100	-175.026810002211
101	-186.324510235938
102	-185.775241728316
103	-186.472117953592
104	-186.681292068484
105	-186.878200526757
106	-186.966571680791
107	-187.065451772514
108	-186.135286368605
109	-186.667368473129
110	-185.423726298862
111	-185.425171503325
112	-184.739838362439
113	-184.723396703138
114	-184.649168713731
115	-185.043177986495
116	-184.954548639979
117	-185.879439189939
118	-185.904229995504
119	-186.538138872255
120	-186.959580358707
121	-187.203316241228
122	-187.439100290041
123	-187.593741883160
124	-187.722654782531
125	-187.837773078669
126	-187.947439013997
127	-188.136512016966
128	-188.239890471895
129	-188.332668881845
130	-188.420185776537
131	-188.512948604426
132	-188.611973676971
133	-188.720924303087
134	-188.818230426948
135	-188.914619305442
136	-189.020346898967
137	-189.132999353476
138	-189.246008421681
139	-189.358316539517
140	-189.473919035882
141	-189.592116601963
142	-189.710736358911
143	-189.818220101983
144	-189.914026175051
145	-190.014301952504
146	-190.123142256588
147	-190.238022559076
148	-190.359163294149
149	-190.487034513027
150	-190.611382315247
151	-202.280212441138
152	-202.548458897334
153	-202.261562563818
154	-201.039439036292
155	-200.020390507364
156	-199.192716788211
157	-199.360274626478
158	-199.191424348244
159	-201.121431675118
160	-201.457256063514
161	-202.750346232036
162	-203.402902418060
163	-203.925468490178
164	-204.139704898147
165	-204.226810193064
166	-204.295628021612
167	-204.353419704284
168	-204.404454663419
169	-204.450939689692
170	-204.497902325207
171	-204.546080990211
172	-204.594674140705
173	-204.643060365082
174	-204.693475784779
175	-204.745577186348
176	-204.797514095625
177	-205.009090669117
178	-205.068850390691
179	-205.131858301273
180	-205.194587562811
181	-205.258617231018
182	-205.318463736133
183	-205.375510570112
184	-205.428153082282
185	-205.478614358181
186	-205.533831013760
187	-205.596987948034
188	-205.663318186824
189	-205.731831561257
190	-205.799578355763
191	-205.876214023448
192	-205.954434483934
193	-206.032109635235
194	-206.109816101551
195	-206.196545737658
196	-206.286502094933
197	-206.389801002058
198	-206.488990417174
199	-206.585978791916
200	-206.683651152593
201	-215.400478016174
202	-215.436213071197
203	-212.534353793552
204	-213.123662078285
205	-213.677462209371
206	-214.045579927446
207	-214.294605571875
208	-214.523583211470
209	-214.685631171743
210	-214.803463278246
211	-214.930267501435
212	-214.998599018153
213	-215.135010150555
214	-215.265638215073
215	-215.370414228476
216	-215.431032590638
217	-215.486767435566
218	-215.539307374691
219	-215.595669571047
220	-215.654007610505
221	-215.707965465124
222	-215.758280656135
223	-215.803184888011
224	-215.842319352416
225	-215.883419536244
226	-215.918069057211
227	-216.116608211394
228	-216.155032895640
229	-216.194302169728
230	-216.225816340266
231	-216.253611115354
232	-216.282959599391
233	-216.312791384724
234	-216.341928721716
235	-216.374169174427
236	-216.402684625824
237	-216.431950854486
238	-216.466777883663
239	-216.507605479585
240	-216.555043264232
241	-216.602691360579
242	-216.649690663251
243	-216.692434151131
244	-216.730226139665
245	-216.761684724926
246	-216.791538258478
247	-216.824307501736
248	-216.859690927276
249	-216.895552548434
250	-216.925266389343
251	-223.623281583151
252	-213.233342998392
253	-208.673490594317
254	-195.987619503561
255	-190.998056510846
256	-202.538573838506
257	-207.205206084083
258	-217.248646691340
259	-219.752854313593
260	-220.066944620100
261	-220.142667186837
262	-220.240996598308
263	-220.286316761394
264	-220.359025325755
265	-220.394000958556
266	-220.441686196214
267	-220.479523087939
268	-220.524765885591
269	-220.558062415430
270	-220.594420128553
271	-220.625541783057
272	-220.657417626427
273	-220.690386232445
274	-220.725267486220
275	-220.759099944399
276	-220.790205034952
277	-220.885244065244
278	-220.917604491432
279	-220.951351842849
280	-220.978939969350
281	-220.996179196291
282	-220.959070901788
283	-220.879857082262
284	-220.822943007102
285	-220.951568622832
286	-221.092795591814
287	-221.142990093278
288	-221.159776268943
289	-221.173479856769
290	-221.189455961551
291	-221.206794028550
292	-221.222813442156
293	-221.241365995616
294	-221.262114506116
295	-221.285431436693
296	-221.311026527271
297	-221.338373494190
298	-221.364125501487
299	-221.388560504141
300	-221.407581706307
301	-225.978451258884
302	-220.484050941680
303	-221.987784623646
304	-221.212003894916
305	-221.209657203048
306	-222.192321427819
307	-222.599947938818
308	-222.893551225776
309	-223.024150200357
310	-223.079471375066
311	-223.093895942012
312	-223.104241946496
313	-223.115447718907
314	-223.126288503172
315	-223.134975535436
316	-223.143145820149
317	-223.152472038526
318	-223.160381053979
319	-223.165701008293
320	-223.171959483854
321	-223.177462034501
322	-223.183611560316
323	-223.188198759209
324	-223.191490577226
325	-223.199549474459
326	-223.205763930322
327	-223.354955195598
328	-223.375221155057
329	-223.386316979993
330	-223.393128346306
331	-223.396581385623
332	-223.357464791358
333	-223.271875390771
334	-223.242635583586
335	-223.340050649575
336	-223.422671560623
337	-223.431706298985
338	-223.434248682649
339	-223.436980887890
340	-223.439841498334
341	-223.442837715209
342	-223.446057071319
343	-223.449631395483
344	-223.453292693395
345	-223.457501797269
346	-223.462311163752
347	-223.467990842347
348	-223.471364238822
349	-223.472856477266
350	-223.470162787525
351	-225.865698517541
352	-223.617868003777
353	-224.091403831122
354	-223.690092325973
355	-223.951486197043
356	-224.010599072217
357	-224.116275538285
358	-224.183912342668
359	-224.218001204406
360	-224.240017157294
361	-224.254861295570
362	-224.274422377874
363	-224.280178360145
364	-224.286421886810
365	-224.293344511547
366	-224.302966202161
367	-224.311175341954
368	-224.319805605488
369	-224.329201613517
370	-224.339118611036
371	-224.348406997561
372	-224.356686536805
373	-224.359601942252
374	-224.345332866392
375	-224.252243925671
376	-224.254182393194
377	-224.380442765311
378	-224.475550900451
379	-224.478793558587
380	-224.483013644908
381	-224.486093022651
382	-224.488311139580
383	-224.490001800201
384	-224.492151734225
385	-224.494200376261
386	-224.496530934673
387	-224.498942747399
388	-224.500839707446
389	-224.503632548168
390	-224.506334283946
391	-224.508628799232
392	-224.508814931888
393	-224.509320743459
394	-224.509063618580
395	-224.513686312026
396	-224.513653778026
397	-224.504319163359
398	-224.490889782500
399	-224.508922854705
400	-224.523002839222

==> a4ev.txt <==
1	0.118960375004230
2	0.107178736129351
3	0.109140779019479
4	0.117607408974140
5	0.110174108617519
6	0.115853690560162
7	0.130549856101279
8	0.150269064316333
9	0.159122138435080
10	0.168945404621331
11	0.173615898804363
12	0.175900127396778
13	0.175130287363456
14	0.173887785779983
15	0.175124069956787
16	0.178420112794743
17	0.181420816447889
18	0.183966365058600
19	0.185002780945081
20	0.185365754035366
21	0.185497148008509
22	0.185590976433775
23	0.185670488493227
24	0.185726295903417
25	0.185783315935291
26	0.195001190552125
27	0.196638603415966
28	0.196927927150324
29	0.197062944920187
30	0.197151063421091
31	0.197230837707047
32	0.197306317151082
33	0.197387247208655
34	0.197468814700878
35	0.197556084377383
36	0.197667933556002
37	0.197821933099354
38	0.197957795174430
39	0.198072643746826
40	0.198168619929630
41	0.198240377311153
42	0.198286786609120
43	0.198323279350744
44	0.198353388401493
45	0.198375114246786
46	0.198388111543579
47	0.198399132937991
48	0.198410605638608
49	0.198422921496804
50	0.194750319015723
51	0.193572727664689
52	0.193596268549978
53	0.193609521945084
54	0.193618055020123
55	0.193623346315997
56	0.193627178596629
57	0.193628654766121
58	0.193630885945738
59	0.193631998000705
60	0.193633969127764
61	0.193631594745456
62	0.193627190857149
63	0.193627679141762
64	0.193628783169318
65	0.193632200659267
66	0.193635156931228
67	0.193638580211174
68	0.193641626169954
69	0.193643941182711
70	0.193644418863951
71	0.193645205001039
72	0.193644829774962
73	0.193645797128072
74	0.193646780084373
75	0.193647876353558
76	0.193673311578910
77	0.193674780876756
78	0.193676819772519
79	0.193678927037783
80	0.193682787243481
81	0.193685424747482
82	0.193688119557583
83	0.193689303386815
84	0.193689302241876
85	0.193689454725613
86	0.193689124692370
87	0.193689111758173
88	0.193690062767482
89	0.193691673581968
90	0.193694051225583
91	0.193696371935957
92	0.193697827298318
93	0.193698597069317
94	0.193699317694815
95	0.193698749708938
96	0.193700556917836
97	0.193702046230567
98	0.193704192586266
99	0.193706632922697
100	0.189753915491019
101	0.188257357254718
102	0.188347522586895
103	0.188340873518529
104	0.188378799434555
105	0.188311399891592
106	0.188352546133722
107	0.188202427116081
108	0.188192610269674
109	0.188119488682965
110	0.188006201356068
111	0.187984210730247
112	0.187866569245007
113	0.187919274877677
114	0.187872438731933
115	0.187944088431813
116	0.187919156096089
117	0.188047829634445
118	0.187971510862172
119	0.188154585975247
120	0.188159804276318
121	0.188241207418477
122	0.188267444310575
123	0.188289261839061
124	0.188290031569120
125	0.188293420712804
126	0.188500822846716
127	0.188504417892882
128	0.188509449986666
129	0.188512810153853
130	0.188509410959109
131	0.188506644903447
132	0.188505436275652
133	0.188515111039941
134	0.188520589581715
135	0.188527359512165
136	0.188534572236762
137	0.188542503986711
138	0.188551147810998
139	0.188557049371867
140	0.188565888865376
141	0.188576906519236
142	0.188587338733570
143	0.188593039847022
144	0.188589689121214
145	0.188589676331402
146	0.188587739192640
147	0.188583071379980
148	0.188578524141401
149	0.188577896265936
150	0.188886620135010
151	0.185740747058335
152	0.186433330210610
153	0.186485905965246
154	0.185957520276101
155	0.185991731984244
156	0.185747435522318
157	0.185852988027820
158	0.185829979517272
159	0.186113892393626
160	0.186117030628337
161	0.186395249312510
162	0.186476671201363
163	0.186556634630557
164	0.186576692559053
165	0.186589119277338
166	0.186597679927659
167	0.186600472914893
168	0.186598581704496
169	0.186593215210625
170	0.186588057414319
171	0.186581150881098
172	0.186575177044092
173	0.186568754154023
174	0.186561488574298
175	0.186554218901032
176	0.187122983249847
177	0.187117798330551
178	0.187109907383105
179	0.187101652679010
180	0.187096531967936
181	0.187089462031422
182	0.187085119957898
183	0.187081380110501
184	0.187077036955573
185	0.187073782264870
186	0.187071212403137
187	0.187069001083703
188	0.187067127555268
189	0.187063369907440
190	0.187063165104559
191	0.187059664868882
192	0.187057114676536
193	0.187051505609851
194	0.187044871829459
195	0.187038555843766
196	0.187031261872192
197	0.187024401914330
198	0.187015367174032
199	0.187005364467252
200	0.188232582484570
201	0.186516148613626
202	0.185938161342263
203	0.186125089585889
204	0.186146014613424
205	0.186221440031450
206	0.186252077272497
207	0.186302139124911
208	0.186295405945351
209	0.186313807532053
210	0.186305199484745
211	0.186313704140339
212	0.186301640794800
213	0.186305871095850
214	0.186298249103618
215	0.186285666156954
216	0.186268320145481
217	0.186254737945749
218	0.186241307435662
219	0.186227808050944
220	0.186213754448655
221	0.186200941698643
222	0.186187405408835
223	0.186178046112574
224	0.186168191180573
225	0.186160118287844
226	0.186814115536892
227	0.186790326781089
228	0.186782414993608
229	0.186762957036516
230	0.186757756719710
231	0.186745052824230
232	0.186735720975516
233	0.186727322387506
234	0.186721585123314
235	0.186715431471962
236	0.186707795428497
237	0.186700063150952
238	0.186691447123050
239	0.186677987368479
240	0.186665784677232
241	0.186657581009500
242	0.186651871418527
243	0.186648345412200
244	0.186644783113021
245	0.186642260330549
246	0.186638498331600
247	0.186637304092919
248	0.186635211298728
249	0.186629879957173
250	0.187121852967046
251	0.185338705139615
252	0.185309805177871
253	0.185181653229335
254	0.184529458638901
255	0.184897136662512
256	0.184784483719737
257	0.185250013842123
258	0.185627601788935
259	0.185796959809896
260	0.185813764698289
261	0.185843501253472
262	0.185850120256353
263	0.185831199216772
264	0.185854089834499
265	0.185804618149374
266	0.185850930447631
267	0.185799297831225
268	0.185841841038309
269	0.185800932511860
270	0.185839215185764
271	0.185814345201438
272	0.185830148309543
273	0.185821469289239
274	0.185824350939586
275	0.185820542138473
276	0.186095041713709
277	0.186082820594930
278	0.186082063300999
279	0.186079658980679
280	0.186084277555095
281	0.186068505386723
282	0.186083408394378
283	0.186052025749243
284	0.186082730639234
285	0.186082382048935
286	0.186097940716502
287	0.186099181434490
288	0.186105362744935
289	0.186109668711008
290	0.186115247647489
291	0.186121676476388
292	0.186128761629414
293	0.186133830841020
294	0.186138243212162
295	0.186141302934039
296	0.186145122578398
297	0.186154103936952
298	0.186161142150254
299	0.186172708787803
300	0.186458763483562
301	0.185447969088935
302	0.185633816726552
303	0.185523366224353
304	0.185461715122618
305	0.185540933588863
306	0.185608310842795
307	0.185616893482464
308	0.185688852072130
309	0.185681932095449
310	0.185731849289786
311	0.185723360357263
312	0.185753844750330
313	0.185757995870848
314	0.185767518731429
315	0.185757480781600
316	0.185748902612705
317	0.185740019645024
318	0.185734128629673
319	0.185727703461997
320	0.185727202550763
321	0.185729222786098
322	0.185729253083360
323	0.185739348359885
324	0.185746313036915
325	0.185740901668717
326	0.186403758393583
327	0.186411669987355
328	0.186414508309619
329	0.186414526677455
330	0.186411926020731
331	0.186423306228252
332	0.186407855345858
333	0.186418357538549
334	0.186408910990378
335	0.186423065429531
336	0.186425195817924
337	0.186428469578382
338	0.186431934109109
339	0.186434081360194
340	0.186434881686226
341	0.186436593577122
342	0.186438117824953
343	0.186443664608306
344	0.186447954016699
345	0.186458529644254
346	0.186459901689565
347	0.186464959661096
348	0.186458096753977
349	0.186474067939183
350	0.186796750737458
351	0.185926219204383
352	0.185895069129420
353	0.185979298210045
354	0.186057184230164
355	0.186160907232402
356	0.186031821091281
357	0.186096982387175
358	0.186094596570883
359	0.186127625997981
360	0.186126499359102
361	0.186141313135963
362	0.186129970116321
363	0.186148548615394
364	0.186143311728029
365	0.186152521208538
366	0.186154271656078
367	0.186158175940868
368	0.186163751475274
369	0.186167114865295
370	0.186172278642487
371	0.186172420843106
372	0.186181507361636
373	0.186167917022333
374	0.186153768434284
375	0.186178201116427
376	0.186497164823877
377	0.186535719461268
378	0.186552694688348
379	0.186554603335256
380	0.186556977181688
381	0.186558791080534
382	0.186557493137762
383	0.186558589906592
384	0.186558899866659
385	0.186561363795266
386	0.186569051144154
387	0.186570718352009
388	0.186576719226199
389	0.186573347278416
390	0.186580001516493
391	0.186576049618221
392	0.186577679370370
393	0.186580019302000
394	0.186579329347075
395	0.186577731846314
396	0.186580034910813
397	0.186570857857621
398	0.186574935027184
399	0.186573514392128
400	0.186580078582982

==> a4io.txt <==
1	34.7689347606425
2	4.19177667973194
3	0.0205408906132305
4	-0.00440266442667918
5	-0.865969659972493
6	-3.92381241150080
7	-12.8616029336097
8	-24.2300154666893
9	-37.4714224476937
10	-47.2166831992091
11	-58.9185170933055
12	-68.2486220515842
13	-77.4291402654699
14	-87.8037349775706
15	-98.5933014445502
16	-107.910986284107
17	-114.947080607540
18	-120.153156985395
19	-123.719942994932
20	-126.254949335615
21	-128.454779404221
22	-130.576464021457
23	-132.672709381376
24	-134.639963130924
25	-136.519123853853
26	-138.360156645540
27	-142.701610780241
28	-144.862179142231
29	-146.450656098898
30	-147.826909100216
31	-149.078049283509
32	-150.280124887962
33	-151.488712750849
34	-152.728733828548
35	-154.041710025491
36	-155.424637207806
37	-156.761041436795
38	-157.940170996369
39	-158.939534671559
40	-159.771291364711
41	-160.464786123829
42	-161.031216098044
43	-161.499447873360
44	-161.905018758905
45	-162.253002471191
46	-162.551271959445
47	-162.822650175260
48	-163.075883984844
49	-163.317947385551
50	-163.553224430939
51	-169.010122910888
52	-168.877209983691
53	-169.119822045601
54	-169.352540589654
55	-169.568958884537
56	-169.764761971798
57	-169.962654656519
58	-170.169593628695
59	-170.369156723954
60	-170.601467260858
61	-170.828900152435
62	-171.023718560533
63	-171.159113376155
64	-171.303687560310
65	-171.473133626644
66	-171.633534395573
67	-171.796242372995
68	-171.954260638550
69	-172.112130364476
70	-172.244489340716
71	-172.414224602351
72	-172.579584044808
73	-172.778970613790
74	-172.935642048446
75	-173.082395434794
76	-173.260232097791
77	-173.411006831203
78	-173.551255197761
79	-173.703540623226
80	-173.856819320763
81	-173.959032084633
82	-174.096454330516
83	-174.238455554954
84	-174.406873715115
85	-174.571405384078
86	-174.703088991569
87	-174.860784860028
88	-175.001255630063
89	-175.138473578503
90	-175.267583490572
91	-175.412878159819
92	-175.553184388925
93	-175.674548204528
94	-175.795260100493
95	-175.928254169498
96	-176.066223226924
97	-176.197241426626
98	-176.323045415287
99	-176.459153851700
100	-176.603288516067
101	-187.241775766404
102	-188.563743719790
103	-187.986391361876
104	-188.967973201660
105	-188.390904339831
106	-189.494678861240
107	-188.567730761583
108	-189.720643236290
109	-188.855300072514
110	-189.132847093659
111	-188.447272794188
112	-188.524984620270
113	-188.179378535770
114	-188.391848729678
115	-188.268258185256
116	-188.584367224099
117	-188.526731088829
118	-189.134866057031
119	-188.845823990534
120	-189.540695896030
121	-189.568775038104
122	-189.553101058184
123	-189.873083948156
124	-189.713168895161
125	-189.918702800094
126	-189.983951037428
127	-190.154832644699
128	-190.254163756400
129	-190.395498897677
130	-190.466649312947
131	-190.573306926671
132	-190.676914516666
133	-190.801418154641
134	-190.896849539958
135	-190.990164872245
136	-191.103665738994
137	-191.219409749873
138	-191.350975081323
139	-191.472492108526
140	-191.588280636767
141	-191.676537235364
142	-191.756759060023
143	-191.830996963942
144	-191.902283039893
145	-192.020466210739
146	-192.134679996171
147	-192.262991250132
148	-192.376860428799
149	-192.492360337965
150	-192.630555227443
151	-199.621874730499
152	-204.240608529334
153	-206.389303128166
154	-205.830319393715
155	-206.304873970770
156	-205.913529439564
157	-206.233112891900
158	-206.079990329661
159	-206.624070802904
160	-206.531999215451
161	-206.928609112884
162	-206.880828902193
163	-207.018827328896
164	-206.991748939942
165	-207.068874209744
166	-207.117271670959
167	-207.169242269885
168	-207.215722396218
169	-207.259014665411
170	-207.303183339498
171	-207.349834500606
172	-207.396892716467
173	-207.444561456691
174	-207.491302291183
175	-207.542485240990
176	-207.591105916659
177	-207.818929850567
178	-207.878045965580
179	-207.943483037178
180	-208.006307060157
181	-208.069351373241
182	-208.129342733651
183	-208.186998089012
184	-208.245750372309
185	-208.305133410015
186	-208.368785045302
187	-208.440938397186
188	-208.513572350217
189	-208.591896484685
190	-208.669330428443
191	-208.759453291949
192	-208.851312507628
193	-208.945376086597
194	-209.037258389902
195	-209.140620937190
196	-209.245498185689
197	-209.357092949245
198	-209.467003759461
199	-209.574797652854
200	-209.688227291886
201	-212.228795684077
202	-214.811500091188
203	-216.575868884655
204	-217.394215079733
205	-217.920769045230
206	-218.306894644740
207	-218.624990224096
208	-218.847347494674
209	-219.077801274818
210	-219.232610851336
211	-219.396053087172
212	-219.515964453963
213	-219.637501024390
214	-219.712349459176
215	-219.787686349035
216	-219.854128356779
217	-219.910843027994
218	-219.966422674101
219	-220.027074397419
220	-220.091364158750
221	-220.152529936250
222	-220.211084140548
223	-220.264238251920
224	-220.309319973372
225	-220.357216736600
226	-220.395440487924
227	-220.613534532181
228	-220.651500637199
229	-220.691441370728
230	-220.727156142131
231	-220.761094341280
232	-220.799154374284
233	-220.840499632339
234	-220.882053140152
235	-220.927266849563
236	-220.964605199196
237	-220.995196429925
238	-221.032648453160
239	-221.074055732572
240	-221.119712974743
241	-221.161356381699
242	-221.206903498484
243	-221.257983218474
244	-221.306356614767
245	-221.343009071870
246	-221.380760215952
247	-221.422277253505
248	-221.462903619284
249	-221.500914120449
250	-221.523908270054
251	-222.154966387420
252	-225.636186969886
253	-226.116167229439
254	-225.585962145141
255	-226.587433163629
256	-226.233118373600
257	-226.320303396314
258	-225.761599801902
259	-225.432191589249
260	-225.337814869878
261	-225.473440489515
262	-225.424721386928
263	-225.560360521686
264	-225.506846009737
265	-225.616845672838
266	-225.547316629274
267	-225.661113273947
268	-225.615251141600
269	-225.719163326214
270	-225.687615845640
271	-225.763278458227
272	-225.752568238508
273	-225.786642081506
274	-225.803132007140
275	-225.823334405911
276	-225.850245747774
277	-225.955847615410
278	-225.978894028484
279	-226.018612546722
280	-226.056252273346
281	-226.089115261532
282	-226.155107360571
283	-226.172834198375
284	-226.220970967999
285	-226.232853469246
286	-226.222979621416
287	-226.232720449123
288	-226.243867966244
289	-226.249321856836
290	-226.263624522773
291	-226.265349300416
292	-226.275703346102
293	-226.279917511432
294	-226.294577366770
295	-226.304277062834
296	-226.321470665407
297	-226.339311139342
298	-226.363199598881
299	-226.385018831271
300	-226.412614658743
301	-226.462365196870
302	-228.192954887585
303	-228.057171550341
304	-227.789318964445
305	-228.058262328296
306	-227.878157511041
307	-227.828557808815
308	-227.754526125328
309	-227.739635079225
310	-227.728697640786
311	-227.740640247183
312	-227.744376873780
313	-227.770289166510
314	-227.786493121151
315	-227.815851934845
316	-227.821487123107
317	-227.829273572473
318	-227.826691946492
319	-227.842349556676
320	-227.835506306715
321	-227.858428174515
322	-227.841588960788
323	-227.849758044217
324	-227.850985758451
325	-227.852123838380
326	-227.851295112265
327	-228.145410591442
328	-228.112784866985
329	-228.093909720442
330	-228.090420171063
331	-228.094573463979
332	-228.070466916970
333	-228.141870693918
334	-228.057427127607
335	-228.117507557349
336	-228.086453248914
337	-228.094429175389
338	-228.097730662606
339	-228.102203034681
340	-228.108120692811
341	-228.110823524378
342	-228.120208536122
343	-228.118846069800
344	-228.143224028397
345	-228.117644775713
346	-228.173408290195
347	-228.135659287267
348	-228.180079910162
349	-228.172798976007
350	-228.194173878934
351	-228.148394765312
352	-228.320291952529
353	-228.556660021812
354	-228.183103316253
355	-228.569663025887
356	-228.343496052342
357	-228.431793366570
358	-228.313118413341
359	-228.360074086662
360	-228.328680040798
361	-228.349923285469
362	-228.316103694469
363	-228.321102450558
364	-228.324433471880
365	-228.325279123474
366	-228.325942221086
367	-228.325902572607
368	-228.316234697335
369	-228.315114463397
370	-228.304045096997
371	-228.312748182043
372	-228.297906232801
373	-228.338596826349
374	-228.256093594293
375	-228.446545121180
376	-228.222555173272
377	-228.624314161447
378	-228.446484649314
379	-228.500101481586
380	-228.495343654953
381	-228.502404157058
382	-228.507007710798
383	-228.505663228090
384	-228.499091074348
385	-228.500223018981
386	-228.496876381731
387	-228.502372505871
388	-228.489299964119
389	-228.496361089833
390	-228.476884414732
391	-228.496941193742
392	-228.457182779881
393	-228.465798766374
394	-228.449340642957
395	-228.453732202127
396	-228.405146884036
397	-228.515583988684
398	-228.344121797826
399	-228.506894996946
400	-228.391229923215

==> a4iv.txt <==
1	0.123769491406731
2	0.111292372016769
3	0.113394579173847
4	0.122221918203177
5	0.114363731484741
6	0.120200474696183
7	0.135221313451808
8	0.155422952854981
9	0.164177676314914
10	0.174117078919904
11	0.178591588116167
12	0.180653868353528
13	0.179479337001332
14	0.177746678516144
15	0.178514818887628
16	0.181468781641085
17	0.184194181446293
18	0.186590233206664
19	0.187591983820381
20	0.187947844979039
21	0.188080225402271
22	0.188178693520654
23	0.188266233830473
24	0.188326530053051
25	0.188380287525943
26	0.197644047095324
27	0.199251988185545
28	0.199510396468464
29	0.199618639497741
30	0.199680389439595
31	0.199731344291310
32	0.199775283017982
33	0.199823499991479
34	0.199872658697647
35	0.199927233059012
36	0.200005121104905
37	0.200126441093439
38	0.200232458565923
39	0.200320417107058
40	0.200393335639157
41	0.200448265161654
42	0.200481955160980
43	0.200508902026415
44	0.200531397424757
45	0.200547529518918
46	0.200556984208055
47	0.200564529218055
48	0.200572696844732
49	0.200582049835941
50	0.201093068007718
51	0.199921472258384
52	0.199937394541461
53	0.199946918859184
54	0.199952198872872
55	0.199955505247337
56	0.199957854887140
57	0.199958780446013
58	0.199960112731678
59	0.199961069525405
60	0.199962434528900
61	0.199961644476597
62	0.199958413631357
63	0.199959423614885
64	0.199960635186286
65	0.199963073954593
66	0.199965251740539
67	0.199967566589655
68	0.199969680234143
69	0.199971385709845
70	0.199972063768161
71	0.199973035229949
72	0.199973178437327
73	0.199973639658572
74	0.199974340363405
75	0.199974964592972
76	0.199999134958537
77	0.200000010951092
78	0.200001026586797
79	0.200001856832388
80	0.200003864139076
81	0.200005148366076
82	0.200006609217057
83	0.200007230516664
84	0.200007202677323
85	0.200007397203822
86	0.200007207063883
87	0.200007152387446
88	0.200007587628814
89	0.200008565318789
90	0.200009794314611
91	0.200011032924625
92	0.200011778990515
93	0.200012130435650
94	0.200012495742938
95	0.200012157861471
96	0.200013186785961
97	0.200013777041932
98	0.200014551760958
99	0.200015610764121
100	0.201099831867599
101	0.199737903880283
102	0.199790871924651
103	0.199803762519242
104	0.199824625015407
105	0.199787057180841
106	0.199806174469164
107	0.199706251268525
108	0.199691468422453
109	0.199645269881071
110	0.199557318719652
111	0.199542157805878
112	0.199452034461791
113	0.199489176952759
114	0.199456703104895
115	0.199506233761981
116	0.199482119751453
117	0.199583025056447
118	0.199507964505170
119	0.199662103384695
120	0.199668665815128
121	0.199734401855796
122	0.199759822561979
123	0.199773133958888
124	0.199773296773287
125	0.199774781633994
126	0.199978209165491
127	0.199980039469532
128	0.199984603222326
129	0.199986589234491
130	0.199982863471204
131	0.199979530968220
132	0.199976813605770
133	0.199984075856676
134	0.199986555738206
135	0.199989664558860
136	0.199993093743910
137	0.199997343216226
138	0.200001988160520
139	0.200004765568999
140	0.200009514118905
141	0.200015791680379
142	0.200022586921099
143	0.200025474993789
144	0.200021034894722
145	0.200020369489845
146	0.200018332328464
147	0.200014950661893
148	0.200012092429940
149	0.200012187705030
150	0.201214418916699
151	0.198770666098023
152	0.199256976335358
153	0.199323975694186
154	0.199004920459737
155	0.199005020457753
156	0.198852899067849
157	0.198931642617954
158	0.198880550879936
159	0.199122973096319
160	0.199093421289326
161	0.199325837362534
162	0.199373468235542
163	0.199443816200398
164	0.199455108412181
165	0.199462977987186
166	0.199468070776542
167	0.199470112657639
168	0.199469576076690
169	0.199466929839691
170	0.199464609875906
171	0.199461944840053
172	0.199459791142309
173	0.199457250023354
174	0.199454508082388
175	0.199451976445320
176	0.200017995270384
177	0.200016372707253
178	0.200013556533265
179	0.200009729453283
180	0.200008489110707
181	0.200005787877451
182	0.200004913479729
183	0.200004408523348
184	0.200002796701491
185	0.200001098793160
186	0.199999471046914
187	0.199998380920341
188	0.199997320631453
189	0.199995116198571
190	0.199995080476599
191	0.199992668337641
192	0.199991449140674
193	0.199988083676086
194	0.199984719502193
195	0.199981990129585
196	0.199978386795998
197	0.199975801128623
198	0.199971886764722
199	0.199967639895655
200	0.200625536635864
201	0.199321561947469
202	0.199089934922718
203	0.199275408024773
204	0.199315453475017
205	0.199379460990028
206	0.199407469061647
207	0.199443926538201
208	0.199449379791458
209	0.199460246111731
210	0.199458331303273
211	0.199457206104454
212	0.199450356622640
213	0.199448662973920
214	0.199443735538437
215	0.199436057686788
216	0.199427483805968
217	0.199421801120403
218	0.199417171162814
219	0.199412004554584
220	0.199406005390644
221	0.199400971424791
222	0.199394920839017
223	0.199392030675395
224	0.199389441537607
225	0.199388866824787
226	0.200036082325481
227	0.200027284723715
228	0.200029425307209
229	0.200022968177935
230	0.200023892689164
231	0.200019048943417
232	0.200015102630118
233	0.200010580265084
234	0.200007124749133
235	0.200003219001115
236	0.199997836683152
237	0.199991232206055
238	0.199982775320155
239	0.199972977335693
240	0.199964765826148
241	0.199960732288063
242	0.199959713196057
243	0.199960168113624
244	0.199959479308205
245	0.199958203377318
246	0.199955048011317
247	0.199953740546834
248	0.199951751855398
249	0.199948707649793
250	0.200224754683425
251	0.199000457342455
252	0.199268731220451
253	0.198972209775381
254	0.198888295579164
255	0.198829828956465
256	0.199048034343738
257	0.199028244929591
258	0.199495015906176
259	0.199517809662017
260	0.199688967293437
261	0.199602703267431
262	0.199771094473471
263	0.199618329012511
264	0.199798098839011
265	0.199628595816838
266	0.199797680015021
267	0.199658263950498
268	0.199788555749823
269	0.199690792256265
270	0.199778499174626
271	0.199723881120893
272	0.199765843037756
273	0.199747731780702
274	0.199751230426423
275	0.199754936769795
276	0.200040361663016
277	0.200034296984699
278	0.200037832603792
279	0.200040468292618
280	0.200043904173997
281	0.200047400080375
282	0.200042274777822
283	0.200043272317665
284	0.200038253277985
285	0.200053508813952
286	0.200055016602841
287	0.200060726697406
288	0.200063608269584
289	0.200067969962195
290	0.200062368870483
291	0.200059079409805
292	0.200046133073055
293	0.200060657774491
294	0.200053262565643
295	0.200064421756999
296	0.200059098428769
297	0.200058883295213
298	0.200054742553077
299	0.200051506991577
300	0.200465678760747
301	0.199024134463148
302	0.199481125863025
303	0.199209059554604
304	0.199079378236987
305	0.199356751640111
306	0.199241586982330
307	0.199392541310657
308	0.199349840572522
309	0.199374644758107
310	0.199378431593500
311	0.199359765059957
312	0.199375445059625
313	0.199350689657861
314	0.199368763403634
315	0.199374034445707
316	0.199376151298115
317	0.199387250371752
318	0.199386484690375
319	0.199399569585247
320	0.199387021927077
321	0.199404662771406
322	0.199382843551964
323	0.199407738506938
324	0.199438129141745
325	0.199382300654898
326	0.200458427435794
327	0.200359150570504
328	0.200318095930333
329	0.200287171401622
330	0.200264979881342
331	0.200245690387168
332	0.200225060850871
333	0.200223095317699
334	0.200209417368331
335	0.200228757540376
336	0.200239551010839
337	0.200245360222909
338	0.200254615174241
339	0.200257523112150
340	0.200255287718986
341	0.200263895204379
342	0.200259143540916
343	0.200300473096125
344	0.200265711453605
345	0.200368342494413
346	0.200308381364193
347	0.200359978595229
348	0.200373646502078
349	0.200369003757638
350	0.200669711067538
351	0.199181094254698
352	0.199451943604790
353	0.199400515538615
354	0.199386148783622
355	0.199825292451186
356	0.199421532394035
357	0.199597152663187
358	0.199500215101362
359	0.199591248597251
360	0.199554180473842
361	0.199534333411650
362	0.199535356565901
363	0.199568217249253
364	0.199538534375667
365	0.199566468217223
366	0.199562109655488
367	0.199565277358944
368	0.199571080966377
369	0.199574808888586
370	0.199592028784505
371	0.199587110329977
372	0.199621743755852
373	0.199592430082618
374	0.199618505795623
375	0.199611575488102
376	0.200407750309664
377	0.200203392097791
378	0.200221405088333
379	0.200212605921765
380	0.200222121967056
381	0.200234070456129
382	0.200232159112380
383	0.200218768569064
384	0.200225669703272
385	0.200213085031095
386	0.200231300000664
387	0.200199797645269
388	0.200211049198498
389	0.200157292844685
390	0.200183000459384
391	0.200120319807278
392	0.200098550929904
393	0.200116905664677
394	0.200066990277895
395	0.200036794549435
396	0.200133810757912
397	0.199925772736043
398	0.200135957766558
399	0.199981263895283
400	0.200060869722356

==> b1do.txt <==
1	1.90267620068312
2	-0.588951498495757
3	-8.45246771141959
4	-15.0431906367796
5	-27.2675891882874
6	-37.8766585460454
7	-45.3119116410018
8	-50.9326317566423
9	-56.1097824981723
10	-61.5651655436915
11	-67.2683755615135
12	-73.5253458153307
13	-79.7657448601428
14	-86.2688468138295
15	-92.4945671360530
16	-97.6530656681539
17	-101.781892299103
18	-105.305135485940
19	-108.458198075798
20	-111.313509942403
21	-113.973533752722
22	-116.566354123804
23	-119.216299354555
24	-121.998027973774
25	-125.002132990749
26	-128.191328043169
27	-133.634267420740
28	-137.318369908617
29	-141.225542322729
30	-145.251676036383
31	-149.360989068726
32	-153.568247268122
33	-157.844523449896
34	-162.266833163758
35	-166.633002004928
36	-171.181912082646
37	-175.204083607101
38	-179.389896776092
39	-183.686412348812
40	-188.227150403493
41	-192.772620313707
42	-197.385007858859
43	-201.984253622237
44	-206.531837439035
45	-210.988991706784
46	-215.386731267901
47	-219.550051074284
48	-223.522136377485
49	-227.388096539150
50	-231.042440646325
51	-244.443771191460
52	-246.311570734623
53	-249.072113726450
54	-251.402994945893
55	-253.559318883094
56	-255.439845022978
57	-257.154655215993
58	-258.706876869745
59	-260.098680229182
60	-261.330894687115
61	-262.294191660127
62	-263.227486992961
63	-264.095181109553
64	-264.760728313602
65	-265.236760603597
66	-265.742264446863
67	-266.163909404110
68	-266.462901864469
69	-266.754967320650
70	-266.975049978099
71	-267.138233042828
72	-267.322190612261
73	-267.443059133909
74	-267.588296212453
75	-267.638276187840
76	-267.646236625112
77	-267.348773753733
78	-267.333927465019
79	-267.321630149112
80	-267.416464546417
81	-267.524473729686
82	-267.552239772510
83	-267.697292398818
84	-267.605476159032
85	-267.820429354541
86	-267.826719620217
87	-267.866976185906
88	-267.935513382966
89	-267.988451581636
90	-268.056485031753
91	-268.124121590414
92	-268.138890213360
93	-268.218567342884
94	-268.262415237423
95	-268.369656726436
96	-268.506307237943
97	-268.543876866678
98	-268.655557581036
99	-268.682679717345
100	-268.741477224016
101	-276.976845382759
102	-275.651292275129
103	-275.530872546043
104	-275.289081032531
105	-274.669505469204
106	-274.889081129478
107	-274.125265573462
108	-274.941331665049
109	-273.893737618659
110	-274.699378397386
111	-273.766526442009
112	-274.714607074385
113	-273.619689131290
114	-274.668632690425
115	-273.568582583743
116	-274.602541627835
117	-273.626732245255
118	-274.484916259932
119	-273.872639321938
120	-274.316766617191
121	-274.109366765695
122	-274.240476571384
123	-274.268701601852
124	-274.404939687566
125	-274.507050862374
126	-274.571728395401
127	-274.593849490985
128	-274.600954701824
129	-274.698124271488
130	-274.708628992552
131	-274.797903800676
132	-274.568231647493
133	-274.783398839375
134	-274.730962306301
135	-274.824162343855
136	-274.753453373848
137	-274.711702778586
138	-274.677902442612
139	-274.658687749030
140	-274.660567502347
141	-274.714506435373
142	-274.779726557897
143	-274.841277973635
144	-274.890619801999
145	-274.926013307000
146	-274.938271458726
147	-274.928348544689
148	-274.918353053469
149	-274.870012477831
150	-274.808376541363
151	-275.359154525578
152	-279.071372876154
153	-279.079500069760
154	-279.453376344627
155	-279.595399915287
156	-279.714336709609
157	-279.668153037145
158	-279.847592044831
159	-279.504557546566
160	-279.868450088089
161	-279.383816218784
162	-279.570387752267
163	-279.346683449811
164	-279.487418316911
165	-279.444836607350
166	-279.519742421843
167	-279.553177106045
168	-279.514166141306
169	-279.544711353472
170	-279.579378049085
171	-279.602420364796
172	-279.640543750206
173	-279.652099549549
174	-279.679036343872
175	-279.694998084745
176	-279.717043026544
177	-279.937221311831
178	-279.939167859786
179	-279.960137947880
180	-279.977982948171
181	-279.993980033698
182	-280.012052412600
183	-280.031357537208
184	-280.052395345106
185	-280.076767369205
186	-280.095959530840
187	-280.126238391477
188	-280.144012539373
189	-280.165344248560
190	-280.171651265934
191	-280.169061282953
192	-280.190042416251
193	-280.205074715410
194	-280.221964658479
195	-280.230232551188
196	-280.254705903199
197	-280.262213921939
198	-280.271940981757
199	-280.271690221915
200	-280.292730807280
201	-278.251691354808
202	-280.348953848302
203	-282.425131782584
204	-284.469313526082
205	-286.526048418899
206	-288.306485786870
207	-289.748617463807
208	-290.701721469764
209	-291.421724473334
210	-291.880542605894
211	-292.165860375352
212	-292.313041837070
213	-292.431959962785
214	-292.521921665529
215	-292.590584372807
216	-292.652908216736
217	-292.706396443037
218	-292.756395703265
219	-292.801289482887
220	-292.842676022853
221	-292.882782302851
222	-292.903681970823
223	-292.923310800155
224	-292.947676266743
225	-292.963434765957
226	-292.991342677689
227	-293.186357431536
228	-293.190450119812
229	-293.212576878959
230	-293.219225215374
231	-293.243252091129
232	-293.249746142981
233	-293.267272463557
234	-293.265548848611
235	-293.282123270428
236	-293.293222092328
237	-293.300787201137
238	-293.317756519730
239	-293.329556272255
240	-293.337707405163
241	-293.353309563298
242	-293.364831903353
243	-293.379897287078
244	-293.389983416704
245	-293.427738548103
246	-293.465492784027
247	-293.530702747012
248	-293.515839341942
249	-293.443587535316
250	-293.437840215327
251	-293.614238315425
252	-294.756389554958
253	-295.837870632304
254	-296.771978995234
255	-297.148161437322
256	-297.414973177278
257	-297.655708537592
258	-297.883164845551
259	-298.067264499809
260	-298.180748240512
261	-298.252920167409
262	-298.311413864078
263	-298.359507273125
264	-298.397213273024
265	-298.429020575148
266	-298.455293102087
267	-298.479969176039
268	-298.495256293313
269	-298.511020196321
270	-298.522439509815
271	-298.534874353211
272	-298.545271874883
273	-298.556758795136
274	-298.566395670712
275	-298.577018425139
276	-298.588223855922
277	-298.330535816715
278	-298.368915508160
279	-298.368991119022
280	-298.377919409279
281	-298.385927781943
282	-298.392856908210
283	-298.400351816920
284	-298.407157067118
285	-298.414779331835
286	-298.422943730419
287	-298.430217288833
288	-298.435765707375
289	-298.441576963626
290	-298.446024901800
291	-298.450944122522
292	-298.456253965858
293	-298.461522676666
294	-298.469567822852
295	-298.474309488474
296	-298.477863802651
297	-298.480670663863
298	-298.480365323121
299	-298.482065875997
300	-298.487983826373
301	-298.674171558510
302	-299.265589887116
303	-299.741450340836
304	-300.065079842004
305	-300.223087449556
306	-300.277175733899
307	-300.324467552581
308	-300.350269566694
309	-300.371723126592
310	-300.395343338752
311	-300.416547259807
312	-300.437682616013
313	-300.453690906044
314	-300.469934883665
315	-300.492359309185
316	-300.518445302014
317	-300.555593217429
318	-300.598249283351
319	-300.659205245879
320	-300.736512833738
321	-300.793041790661
322	-300.828092610232
323	-300.853586420761
324	-300.867716598656
325	-300.883687793333
326	-300.892393363042
327	-300.745860061511
328	-300.771901792625
329	-300.782073976508
330	-300.788843004385
331	-300.797273881013
332	-300.804798598473
333	-300.814034119623
334	-300.824307896992
335	-300.838442465235
336	-300.856428128814
337	-300.872431782110
338	-300.882202852991
339	-300.890710009269
340	-300.896963195242
341	-300.897622063842
342	-300.898957410330
343	-300.902580420951
344	-300.913872554679
345	-300.926240810642
346	-300.935827959838
347	-300.943035868544
348	-300.941198984154
349	-300.944158224311
350	-300.949882955066
351	-301.073783951503
352	-300.945963359968
353	-301.025020375099
354	-301.059819888666
355	-301.083746748774
356	-301.300550458517
357	-301.317704834208
358	-301.292178644435
359	-301.315818896907
360	-301.335620157019
361	-301.338461701541
362	-301.344794969812
363	-301.345823533909
364	-301.347365986067
365	-301.347221272650
366	-301.347989122746
367	-301.348302300318
368	-301.349120347602
369	-301.349792606210
370	-301.350696765317
371	-301.351372250418
372	-301.352448183602
373	-301.353022836184
374	-301.352693470861
375	-301.353175950133
376	-301.352277922039
377	-301.464338460193
378	-301.566376871440
379	-301.603239958883
380	-301.629123528670
381	-301.661923649951
382	-301.714911299340
383	-301.730628423222
384	-301.742509064901
385	-301.749093468548
386	-301.753682965935
387	-301.757472841474
388	-301.760502152853
389	-301.761014865047
390	-301.764122186320
391	-301.765463178912
392	-301.766331822776
393	-301.767409135863
394	-301.768095489953
395	-301.769045548340
396	-301.771158239519
397	-301.772585807920
398	-301.774567722598
399	-301.774898524080
400	-301.776609440251

==> b1dv.txt <==
1	0.167104853437421
2	0.153520420883254
3	0.169101890728763
4	0.173353151250285
5	0.186721823127330
6	0.193985286807103
7	0.194896734865012
8	0.195160107826016
9	0.194955168839471
10	0.194810952931609
11	0.194572619433850
12	0.194372154846977
13	0.193833976053974
14	0.194235528417212
15	0.195165843000990
16	0.195722493594828
17	0.196121232008177
18	0.196401314838232
19	0.196664782275660
20	0.196867715617641
21	0.197050809188747
22	0.197151897606239
23	0.197249986805267
24	0.197300934289390
25	0.197394203807262
26	0.207288746725688
27	0.206810697425558
28	0.206971814013023
29	0.207011794636774
30	0.207042288002017
31	0.207063831000807
32	0.207081702656412
33	0.207097784535137
34	0.207114464595709
35	0.207130323616604
36	0.207141151617934
37	0.207158760385036
38	0.207173421763621
39	0.207186522375136
40	0.207199563444645
41	0.207211961962632
42	0.207226585722240
43	0.207240271481226
44	0.207251586384043
45	0.207261270315096
46	0.207270438539340
47	0.207276795255673
48	0.207285134972492
49	0.207289960346439
50	0.219624997583819
51	0.217604451923753
52	0.217813215113214
53	0.217797591508386
54	0.217804891395399
55	0.217808887772919
56	0.217812267399378
57	0.217816371959941
58	0.217819733140619
59	0.217822782221150
60	0.217826399676708
61	0.217829429486642
62	0.217831167825873
63	0.217834975351599
64	0.217837427312534
65	0.217838467750520
66	0.217837407543812
67	0.217837311790858
68	0.217837785995231
69	0.217838554146205
70	0.217839753449573
71	0.217841008690387
72	0.217841324466672
73	0.217841667996275
74	0.217842352740131
75	0.217841706914628
76	0.217027629663836
77	0.217103842895089
78	0.217096453477295
79	0.217096979690964
80	0.217096895511361
81	0.217095994697721
82	0.217096140865712
83	0.217095783414697
84	0.217095855829037
85	0.217096036242990
86	0.217095938875453
87	0.217097457388408
88	0.217096372668314
89	0.217097163976140
90	0.217096049777858
91	0.217096763794246
92	0.217097748439429
93	0.217098193682217
94	0.217096860295118
95	0.217096661154143
96	0.217097176941202
97	0.217097550060497
98	0.217097857405232
99	0.217098326928190
100	0.230730010548317
101	0.229428769215985
102	0.229562978080014
103	0.229551171477781
104	0.229553302071248
105	0.229553454587079
106	0.229553186727607
107	0.229553067544947
108	0.229552790856142
109	0.229553077092795
110	0.229552323943297
111	0.229552289049528
112	0.229551360937886
113	0.229552115128906
114	0.229550169744052
115	0.229551362951414
116	0.229550552735808
117	0.229551212059282
118	0.229551904205641
119	0.229552197956895
120	0.229554162236504
121	0.229553541053230
122	0.229553835051378
123	0.229554294469829
124	0.229553983377391
125	0.229554540318448
126	0.229419531616750
127	0.229433010907018
128	0.229431636031823
129	0.229431645409674
130	0.229431680528069
131	0.229431581390988
132	0.229431740961415
133	0.229431737886161
134	0.229431713467836
135	0.229432039221904
136	0.229431951269499
137	0.229431861779586
138	0.229431014976581
139	0.229430866552878
140	0.229431230553214
141	0.229431301908333
142	0.229431301107367
143	0.229431316758659
144	0.229431240525949
145	0.229431232859155
146	0.229431175242245
147	0.229431038844921
148	0.229431343649131
149	0.229431781864565
150	0.232915416767704
151	0.232119391343115
152	0.232226470226526
153	0.232193176897240
154	0.232210798651159
155	0.232195478136676
156	0.232207504731010
157	0.232208520682976
158	0.232219257009170
159	0.232224996279285
160	0.232225799419852
161	0.232235966118832
162	0.232237813979049
163	0.232239161887949
164	0.232239666539233
165	0.232240238978831
166	0.232241251919567
167	0.232243285872151
168	0.232243627305797
169	0.232243607399462
170	0.232243704740245
171	0.232243437303479
172	0.232244399198715
173	0.232244492652312
174	0.232244869230374
175	0.232244866652748
176	0.232481246059285
177	0.232458678560877
178	0.232461340936332
179	0.232461232096463
180	0.232461445551885
181	0.232461414258657
182	0.232461181673776
183	0.232460929720388
184	0.232460641856378
185	0.232460271963645
186	0.232460322765751
187	0.232460731282589
188	0.232460371811367
189	0.232461441816950
190	0.232461532905893
191	0.232461451374346
192	0.232461514978045
193	0.232461346206626
194	0.232460966738180
195	0.232461077028469
196	0.232461003618020
197	0.232461279994991
198	0.232461347714731
199	0.232461439578957
200	0.231893182469037
201	0.231529054972395
202	0.231596681623145
203	0.231704071581068
204	0.231670918250154
205	0.231761706917834
206	0.231678315078128
207	0.231690603317949
208	0.231684873393006
209	0.231703435111545
210	0.231719709001888
211	0.231731976511725
212	0.231736536229817
213	0.231740174374446
214	0.231743589324144
215	0.231745710453193
216	0.231746257643374
217	0.231748083434457
218	0.231748199430684
219	0.231749443413512
220	0.231749271395506
221	0.231750277348833
222	0.231750248135603
223	0.231751019399014
224	0.231751049429689
225	0.231751038229442
226	0.232035296520746
227	0.232008281022744
228	0.232011460209031
229	0.232011751283890
230	0.232011338187236
231	0.232012038315701
232	0.232011521262598
233	0.232011957478354
234	0.232011644901895
235	0.232011985192237
236	0.232012084862688
237	0.232012022389142
238	0.232012151956430
239	0.232012311173893
240	0.232012307637129
241	0.232012276634867
242	0.232012355037803
243	0.232012229080489
244	0.232011504872446
245	0.232010664008212
246	0.232009219763073
247	0.232010052711652
248	0.232013160898094
249	0.232013688586405
250	0.231714312177501
251	0.231836943953249
252	0.231839026087048
253	0.231876758705097
254	0.231909708550582
255	0.231894318905373
256	0.231888305253834
257	0.231893141801642
258	0.231900570542792
259	0.231903507719801
260	0.231906517485295
261	0.231906847355362
262	0.231907287874098
263	0.231906265348913
264	0.231908163084696
265	0.231906818437985
266	0.231907567048069
267	0.231907056401947
268	0.231909034249484
269	0.231909638809941
270	0.231910744982397
271	0.231910369339558
272	0.231910328027091
273	0.231909153140452
274	0.231909667716827
275	0.231909367844551
276	0.231427262776428
277	0.231479974176710
278	0.231473552523963
279	0.231474499174000
280	0.231474267790584
281	0.231474364553885
282	0.231474420024279
283	0.231474455523434
284	0.231474488546533
285	0.231474557718771
286	0.231474816810416
287	0.231475097322947
288	0.231475539782601
289	0.231475808913709
290	0.231476198370427
291	0.231475653049015
292	0.231475584720515
293	0.231476056257958
294	0.231476652813418
295	0.231477126313461
296	0.231477175517181
297	0.231476104479512
298	0.231475714991230
299	0.231475435197489
300	0.230712906748530
301	0.230650567402120
302	0.230655154809479
303	0.230671109259389
304	0.230678511671096
305	0.230696471677400
306	0.230711593741882
307	0.230701410149514
308	0.230694209134170
309	0.230691069053974
310	0.230689278247181
311	0.230690310679498
312	0.230691044971325
313	0.230690938837021
314	0.230689884621761
315	0.230689703734199
316	0.230690742871694
317	0.230689860833691
318	0.230687312244162
319	0.230685713081355
320	0.230689435509361
321	0.230693811117219
322	0.230694329742421
323	0.230693026862166
324	0.230693067877949
325	0.230693484659334
326	0.230334192384547
327	0.230375644747959
328	0.230370822276549
329	0.230370825808312
330	0.230371189810113
331	0.230370862832220
332	0.230370754858599
333	0.230370750477570
334	0.230370744388929
335	0.230369403632712
336	0.230369620268840
337	0.230370292294063
338	0.230371072134049
339	0.230373077611397
340	0.230372593049705
341	0.230373082733016
342	0.230375168659197
343	0.230374665022885
344	0.230377415825100
345	0.230380824951855
346	0.230382687191262
347	0.230377032415308
348	0.230376363903830
349	0.230373794043684
350	0.229734506044999
351	0.229090721076472
352	0.229101081099726
353	0.229151423438837
354	0.229136598966893
355	0.229132699017558
356	0.229154488230879
357	0.229167641836197
358	0.229153344254934
359	0.229154057805376
360	0.229145545862390
361	0.229145545430419
362	0.229147443738077
363	0.229145036711842
364	0.229145136026602
365	0.229144129998888
366	0.229143840145204
367	0.229143921149691
368	0.229143836773823
369	0.229143866649611
370	0.229143886491423
371	0.229143872628138
372	0.229143775966861
373	0.229141796406676
374	0.229140133612922
375	0.229136417614523
376	0.229689475733061
377	0.229979751708465
378	0.230003691514520
379	0.230015221745726
380	0.230021130383986
381	0.230002635961085
382	0.230014568125068
383	0.230019574157622
384	0.230023079892715
385	0.230024474577610
386	0.230024533416781
387	0.230024429305850
388	0.230018930464349
389	0.230026294987938
390	0.230025322146731
391	0.230024894427385
392	0.230026003693042
393	0.230025645250555
394	0.230025537841867
395	0.230026436429950
396	0.230029268120926
397	0.230031378444402
398	0.230029205174248
399	0.230027143124814
400	0.230026989287865

==> b1eo.txt <==
1	1.14837002557849
2	-0.302551142795397
3	-4.50542470713900
4	-9.03616241870837
5	-15.8299116084027
6	-24.8275822511961
7	-31.5895454255260
8	-36.4126079930812
9	-41.1520419056424
10	-46.2957438653909
11	-52.1861438932362
12	-58.9870679726310
13	-66.3885957356023
14	-74.3642308686881
15	-82.3105387458568
16	-88.9106266404968
17	-94.1568213987592
18	-98.5851631001895
19	-102.479468320928
20	-105.908848733998
21	-108.948285389012
22	-111.787844140898
23	-114.606264615453
24	-117.517259833877
25	-120.587781883760
26	-123.785053580710
27	-129.514679931469
28	-133.112370255101
29	-136.832969778470
30	-140.659139303966
31	-144.589974116943
32	-148.638682484620
33	-152.760437566456
34	-157.060711907003
35	-161.308288375506
36	-165.790686528663
37	-169.626507585567
38	-173.657404429493
39	-177.858432698841
40	-182.300876380800
41	-186.761401836942
42	-191.249072936829
43	-195.752927668217
44	-200.171040605841
45	-204.536223797328
46	-208.814459239145
47	-212.872460764656
48	-216.744200977198
49	-220.538345547456
50	-224.171358744844
51	-226.402723019801
52	-227.843220554732
53	-231.020785259078
54	-233.614742875681
55	-235.965163901753
56	-237.991795634412
57	-239.831751508851
58	-241.429618896895
59	-242.867583107951
60	-244.131520754231
61	-245.225743391681
62	-246.249782916256
63	-247.137312404597
64	-247.872672757011
65	-248.499334161161
66	-249.051128888058
67	-249.508556930039
68	-249.883314602109
69	-250.205955432784
70	-250.516849330983
71	-250.779972012615
72	-251.017513403209
73	-251.224738176518
74	-251.400892943567
75	-251.573277407943
76	-251.730125009158
77	-251.082639066685
78	-251.291115241093
79	-251.414264352915
80	-251.533364110140
81	-251.650977622832
82	-251.766923918841
83	-251.886552553868
84	-252.005294689930
85	-252.133958938907
86	-252.267853309323
87	-252.406079208259
88	-252.545145861314
89	-252.687016635307
90	-252.829907313914
91	-252.974022561669
92	-253.121719982954
93	-253.258850142539
94	-253.397865915450
95	-253.535647262185
96	-253.652402110134
97	-253.757602460839
98	-253.852541579439
99	-253.934415911885
100	-254.003580969904
101	-261.070432580429
102	-259.819494677972
103	-260.085666694673
104	-260.148098789218
105	-260.208336956126
106	-260.269156434383
107	-260.310963890362
108	-260.361837325275
109	-260.409992144831
110	-260.467038567720
111	-260.516027006625
112	-260.553505174775
113	-260.600869030447
114	-260.636598722817
115	-260.672952975652
116	-260.712881544124
117	-260.752820002437
118	-260.792165627262
119	-260.833334381258
120	-260.870753068816
121	-260.906967805140
122	-260.941970361081
123	-260.976786286141
124	-261.008986068082
125	-261.042593974601
126	-261.073890110368
127	-260.974282573541
128	-261.016866781562
129	-261.043866933673
130	-261.072982731904
131	-261.102764782392
132	-261.129640302082
133	-261.156913685426
134	-261.183413410593
135	-261.210934704569
136	-261.235744390359
137	-261.259187752174
138	-261.283667983887
139	-261.309766097508
140	-261.336881025368
141	-261.363454977520
142	-261.388842935980
143	-261.415724686301
144	-261.443320747974
145	-261.470844229742
146	-261.500242065755
147	-261.529078301075
148	-261.559680175712
149	-261.589845078914
150	-261.618105021468
151	-278.142407126820
152	-277.606449947452
153	-278.075922207022
154	-278.025419911246
155	-278.322680637551
156	-278.330294477085
157	-278.562109113812
158	-278.575178039202
159	-278.789779941684
160	-278.863090914481
161	-279.025883824407
162	-279.125280527619
163	-279.206084199883
164	-279.269030997279
165	-279.329010563282
166	-279.382991323089
167	-279.423976011697
168	-279.466195159902
169	-279.499543687965
170	-279.530116303319
171	-279.562760842240
172	-279.594902335026
173	-279.624064827588
174	-279.652555661568
175	-279.680007557176
176	-279.702990016149
177	-279.919360253872
178	-279.923916432573
179	-279.946341952606
180	-279.963787662687
181	-279.979931430844
182	-279.995837088079
183	-280.012663291779
184	-280.031033318396
185	-280.051388927695
186	-280.066814606837
187	-280.098451806215
188	-280.119381060553
189	-280.139397932658
190	-280.157809451082
191	-280.163822105921
192	-280.184326416867
193	-280.197442122472
194	-280.210820969543
195	-280.214770303717
196	-280.237401913684
197	-280.250264643732
198	-280.264325665896
199	-280.267680802774
200	-280.288493891945
201	-291.974542110426
202	-290.577599260509
203	-289.340449992534
204	-287.729359061715
205	-286.749190090889
206	-287.795253605134
207	-289.283368311537
208	-290.448667292689
209	-291.265795572278
210	-291.747753152101
211	-292.095935358692
212	-292.264523846366
213	-292.394261674685
214	-292.493785402175
215	-292.570726386495
216	-292.634296791189
217	-292.689408668694
218	-292.739402247180
219	-292.782403297030
220	-292.824986527590
221	-292.863305284790
222	-292.888217104534
223	-292.914192081666
224	-292.937238561825
225	-292.954254728621
226	-292.981431008494
227	-293.177397017147
228	-293.179687611843
229	-293.201485780635
230	-293.207688105638
231	-293.224533217330
232	-293.232953521449
233	-293.248278024185
234	-293.255923339835
235	-293.272984767426
236	-293.286164463056
237	-293.293427689562
238	-293.310182524783
239	-293.322295588529
240	-293.330560620260
241	-293.345815575318
242	-293.357143880251
243	-293.370938848384
244	-293.377919169194
245	-293.372918163731
246	-293.378251089443
247	-293.323965037426
248	-293.396734039448
249	-293.431287427237
250	-293.436923273352
251	-299.243189766083
252	-298.498576351372
253	-297.732241620128
254	-296.846995811802
255	-297.138022551006
256	-297.407377625234
257	-297.633253619592
258	-297.838460935762
259	-298.022676982793
260	-298.144741299527
261	-298.229349479333
262	-298.289288473804
263	-298.336243039263
264	-298.378224041691
265	-298.413587997670
266	-298.441062350932
267	-298.465421771017
268	-298.483885620658
269	-298.497860680449
270	-298.512268192861
271	-298.527152361042
272	-298.538346569561
273	-298.549594156954
274	-298.560357642758
275	-298.571979286280
276	-298.584256628699
277	-298.318282251830
278	-298.365596793288
279	-298.370525350162
280	-298.381004064277
281	-298.386732268855
282	-298.393698748998
283	-298.400187162697
284	-298.406836005186
285	-298.414441679348
286	-298.422367743758
287	-298.429343008413
288	-298.433984863390
289	-298.439482183853
290	-298.443510890203
291	-298.448044895308
292	-298.453298630317
293	-298.457628458176
294	-298.463358176050
295	-298.468964638216
296	-298.474023603851
297	-298.477875521949
298	-298.478939224634
299	-298.484233481045
300	-298.486672775877
301	-301.203353891894
302	-300.781490058138
303	-300.144904334951
304	-300.078068986891
305	-300.197986669571
306	-300.250585039157
307	-300.284220264659
308	-300.322861355172
309	-300.359533740094
310	-300.393198576320
311	-300.423694851378
312	-300.439325347653
313	-300.452368858533
314	-300.467039092111
315	-300.482048992786
316	-300.511094461343
317	-300.537235591199
318	-300.582569279376
319	-300.631149035412
320	-300.703435797864
321	-300.783783362638
322	-300.826252017459
323	-300.850066289544
324	-300.872216923450
325	-300.880535787149
326	-300.893910965649
327	-300.728111443663
328	-300.777441070485
329	-300.781679756391
330	-300.791957683669
331	-300.799237250857
332	-300.807337608256
333	-300.815559288228
334	-300.825404037297
335	-300.837605735050
336	-300.855704471998
337	-300.874070687996
338	-300.883734626598
339	-300.889035203421
340	-300.896624098126
341	-300.900679214515
342	-300.907271694780
343	-300.917943255043
344	-300.923004306714
345	-300.919740412910
346	-300.915223290859
347	-300.918397525006
348	-300.927914580140
349	-300.939484737917
350	-300.946552020028
351	-302.287275627633
352	-301.342795688332
353	-300.967659355640
354	-301.020731106390
355	-301.107395861846
356	-301.192542414151
357	-301.379657487315
358	-301.295034191166
359	-301.478237591000
360	-301.352893520503
361	-301.360218930432
362	-301.300428934704
363	-301.300806510952
364	-301.316014174155
365	-301.334800401128
366	-301.338294380707
367	-301.347235568447
368	-301.348295286958
369	-301.350361603778
370	-301.350908749910
371	-301.357923818907
372	-301.353648124304
373	-301.353388084525
374	-301.347521998360
375	-301.341367872707
376	-301.334184886318
377	-301.368787617176
378	-301.580277329443
379	-301.592847817124
380	-301.618742252829
381	-301.643574097340
382	-301.692210461794
383	-301.744009295836
384	-301.747849914105
385	-301.746953430477
386	-301.746932087070
387	-301.753554733359
388	-301.752479467469
389	-301.755665125597
390	-301.763479728548
391	-301.763947864900
392	-301.764311361174
393	-301.767109791992
394	-301.767624760575
395	-301.771593719198
396	-301.767972118019
397	-301.762354652807
398	-301.752265066622
399	-301.764592087334
400	-301.771096534613

==> b1ev.txt <==
1	0.132949861647309
2	0.122835750491352
3	0.135776817848126
4	0.140916947247320
5	0.153086284709086
6	0.159995982640755
7	0.161475865015411
8	0.162504334085453
9	0.163305500746452
10	0.164367036534629
11	0.165531575965663
12	0.166933657067772
13	0.168397467265333
14	0.170904905810368
15	0.173627468331387
16	0.175682345991559
17	0.177371131155165
18	0.178805051079393
19	0.179960076774717
20	0.180876551586859
21	0.181645287205432
22	0.182224518016933
23	0.182709272753504
24	0.183074190943758
25	0.183403363135444
26	0.193292035236513
27	0.193041575887857
28	0.193222247806270
29	0.193296185494431
30	0.193374989536059
31	0.193462694129503
32	0.193561817404028
33	0.193677652113942
34	0.193791462325746
35	0.193916023122629
36	0.193988136682677
37	0.194045781934113
38	0.194091237800404
39	0.194137047642721
40	0.194181138448968
41	0.194228676307820
42	0.194279531440955
43	0.194338234232790
44	0.194402560670277
45	0.194481918114163
46	0.194558731763350
47	0.194631164396785
48	0.194704600922466
49	0.194766039205811
50	0.183376535287455
51	0.181422040076786
52	0.181864581106917
53	0.182003647242873
54	0.182139479649620
55	0.182248077252372
56	0.182349524052038
57	0.182442736420582
58	0.182534963403553
59	0.182622672555941
60	0.182691331223187
61	0.182733075218998
62	0.182782474566640
63	0.182831283021062
64	0.182880884083975
65	0.182918826499439
66	0.182958917987293
67	0.182998367331172
68	0.183045478230422
69	0.183089531499179
70	0.183132801311940
71	0.183166063939556
72	0.183199896548545
73	0.183234767010748
74	0.183279424218453
75	0.183329370072559
76	0.182503044695740
77	0.182637373630666
78	0.182677802416674
79	0.182725652655983
80	0.182776876143390
81	0.182836610840243
82	0.182890108907065
83	0.182947976003183
84	0.183007502520081
85	0.183067089157028
86	0.183130392010360
87	0.183183356006332
88	0.183249560964045
89	0.183303802004613
90	0.183368617727026
91	0.183431582013225
92	0.183493218877474
93	0.183550429124519
94	0.183596845576525
95	0.183639252232301
96	0.183674736938383
97	0.183697984740419
98	0.183706164501961
99	0.183713408772294
100	0.170838777196404
101	0.169440492892748
102	0.169642619381127
103	0.169654920786329
104	0.169692700460803
105	0.169709114576791
106	0.169749999038485
107	0.169754980992334
108	0.169801987558512
109	0.169808887808280
110	0.169863039679869
111	0.169867180571799
112	0.169922291030462
113	0.169915999776893
114	0.169969021458544
115	0.169970533519893
116	0.170012888252252
117	0.170018388145453
118	0.170054856050507
119	0.170067714940668
120	0.170100342001397
121	0.170119861376410
122	0.170137489716716
123	0.170148745153570
124	0.170162963723848
125	0.170177930041036
126	0.170055782530528
127	0.170079430159797
128	0.170091330073089
129	0.170105687582319
130	0.170123262642711
131	0.170143938599819
132	0.170160183984938
133	0.170178657559758
134	0.170192611458963
135	0.170210106182854
136	0.170227074487995
137	0.170246086719714
138	0.170260017371097
139	0.170275365143149
140	0.170293979623461
141	0.170313901620347
142	0.170336078752311
143	0.170354873350658
144	0.170374492196662
145	0.170393313372292
146	0.170410239672448
147	0.170425675419102
148	0.170446738495805
149	0.170461064505686
150	0.167860636920304
151	0.166642526604372
152	0.166937373828084
153	0.166727522752645
154	0.166876261876225
155	0.166741133421180
156	0.166869124308017
157	0.166786546166970
158	0.166880859916773
159	0.166844288391026
160	0.166919678422951
161	0.166908110053826
162	0.166929887663537
163	0.166917584163487
164	0.166925803903097
165	0.166921022402925
166	0.166924318802531
167	0.166927519571221
168	0.166929230424154
169	0.166924987190048
170	0.166928148235696
171	0.166936263148872
172	0.166937903421872
173	0.166939780818594
174	0.166940778361102
175	0.166938032337326
176	0.167188674687886
177	0.167173127788740
178	0.167174375336160
179	0.167174370088121
180	0.167175594755839
181	0.167180821987820
182	0.167182473861073
183	0.167188106595540
184	0.167189101974354
185	0.167182344700968
186	0.167196219265353
187	0.167201816461122
188	0.167210162149613
189	0.167217287136389
190	0.167218291677423
191	0.167227530530953
192	0.167230696797420
193	0.167234134350120
194	0.167228728439561
195	0.167246229339889
196	0.167249607548665
197	0.167255287424849
198	0.167250458338213
199	0.167260908308574
200	0.168388357549029
201	0.166340768512502
202	0.165190217401755
203	0.164025294474521
204	0.163443999693056
205	0.164351654808800
206	0.165395929892613
207	0.166234602732921
208	0.166870493362009
209	0.167166311526074
210	0.167488514392409
211	0.167572047772056
212	0.167647088274356
213	0.167684173223915
214	0.167723184193052
215	0.167748962184418
216	0.167784584368353
217	0.167793467075296
218	0.167826397402520
219	0.167835792632934
220	0.167865651456285
221	0.167861487349899
222	0.167889790243458
223	0.167892425909795
224	0.167902279237539
225	0.167910495824509
226	0.168188883018649
227	0.168167096419747
228	0.168181960022201
229	0.168166656846174
230	0.168175779088036
231	0.168162836727101
232	0.168165659306870
233	0.168150137027294
234	0.168159274350377
235	0.168154197453317
236	0.168146436848510
237	0.168150072113420
238	0.168155382311343
239	0.168150748148424
240	0.168160061364037
241	0.168163475255009
242	0.168169085396379
243	0.168168560360903
244	0.168170582681440
245	0.168178383492605
246	0.168169584368050
247	0.168178585310964
248	0.168188438926976
249	0.168191324104473
250	0.168744456282786
251	0.168187586891654
252	0.167857129980718
253	0.167990161730543
254	0.168499794305134
255	0.168686224096246
256	0.168783471346132
257	0.168849028638635
258	0.168893761107281
259	0.168949313944229
260	0.168974510172041
261	0.169019388141031
262	0.169029179810985
263	0.169062107601630
264	0.169085678146228
265	0.169120870432554
266	0.169145585331794
267	0.169174487501832
268	0.169201230048867
269	0.169220211690365
270	0.169248477126550
271	0.169248766692238
272	0.169272207572051
273	0.169267350763160
274	0.169277358785981
275	0.169282883140925
276	0.168817548757350
277	0.168871703831386
278	0.168878431284218
279	0.168884938819970
280	0.168895190422986
281	0.168901385267531
282	0.168911294892892
283	0.168917598579337
284	0.168927051062210
285	0.168933578198415
286	0.168938053776437
287	0.168945662156195
288	0.168941976629128
289	0.168942426655474
290	0.168949146688858
291	0.168949999554710
292	0.168948541814574
293	0.168961649686392
294	0.168969802707778
295	0.168968597330259
296	0.168991231653361
297	0.168980185037101
298	0.168999082920805
299	0.168997004065068
300	0.169728630562326
301	0.169568646002690
302	0.169352340439330
303	0.169472127890815
304	0.169629528284123
305	0.169717982312033
306	0.169783054186654
307	0.169812407334083
308	0.169854145265685
309	0.169900594630453
310	0.169929060865478
311	0.169944213977802
312	0.169972356318586
313	0.169974802849496
314	0.170014614649265
315	0.170022307391380
316	0.170067901253090
317	0.170089074493388
318	0.170110024509470
319	0.170135179926858
320	0.170157329183262
321	0.170184934787316
322	0.170217378481752
323	0.170245334037157
324	0.170274817082976
325	0.170298205094851
326	0.169960086375916
327	0.170040322392169
328	0.170065365062890
329	0.170089448880631
330	0.170125157643523
331	0.170151574474445
332	0.170190384097551
333	0.170222303580994
334	0.170274291654110
335	0.170313975710576
336	0.170360648638638
337	0.170388223834013
338	0.170422343913402
339	0.170438785571264
340	0.170484867997895
341	0.170496139713481
342	0.170531425392095
343	0.170559702628392
344	0.170574550780061
345	0.170606362087440
346	0.170638277489337
347	0.170672671942016
348	0.170733481099935
349	0.170766082210867
350	0.171430744353968
351	0.170436388826581
352	0.170230204568889
353	0.170351753464352
354	0.170376868279488
355	0.170506200405736
356	0.170621393677064
357	0.170549475476733
358	0.170693646035706
359	0.170525114322244
360	0.170598801694525
361	0.170491420953803
362	0.170550019883824
363	0.170512255887629
364	0.170552086388274
365	0.170526329678886
366	0.170547699474666
367	0.170535536331605
368	0.170543847661087
369	0.170539941636606
370	0.170551893694491
371	0.170553335885730
372	0.170551406675406
373	0.170559585259042
374	0.170537111333683
375	0.170566553673237
376	0.171082443644796
377	0.171280730667119
378	0.171270560720912
379	0.171257813549581
380	0.171251058038441
381	0.171260474488344
382	0.171316043730082
383	0.171298869732605
384	0.171306670003356
385	0.171264142329011
386	0.171270894199370
387	0.171205630488314
388	0.171210047113727
389	0.171213584081912
390	0.171212726292123
391	0.171202711640733
392	0.171216026041912
393	0.171220192840834
394	0.171242373863591
395	0.171250317099857
396	0.171291391896222
397	0.171274344773615
398	0.171322832739958
399	0.171322597803065
400	0.171346621339377

==> b1io.txt <==
1	1.50038267084502
2	-0.424596949628080
3	-6.16325695293504
4	-11.8162270380953
5	-21.0551350436436
6	-31.2381162011602
7	-38.3967093761246
8	-43.6716735346888
9	-48.6505441342217
10	-54.0188715402210
11	-59.8758921520272
12	-66.4888559470243
13	-73.3582415415903
14	-80.6290557953987
15	-87.7067886359421
16	-93.5587519353717
17	-98.2143801790758
18	-102.163286226038
19	-105.664962106807
20	-108.787535114689
21	-111.621526299606
22	-114.325730328602
23	-117.050549773201
24	-119.889946259528
25	-122.923491920388
26	-126.114790076354
27	-131.688083079896
28	-135.330312072562
29	-139.149954936251
30	-143.082391902789
31	-147.109146378450
32	-151.242427195860
33	-155.447626585508
34	-159.813144344618
35	-164.124924060095
36	-168.642694222408
37	-172.576683752169
38	-176.689785846344
39	-180.942905041484
40	-185.439454276813
41	-189.948262270852
42	-194.505126940150
43	-199.063582364848
44	-203.554229956640
45	-207.972735051185
46	-212.318943211994
47	-216.437205237818
48	-220.366306632321
49	-224.202181146502
50	-227.851859883200
51	-237.537435202163
52	-239.259850164330
53	-242.221934559541
54	-244.702222955099
55	-246.968764651465
56	-248.947910366009
57	-250.748472683395
58	-252.352944182480
59	-253.803120893454
60	-255.081763095925
61	-256.144719604632
62	-257.163557443496
63	-258.084068108654
64	-258.824095820194
65	-259.408569293112
66	-259.969233613184
67	-260.438055362961
68	-260.799710502146
69	-261.133519800663
70	-261.420781484530
71	-261.652478481603
72	-261.882294231578
73	-262.064347804647
74	-262.242822377695
75	-262.365161484825
76	-262.455069690318
77	-262.017088900686
78	-262.109484291555
79	-262.168255031271
80	-262.282343849000
81	-262.400610651823
82	-262.468131664820
83	-262.607681090368
84	-262.604346912087
85	-262.788204874251
86	-262.851477601293
87	-262.935157565335
88	-263.037215441710
89	-263.131398261098
90	-263.233779125211
91	-263.335987317241
92	-263.408595739785
93	-263.513607800096
94	-263.600971711277
95	-263.722553613998
96	-263.856529467359
97	-263.931696422901
98	-264.044423304713
99	-264.103409589815
100	-264.175048127347
101	-277.669982393920
102	-276.426384607778
103	-276.478497201648
104	-276.424736003762
105	-276.097740111514
106	-276.313968386145
107	-275.859004669578
108	-276.448981465792
109	-275.806141627234
110	-276.398253743761
111	-275.820303572562
112	-276.498417217378
113	-275.782281669801
114	-276.515869394808
115	-275.790126494698
116	-276.504836025434
117	-275.874160804577
118	-276.477744847068
119	-276.088863965230
120	-276.407379535510
121	-276.278090787045
122	-276.371043744536
123	-276.400790866049
124	-276.501255053324
125	-276.583160726558
126	-276.641431612606
127	-276.622706577478
128	-276.649522099841
129	-276.727022830155
130	-276.752224929139
131	-276.827897160870
132	-276.697326702554
133	-276.839212434358
134	-276.819960363241
135	-276.891829139612
136	-276.861072803013
137	-276.847755458175
138	-276.836772865314
139	-276.835330479901
140	-276.848447513404
141	-276.886172836724
142	-276.935720396536
143	-276.980362202808
144	-277.020413072186
145	-277.054775037633
146	-277.080170075748
147	-277.094294090055
148	-277.111615886413
149	-277.109901436182
150	-277.103584912469
151	-285.727664412936
152	-288.901332847577
153	-288.626866106955
154	-289.425560568737
155	-289.246186818198
156	-289.866226331229
157	-289.547198459993
158	-290.155097938580
159	-289.689180664781
160	-290.309668423733
161	-289.798344726575
162	-290.138446961884
163	-289.992652875568
164	-290.230861042837
165	-290.258835902213
166	-290.436273402397
167	-290.567769499343
168	-290.568625490307
169	-290.619711658373
170	-290.646555996433
171	-290.673731327379
172	-290.706475066625
173	-290.746082444254
174	-290.793350067010
175	-290.827459199109
176	-290.854961540597
177	-291.086028893490
178	-291.096896565059
179	-291.133373996735
180	-291.167978057405
181	-291.198892817513
182	-291.227996124128
183	-291.258530263816
184	-291.289646234819
185	-291.324297893307
186	-291.349950705639
187	-291.395603396133
188	-291.417113811247
189	-291.434640114377
190	-291.449306268192
191	-291.456012646648
192	-291.474408492806
193	-291.508913410993
194	-291.522729327113
195	-291.558205447657
196	-291.591990271040
197	-291.630763872043
198	-291.643816333256
199	-291.666684216615
200	-291.704690371484
201	-293.413614387525
202	-294.439224265550
203	-295.451322366827
204	-296.437912715929
205	-297.526550638038
206	-298.814135571146
207	-300.122333074178
208	-301.150982760628
209	-301.917648254868
210	-302.416512393869
211	-302.678380240048
212	-302.880636862827
213	-303.038391893651
214	-303.155819745330
215	-303.235437460444
216	-303.294734655353
217	-303.353941563278
218	-303.395848639708
219	-303.430172440760
220	-303.461152031214
221	-303.532332943740
222	-303.618354613163
223	-303.659290249733
224	-303.696017577525
225	-303.721485178882
226	-303.749575386263
227	-303.943130204360
228	-303.936287026814
229	-303.983432539233
230	-303.972084840433
231	-304.054523543055
232	-304.015764780001
233	-304.068799470703
234	-304.057769088772
235	-304.068182081707
236	-304.073614742823
237	-304.086075320608
238	-304.103499256136
239	-304.118892184247
240	-304.115252027330
241	-304.127092422774
242	-304.119991515546
243	-304.134164911873
244	-304.105617999475
245	-304.258428255360
246	-304.087214877233
247	-304.414274735277
248	-304.189880991909
249	-304.198728794127
250	-304.193624432315
251	-305.436157220503
252	-306.223493456136
253	-306.939335496863
254	-307.524542730784
255	-307.919371723296
256	-308.144652476309
257	-308.332928168876
258	-308.483460131580
259	-308.595296543036
260	-308.659186635473
261	-308.708016176494
262	-308.776873162358
263	-308.844260764241
264	-308.890024578403
265	-308.942364771081
266	-308.971722121217
267	-309.019961501026
268	-309.038698605272
269	-309.075939794540
270	-309.066631287267
271	-309.087640769272
272	-309.082138682246
273	-309.093990356590
274	-309.097171192712
275	-309.107313656628
276	-309.110331234367
277	-308.845279492245
278	-308.882212105383
279	-308.898989904585
280	-308.886815206791
281	-308.905858583305
282	-308.897456001900
283	-308.905613405272
284	-308.906809773304
285	-308.910908137047
286	-308.912120967033
287	-308.923107041761
288	-308.920221183305
289	-308.937154831732
290	-308.933656200621
291	-308.942287384774
292	-308.949468392586
293	-308.951279779609
294	-308.964496854319
295	-308.965341242525
296	-308.970465461436
297	-308.975519482865
298	-308.976409023428
299	-308.978479886722
300	-308.985265479608
301	-309.608102837645
302	-309.646661041272
303	-309.634791607727
304	-309.735820019009
305	-309.827093258270
306	-309.798066693603
307	-309.901750984421
308	-309.835341583502
309	-309.895214316065
310	-309.869387834533
311	-309.878803296103
312	-309.882638847478
313	-309.887711215310
314	-309.890506246112
315	-309.884392880856
316	-309.892111182657
317	-309.881972742670
318	-309.898759917747
319	-309.897087500333
320	-309.932121210124
321	-309.967431393111
322	-309.972649228000
323	-309.996166867951
324	-309.989360712269
325	-309.991928216816
326	-310.008468409058
327	-309.818438537994
328	-309.855519299060
329	-309.851529281348
330	-309.863518266050
331	-309.865545010214
332	-309.871376348174
333	-309.873583804812
334	-309.883606432634
335	-309.889242672515
336	-309.902360786592
337	-309.910310361849
338	-309.909330379466
339	-309.915659333145
340	-309.914711820293
341	-309.910351673283
342	-309.924843778948
343	-309.898599547420
344	-309.929771388945
345	-309.898522402727
346	-309.917792374830
347	-309.909228233409
348	-309.914779975623
349	-309.911306181572
350	-309.906095562639
351	-310.063730987131
352	-309.438244267789
353	-309.427180177985
354	-309.533856917198
355	-309.527950388004
356	-309.627462478921
357	-309.618449680200
358	-309.590929494752
359	-309.660195351231
360	-309.584527810419
361	-309.616195856940
362	-309.594864495334
363	-309.614410826598
364	-309.604361230239
365	-309.614280724287
366	-309.609081103926
367	-309.611033583957
368	-309.610159330389
369	-309.614568773405
370	-309.613926490646
371	-309.615221235195
372	-309.619599792116
373	-309.605648791578
374	-309.642478549366
375	-309.595347227436
376	-309.644841205980
377	-310.232338469880
378	-310.384658294801
379	-310.311743626302
380	-310.247729921350
381	-310.175519210091
382	-310.169715999373
383	-310.122532545148
384	-310.130389654861
385	-310.099980956628
386	-310.086328939848
387	-310.090451549700
388	-310.070906884119
389	-310.074262314181
390	-310.062005941714
391	-310.061277526762
392	-310.053961674261
393	-310.049477563527
394	-310.049841431530
395	-310.042873912425
396	-310.033894188352
397	-310.053541970371
398	-310.046691454630
399	-310.054548715419
400	-310.056910108619

==> b1iv.txt <==
1	0.149242104559541
2	0.137512240199647
3	0.151740912488903
4	0.156550385715000
5	0.169357828058114
6	0.176478515414164
7	0.177710662912040
8	0.178395737411756
9	0.178740351890218
10	0.179251565068171
11	0.179770546332157
12	0.180428737286951
13	0.180958507014202
14	0.182476735809816
15	0.184346394685661
16	0.185676317246347
17	0.186733869218469
18	0.187597720466632
19	0.188313912601749
20	0.188877761741365
21	0.189355865872295
22	0.189697140375128
23	0.189989544610562
24	0.190199414815690
25	0.190413146673053
26	0.200308009766403
27	0.199945051354476
28	0.200116335574293
29	0.200173807779674
30	0.200228786732665
31	0.200283397335582
32	0.200341554016818
33	0.200406794535382
34	0.200471177405233
35	0.200540493783542
36	0.200581951826574
37	0.200619589904968
38	0.200649559032792
39	0.200678929203772
40	0.200707285736546
41	0.200737142760685
42	0.200769644657385
43	0.200805604915264
44	0.200843004810940
45	0.200887113589321
46	0.200929710154710
47	0.200968793353511
48	0.201009361948276
49	0.201042101379220
50	0.201630912233841
51	0.199636914553678
52	0.199959175310441
53	0.200016831871192
54	0.200084567000602
55	0.200137580479067
56	0.200186497487634
57	0.200232679030158
58	0.200278682528729
59	0.200322726570178
60	0.200357442963112
61	0.200378306216176
62	0.200402701243487
63	0.200428004886392
64	0.200453138107899
65	0.200472257919614
66	0.200491657688694
67	0.200511649284483
68	0.200536040940338
69	0.200558913842142
70	0.200581434614962
71	0.200598329843317
72	0.200615037840118
73	0.200632337914350
74	0.200654890457347
75	0.200679503892670
76	0.199858153969166
77	0.199964031312343
78	0.199981013794435
79	0.200005924154311
80	0.200032194080651
81	0.200062630359673
82	0.200089965297312
83	0.200119133633131
84	0.200149301117021
85	0.200178816870726
86	0.200209909022112
87	0.200236292115940
88	0.200267940870813
89	0.200293670611303
90	0.200322798179069
91	0.200351042397904
92	0.200378395175043
93	0.200402938704284
94	0.200421567532578
95	0.200438848702946
96	0.200453764804399
97	0.200463376434422
98	0.200466535709163
99	0.200469607324400
100	0.201022499486460
101	0.199674689078638
102	0.199840424057910
103	0.199840296978305
104	0.199859801037500
105	0.199868009743784
106	0.199887565424926
107	0.199890303328751
108	0.199912996873934
109	0.199916856638085
110	0.199942385386643
111	0.199945109438481
112	0.199971832359244
113	0.199970358680523
114	0.199995162593730
115	0.199997448743546
116	0.200017129152071
117	0.200021239226544
118	0.200039814665786
119	0.200046948640269
120	0.200064489440582
121	0.200074265858810
122	0.200083652675955
123	0.200089889575732
124	0.200097233211357
125	0.200105327582993
126	0.199977275394675
127	0.199996319496630
128	0.200002106572305
129	0.200009861921720
130	0.200019113869134
131	0.200029639811538
132	0.200037935788761
133	0.200047440628247
134	0.200054511794776
135	0.200063569292547
136	0.200072259349994
137	0.200081844168988
138	0.200088701947512
139	0.200096488472516
140	0.200105974974588
141	0.200116220024817
142	0.200127199953476
143	0.200136580538845
144	0.200146356372222
145	0.200155538513486
146	0.200163886793359
147	0.200171269526575
148	0.200181799589145
149	0.200189145843208
150	0.200575110038694
151	0.199613550668935
152	0.199785913934213
153	0.199690116316643
154	0.199752693006133
155	0.199696513168814
156	0.199750584745479
157	0.199725276096598
158	0.199765989891174
159	0.199760056719844
160	0.199789486588183
161	0.199792461176589
162	0.199800645293546
163	0.199796831605633
164	0.199799743586506
165	0.199797995656496
166	0.199799742858578
167	0.199802900101700
168	0.199804223813951
169	0.199801934418516
170	0.199804557263545
171	0.199808943248336
172	0.199810922622506
173	0.199812062339523
174	0.199813305951248
175	0.199812121692580
176	0.200054964815544
177	0.200036805985096
178	0.200039044718331
179	0.200039443897496
180	0.200040802942434
181	0.200044207862985
182	0.200045289587436
183	0.200048448177257
184	0.200049256627612
185	0.200045908810035
186	0.200053491341104
187	0.200056635962050
188	0.200060858477638
189	0.200065394716217
190	0.200065753592815
191	0.200070670171896
192	0.200072413605113
193	0.200074002727910
194	0.200071149935693
195	0.200079785770324
196	0.200081595051879
197	0.200084528670447
198	0.200081653475430
199	0.200087404597358
200	0.200119621392828
201	0.199098957453151
202	0.198658688324976
203	0.198227071133033
204	0.197921747634548
205	0.198331288583492
206	0.198694667888016
207	0.199071991888092
208	0.199335792211306
209	0.199471502678252
210	0.199612244736062
211	0.199645816882808
212	0.199680907572097
213	0.199694004084465
214	0.199710287369956
215	0.199717856060379
216	0.199731174599534
217	0.199732781246606
218	0.199744328892145
219	0.199746416840789
220	0.199756803225234
221	0.199753288700564
222	0.199764104920173
223	0.199765239718318
224	0.199768926256306
225	0.199773097826320
226	0.200051183316685
227	0.200029769293514
228	0.200037982296346
229	0.200032066050203
230	0.200035712506246
231	0.200030735348166
232	0.200031256134513
233	0.200024727183228
234	0.200028585103358
235	0.200026687148147
236	0.200022868239288
237	0.200025335327873
238	0.200027907400589
239	0.200026273307327
240	0.200031602627592
241	0.200034247982787
242	0.200037921163813
243	0.200038401455697
244	0.200040226211509
245	0.200043930833542
246	0.200040915098884
247	0.200044332001376
248	0.200050743546194
249	0.200051791691191
250	0.199829586176178
251	0.199716353022843
252	0.199620947908355
253	0.199755546217750
254	0.200013537285848
255	0.200078282988254
256	0.200114370338456
257	0.200153995778301
258	0.200155168609635
259	0.200189662963249
260	0.200178065543881
261	0.200219535823224
262	0.200230164896229
263	0.200242816456677
264	0.200272020149470
265	0.200275308955561
266	0.200307342214386
267	0.200309834439321
268	0.200344440638693
269	0.200336209210264
270	0.200364530734135
271	0.200347465157597
272	0.200374362457863
273	0.200361930259079
274	0.200375097948959
275	0.200374239095844
276	0.199896601677192
277	0.199945783601289
278	0.199953536679424
279	0.199950156706101
280	0.199957441567695
281	0.199953561022241
282	0.199957357462231
283	0.199955357187051
284	0.199957833641918
285	0.199953964927040
286	0.199960706934749
287	0.199951525758715
288	0.199960275233017
289	0.199948816058262
290	0.199959523312592
291	0.199958435937820
292	0.199958121819065
293	0.199963065574615
294	0.199974412367684
295	0.199961106485594
296	0.199987607064745
297	0.199968870839019
298	0.199986394371834
299	0.199979718193471
300	0.200016056442880
301	0.199897799518227
302	0.199708731660128
303	0.199809718777129
304	0.199934304369380
305	0.199926633236132
306	0.200062891408702
307	0.200012285235325
308	0.200083393566550
309	0.200067051753596
310	0.200084629152592
311	0.200086297271286
312	0.200102750754489
313	0.200099061886974
314	0.200114026277737
315	0.200135206638678
316	0.200140494205018
317	0.200180368478837
318	0.200159192338771
319	0.200195562187378
320	0.200204584786084
321	0.200214679451788
322	0.200240151335180
323	0.200245203775190
324	0.200242869253153
325	0.200277562125997
326	0.199860211428787
327	0.199935453249068
328	0.199936810015295
329	0.199957834840913
330	0.199973080300561
331	0.199987337399492
332	0.200004187395223
333	0.200025503948237
334	0.200055625629167
335	0.200083561465585
336	0.200112408190937
337	0.200125638830480
338	0.200157337738246
339	0.200162442947595
340	0.200205514216216
341	0.200217723772209
342	0.200225984794964
343	0.200275900381607
344	0.200257046597737
345	0.200294717154726
346	0.200309668242515
347	0.200325059673109
348	0.200384042349242
349	0.200384548024225
350	0.200514979532484
351	0.198672996188551
352	0.198668218328554
353	0.198936218592642
354	0.198850709320065
355	0.199204436554461
356	0.199309873022557
357	0.199223975322813
358	0.199453111420035
359	0.199182013667408
360	0.199263161207809
361	0.199121373553985
362	0.199200793332444
363	0.199137451845080
364	0.199185040818717
365	0.199151993648290
366	0.199159757899514
367	0.199146381435102
368	0.199152521455848
369	0.199141967757698
370	0.199142654981738
371	0.199142681086780
372	0.199118826219052
373	0.199191895791156
374	0.199080178405883
375	0.199225288114109
376	0.200541379030383
377	0.200818294660537
378	0.200696516680235
379	0.200567397226488
380	0.200427769734199
381	0.200420730069486
382	0.200336448892060
383	0.200351419960954
384	0.200261859704259
385	0.200237143154880
386	0.200214477174069
387	0.200145783551022
388	0.200126425557778
389	0.200113219166706
390	0.200097198109266
391	0.200082145923643
392	0.200070452929905
393	0.200083925654245
394	0.200054368113343
395	0.200079714907675
396	0.200095241156666
397	0.200113958395182
398	0.200126015019178
399	0.200144506696026
400	0.200176698657618

==> b2do.txt <==
1	1.63037699951652
2	-0.477397519238545
3	-6.76828485090419
4	-12.3031334824353
5	-22.4644335995757
6	-33.2440773477128
7	-40.9152167424700
8	-46.4555965591260
9	-51.4363900816260
10	-56.4931669353545
11	-61.7478924724012
12	-67.4450825142527
13	-73.3460011849708
14	-79.6899914935272
15	-86.2969143115098
16	-92.4813737799261
17	-97.6156269455851
18	-101.914576361970
19	-105.768460537688
20	-109.392107088785
21	-112.615132465037
22	-115.633588458569
23	-118.579576179914
24	-121.600134399937
25	-124.775553795764
26	-128.052175327213
27	-135.271899359448
28	-140.024727464998
29	-144.607102001297
30	-149.033689370404
31	-153.650540546144
32	-158.373905871137
33	-163.283322901754
34	-168.284435790133
35	-173.426453156477
36	-178.680088754083
37	-183.057094953743
38	-187.555583216590
39	-192.182971371124
40	-196.933131886525
41	-201.780374497168
42	-206.510200149568
43	-211.158347748395
44	-215.625420806726
45	-220.042965185987
46	-224.211890981186
47	-228.084398381864
48	-231.715020517919
49	-235.131215776277
50	-238.149732716502
51	-250.139858727305
52	-252.094825988547
53	-254.533339473774
54	-256.694322461161
55	-258.647922272165
56	-260.274299945714
57	-261.781947173037
58	-263.032431594905
59	-264.225420245152
60	-265.331236215103
61	-266.168409608963
62	-266.863989121956
63	-267.324089763260
64	-267.767410475480
65	-268.190258320537
66	-268.621108124360
67	-268.807914390711
68	-269.123633350641
69	-269.298599034224
70	-269.533883742482
71	-269.697125982878
72	-269.777578322348
73	-269.918933244224
74	-270.030511402329
75	-270.115601042430
76	-270.168269149406
77	-270.003104056163
78	-270.029822493941
79	-270.066470629991
80	-270.088071511562
81	-270.162498223133
82	-270.257794601453
83	-270.275768927520
84	-270.287967434162
85	-270.322345164146
86	-270.347509069852
87	-270.368782722390
88	-270.409939397519
89	-270.435928610711
90	-270.462245659448
91	-270.478185514751
92	-270.514118409483
93	-270.533058512493
94	-270.592703095103
95	-270.636086321858
96	-270.683901081492
97	-270.721382300565
98	-270.762679653844
99	-270.794169147869
100	-270.813108885209
101	-287.335131618624
102	-288.734930874463
103	-286.985721012799
104	-289.398402817231
105	-286.865851783148
106	-289.631417116763
107	-287.098182091980
108	-289.775946485540
109	-287.396944429438
110	-289.912597757183
111	-287.753281780492
112	-289.895298228297
113	-288.375122055814
114	-289.660095000874
115	-289.234146406748
116	-289.334644591843
117	-289.404772677168
118	-289.453275469270
119	-289.515944888073
120	-289.603402046999
121	-289.693422783810
122	-289.800531738903
123	-289.890421279076
124	-289.935841101699
125	-290.001134502338
126	-289.989498167594
127	-290.070919936229
128	-290.048080587459
129	-290.147219878927
130	-290.126889531486
131	-290.211587089065
132	-290.227832663262
133	-290.234385375498
134	-290.224835809082
135	-290.156468645705
136	-290.214468451087
137	-290.145597663770
138	-290.205022791627
139	-290.179051665527
140	-290.204483993158
141	-290.177469569217
142	-290.134704967517
143	-290.118374513124
144	-290.117505913500
145	-290.112952721579
146	-290.117831448396
147	-290.128838094857
148	-290.148326247456
149	-290.192847784989
150	-290.239652007196
151	-300.931883261384
152	-302.068230984315
153	-303.322374352700
154	-304.264569969866
155	-305.034147256910
156	-305.766122462955
157	-306.053681849933
158	-306.307535339149
159	-306.539401428278
160	-306.730278463561
161	-306.857259001832
162	-306.820299530196
163	-306.847972083592
164	-306.964135995137
165	-306.951835478559
166	-307.265721869715
167	-307.108344464738
168	-307.216811713156
169	-307.246368666078
170	-307.320895099066
171	-307.284451270306
172	-307.505187269228
173	-307.416593341877
174	-307.499067331763
175	-307.444254884001
176	-307.450840966363
177	-307.560441086672
178	-307.538490633998
179	-307.545768427655
180	-307.532415476276
181	-307.480105392250
182	-307.482923643637
183	-307.264870117704
184	-307.276463232806
185	-307.214367132344
186	-307.198812298772
187	-307.210874889204
188	-307.332680985175
189	-307.420798413567
190	-307.598227199431
191	-307.774487996407
192	-307.628805624534
193	-307.809844694831
194	-307.665072443402
195	-307.710434204469
196	-307.678402401835
197	-307.705106505383
198	-307.655653525303
199	-307.742087475133
200	-307.663230532968
201	-310.100364244264
202	-311.955378299257
203	-312.886231954613
204	-313.832402750334
205	-314.440847078854
206	-314.380004952392
207	-314.239531907952
208	-314.048691879967
209	-314.283499155446
210	-314.000483353287
211	-314.219443930876
212	-314.151392010287
213	-314.582065882645
214	-314.380643215971
215	-314.789933177219
216	-314.601112294030
217	-314.881317573670
218	-314.792736436577
219	-314.790425537383
220	-314.663314934539
221	-314.818456589215
222	-314.687451469436
223	-314.979503109553
224	-314.829420505522
225	-314.839937704837
226	-314.920298784646
227	-315.138650559611
228	-315.137016275738
229	-315.167649154775
230	-315.213959731672
231	-315.271118648060
232	-315.266120463831
233	-315.347458494918
234	-315.362593070357
235	-315.463684900079
236	-315.509867683473
237	-315.576432568846
238	-315.572404570016
239	-315.586621371996
240	-315.665310910846
241	-315.470848170650
242	-316.591114401622
243	-315.814246821234
244	-315.586307425440
245	-315.478343344501
246	-315.513568807851
247	-315.471644365070
248	-315.481765029603
249	-315.483702944731
250	-315.491936654866
251	-316.881774961535
252	-318.812323179187
253	-319.641018202674
254	-320.258149118463
255	-320.476010848293
256	-320.620705628411
257	-320.740312487310
258	-320.809385785980
259	-320.897169866324
260	-320.967039663779
261	-321.054282824773
262	-321.116643727538
263	-321.190433132337
264	-321.243340985345
265	-321.308196546033
266	-321.365166752489
267	-321.424491937987
268	-321.476153918305
269	-321.532611458495
270	-321.580241572730
271	-321.630080588305
272	-321.680590093679
273	-321.728510433141
274	-321.773207705436
275	-321.802917729028
276	-321.827988669768
277	-321.397092986323
278	-321.469535919738
279	-321.468488781733
280	-321.467806816848
281	-321.472705022279
282	-321.479923016721
283	-321.486933915784
284	-321.493624448265
285	-321.500677593820
286	-321.509627579938
287	-321.520057175697
288	-321.527027443783
289	-321.532055186567
290	-321.536028828319
291	-321.539503449912
292	-321.543196185241
293	-321.546746301147
294	-321.550335403699
295	-321.553556501815
296	-321.557170599854
297	-321.560702508786
298	-321.563530590458
299	-321.566827747251
300	-321.570573264681
301	-322.083105061194
302	-322.547333837010
303	-322.833314599341
304	-322.871492636116
305	-322.943383823026
306	-323.020613084654
307	-323.071470474126
308	-323.109997481392
309	-323.152979923111
310	-323.166815328467
311	-323.220919448524
312	-323.231057915282
313	-323.263508048839
314	-323.309419913633
315	-323.366460705268
316	-323.435675494442
317	-323.520699038580
318	-323.630139283528
319	-323.770153024847
320	-323.826327628322
321	-323.942527759891
322	-323.968273797890
323	-324.074096648090
324	-324.053257322110
325	-324.101645157179
326	-324.266985790576
327	-324.004658879143
328	-323.977281637793
329	-323.988383105272
330	-323.986748486303
331	-324.001233129085
332	-324.028119119637
333	-324.061345476086
334	-324.090222444989
335	-324.102411922143
336	-324.119577433410
337	-324.137823932503
338	-324.162197460345
339	-324.182369285541
340	-324.206302683090
341	-324.225041180947
342	-324.235838154783
343	-324.255115438928
344	-324.189686948432
345	-324.239168207133
346	-324.230393250640
347	-324.317702524859
348	-324.320257680373
349	-324.332225990055
350	-324.340178149228
351	-323.526286973304
352	-325.881826292821
353	-326.697205106926
354	-327.121262355288
355	-324.186180016899
356	-325.486261853682
357	-325.417234593555
358	-325.452255725124
359	-325.400874790237
360	-325.414402661421
361	-325.405234566859
362	-325.408724314242
363	-325.413374522918
364	-325.425134087714
365	-325.434589390564
366	-325.423743397527
367	-325.433763104469
368	-325.446264647332
369	-325.464431597399
370	-325.488569227987
371	-325.488178792763
372	-325.495575910863
373	-325.500023873315
374	-325.495548250124
375	-325.496134017932
376	-325.519667192295
377	-326.781662608214
378	-326.668282541588
379	-326.551317142340
380	-326.659639995794
381	-322.940250209090
382	-326.615913681329
383	-326.389496260689
384	-326.576343406215
385	-326.140162478145
386	-326.539452951527
387	-326.501797394833
388	-326.521779970085
389	-326.508640596755
390	-326.501060964887
391	-326.485473785384
392	-326.476369726441
393	-326.463609201547
394	-326.448867414789
395	-326.439506150694
396	-326.415990893838
397	-326.413212758492
398	-326.399589651476
399	-326.391737520173
400	-326.368917489786

==> b2dv.txt <==
1	0.155577086083751
2	0.142503922393108
3	0.157403431553593
4	0.160868595491161
5	0.173804859125177
6	0.180539410549567
7	0.181694802094551
8	0.182137075674869
9	0.182098112543537
10	0.182138198109669
11	0.182038691328063
12	0.181902051398682
13	0.181531646176725
14	0.181512120035436
15	0.181954180968940
16	0.182562906861154
17	0.182956236673078
18	0.183154595396335
19	0.183364518725190
20	0.183597844037827
21	0.183774509184353
22	0.183908507989471
23	0.183967219223506
24	0.184005961221463
25	0.184080703396099
26	0.202966652910846
27	0.201687177749111
28	0.202284926261200
29	0.202339383423001
30	0.202386189977961
31	0.202418649510794
32	0.202449257822464
33	0.202483984228964
34	0.202512619018553
35	0.202533431918640
36	0.202543808257206
37	0.202551069942930
38	0.202567771992524
39	0.202584290089729
40	0.202602591398312
41	0.202618549986845
42	0.202632735659598
43	0.202646057852515
44	0.202656999076651
45	0.202665247970101
46	0.202675127213231
47	0.202682095543722
48	0.202688848327028
49	0.202693422486119
50	0.207455028119936
51	0.206289579893875
52	0.206410247711582
53	0.206404228315018
54	0.206407923308461
55	0.206409075918792
56	0.206409625644071
57	0.206410065470701
58	0.206410620425893
59	0.206410872146725
60	0.206411423068879
61	0.206414270408371
62	0.206416055076392
63	0.206417226007398
64	0.206420188495119
65	0.206422151451521
66	0.206424595835391
67	0.206426173560333
68	0.206427666697032
69	0.206427805802850
70	0.206427489018403
71	0.206427288025065
72	0.206427623033724
73	0.206427648095620
74	0.206427556754495
75	0.206427003753205
76	0.206084629459998
77	0.206118400100720
78	0.206114992776251
79	0.206115822359901
80	0.206115760225653
81	0.206115823811101
82	0.206115974939366
83	0.206115902314405
84	0.206116200756939
85	0.206117066621105
86	0.206117782665848
87	0.206117855536543
88	0.206117826459608
89	0.206117235242843
90	0.206117170789530
91	0.206117200320739
92	0.206117317821156
93	0.206117855680224
94	0.206117162350121
95	0.206117459431792
96	0.206117819415925
97	0.206117969746764
98	0.206118393907723
99	0.206117747419170
100	0.211721423664196
101	0.210599361505715
102	0.210711168323477
103	0.210700104024958
104	0.210685364719306
105	0.210688289066744
106	0.210658795674440
107	0.210682425723121
108	0.210635975661291
109	0.210679207636806
110	0.210621205631575
111	0.210682575240186
112	0.210623269697805
113	0.210704970083716
114	0.210697706603193
115	0.210719384574209
116	0.210719174857661
117	0.210719037907482
118	0.210719095445544
119	0.210719184395410
120	0.210719421739435
121	0.210718907059290
122	0.210719562076127
123	0.210721035205548
124	0.210721657259612
125	0.210721516873554
126	0.210779922930104
127	0.210774097163759
128	0.210774222741652
129	0.210774433628389
130	0.210775378709182
131	0.210775350847152
132	0.210775647549233
133	0.210776825350459
134	0.210777686410152
135	0.210777568222124
136	0.210777319868820
137	0.210776847473622
138	0.210777453928696
139	0.210776958402619
140	0.210776803113208
141	0.210776996410284
142	0.210776655224679
143	0.210776600099235
144	0.210776193848141
145	0.210775853146751
146	0.210775739595667
147	0.210775277550083
148	0.210775367969650
149	0.210775782712546
150	0.212375873189016
151	0.211288885938467
152	0.211412557069027
153	0.211410077387560
154	0.211413259141866
155	0.211411370497843
156	0.211408055124069
157	0.211412898850748
158	0.211415108759117
159	0.211415890884725
160	0.211422235219206
161	0.211424794951116
162	0.211425498009717
163	0.211425699986121
164	0.211426265566030
165	0.211427952036274
166	0.211430682580739
167	0.211433418564059
168	0.211433741020744
169	0.211433937721802
170	0.211435091534856
171	0.211433288979181
172	0.211435143759169
173	0.211435018021326
174	0.211436348601244
175	0.211436561702920
176	0.211753274313576
177	0.211721966811659
178	0.211724392443767
179	0.211723776792603
180	0.211722682838731
181	0.211721414123894
182	0.211722329919154
183	0.211720035194689
184	0.211719853908367
185	0.211720610577396
186	0.211722091304054
187	0.211723768411266
188	0.211724919734027
189	0.211725792296749
190	0.211726849859731
191	0.211727429453409
192	0.211727213180155
193	0.211727585443848
194	0.211728226341615
195	0.211727940774437
196	0.211728278524760
197	0.211728539951824
198	0.211728298352458
199	0.211728473518347
200	0.211362348708748
201	0.211035371490636
202	0.211114346239612
203	0.211138139547692
204	0.211159304218151
205	0.211167683050029
206	0.211172890292019
207	0.211172915341665
208	0.211174549048791
209	0.211170771224906
210	0.211177473266878
211	0.211178367095700
212	0.211177053680064
213	0.211173108249746
214	0.211176431984240
215	0.211174182278323
216	0.211176387656523
217	0.211180244007646
218	0.211182728617078
219	0.211185969135566
220	0.211184922999050
221	0.211187030426631
222	0.211185314305245
223	0.211185779435354
224	0.211186163074143
225	0.211186663177240
226	0.211527144070938
227	0.211493556184885
228	0.211496935726420
229	0.211496871156057
230	0.211495354030710
231	0.211498201097386
232	0.211495577967858
233	0.211499096263847
234	0.211497633362575
235	0.211499224229726
236	0.211499276405177
237	0.211499125020346
238	0.211498376282723
239	0.211498830884134
240	0.211500494516578
241	0.211494640376089
242	0.211489219683487
243	0.211497468639423
244	0.211502654692986
245	0.211502489079468
246	0.211504181215515
247	0.211504324719889
248	0.211504340667470
249	0.211504310079202
250	0.210864749271329
251	0.211135900123133
252	0.211146472779817
253	0.211195034523802
254	0.211193410706148
255	0.211197160034097
256	0.211208429900853
257	0.211202956459947
258	0.211202615664747
259	0.211200334778238
260	0.211203733597438
261	0.211200363843980
262	0.211205061640011
263	0.211201270887456
264	0.211208664633881
265	0.211208500308629
266	0.211214511637109
267	0.211212408596423
268	0.211214705166584
269	0.211212778409876
270	0.211211088373504
271	0.211210615247527
272	0.211210716051028
273	0.211211339582476
274	0.211211570767748
275	0.211211897848745
276	0.210431192411912
277	0.210521406618513
278	0.210514235062714
279	0.210515145747329
280	0.210516264168319
281	0.210517371510052
282	0.210517781280203
283	0.210518037381269
284	0.210518083409419
285	0.210518196725957
286	0.210519631255124
287	0.210520240010755
288	0.210520089276440
289	0.210519870371038
290	0.210520166746110
291	0.210520162477416
292	0.210520282489218
293	0.210520178521792
294	0.210520430646526
295	0.210521244972420
296	0.210521007357368
297	0.210520284734577
298	0.210519865758026
299	0.210519950757498
300	0.209789832347815
301	0.209742298751664
302	0.209776207837631
303	0.209765750790915
304	0.209754012948089
305	0.209777975403673
306	0.209782685414305
307	0.209800528733791
308	0.209804496632614
309	0.209794794674674
310	0.209804365313004
311	0.209799858359965
312	0.209797855529535
313	0.209795758372262
314	0.209794769660943
315	0.209790906722381
316	0.209788682951988
317	0.209780107514191
318	0.209770730636845
319	0.209769644167825
320	0.209766220194173
321	0.209771625906863
322	0.209777822140246
323	0.209801861365062
324	0.209817380232108
325	0.209832299434873
326	0.209109732599359
327	0.209224621517120
328	0.209191838152887
329	0.209199951012535
330	0.209195198894517
331	0.209196449120963
332	0.209198257078487
333	0.209199501147485
334	0.209200655587454
335	0.209199921016648
336	0.209200148757083
337	0.209201660705445
338	0.209203445331945
339	0.209203665504625
340	0.209201515923536
341	0.209204100598292
342	0.209202927286111
343	0.209204985707053
344	0.209202033096249
345	0.209205426166333
346	0.209211356758512
347	0.209208263631309
348	0.209210915615016
349	0.209206145772247
350	0.208164166494139
351	0.207273910056176
352	0.207565516705916
353	0.207401463392558
354	0.207476987994384
355	0.207289776552888
356	0.207321900562316
357	0.207281128785525
358	0.207270862808263
359	0.207273670979071
360	0.207258896208250
361	0.207257242044580
362	0.207254121615017
363	0.207255440420909
364	0.207255534632341
365	0.207252271343228
366	0.207252313504400
367	0.207256408453828
368	0.207265545546089
369	0.207269695778514
370	0.207270818315251
371	0.207276113070871
372	0.207261639798604
373	0.207263035182267
374	0.207261639964488
375	0.207283208885669
376	0.206297545122716
377	0.206068607126661
378	0.206121978677709
379	0.206121555680303
380	0.206119715246119
381	0.206109574743577
382	0.206118103207645
383	0.206117352543701
384	0.206108596733517
385	0.206119577864642
386	0.206112722658384
387	0.206120465006822
388	0.206119736885112
389	0.206121142519834
390	0.206119843874515
391	0.206118991244838
392	0.206118279198466
393	0.206118804798937
394	0.206119117100053
395	0.206118221293564
396	0.206120870804423
397	0.206124123068366
398	0.206125858452712
399	0.206130998158844
400	0.206136003368527

==> b2eo.txt <==
1	1.37611772446786
2	-0.381615654449487
3	-5.48189424609987
4	-10.3728807646981
5	-18.5549948214481
6	-28.8187410874208
7	-36.1581793106063
8	-41.3716211821599
9	-46.1952837723165
10	-51.1279818349681
11	-56.4168412234037
12	-62.2208911340454
13	-68.4004453426675
14	-75.1220889997260
15	-82.2289360677492
16	-88.8924435369360
17	-94.4326610083406
18	-99.0539075365686
19	-103.186985725608
20	-107.035648373388
21	-110.423839066416
22	-113.555584413244
23	-116.579976688341
24	-119.651426552416
25	-122.859852911921
26	-126.136080790948
27	-133.539907925812
28	-138.309060292753
29	-142.832534464463
30	-147.181328685014
31	-151.731695198101
32	-156.389085834884
33	-161.260062982017
34	-166.217277716437
35	-171.335879048805
36	-176.566078268166
37	-180.871720445878
38	-185.315850765872
39	-189.895149009687
40	-194.601131675755
41	-199.405885535049
42	-204.087180939699
43	-208.671496951590
44	-213.091559919575
45	-217.458406424217
46	-221.583299455329
47	-225.412562015672
48	-229.002948581219
49	-232.375415171896
50	-235.369383859602
51	-242.712339287430
52	-244.462135330116
53	-246.846536356767
54	-248.909955265168
55	-250.795798235964
56	-252.401846856633
57	-253.809777556013
58	-255.030237715124
59	-256.121565135488
60	-257.126278413712
61	-257.943061343152
62	-258.620751094213
63	-259.132966038532
64	-259.611618673894
65	-260.052306769675
66	-260.456946824857
67	-260.781966364119
68	-261.076346464164
69	-261.319369019492
70	-261.512085267930
71	-261.652779082393
72	-261.778506810162
73	-261.884147124517
74	-261.979567917171
75	-262.064437290661
76	-262.146026506232
77	-261.928124514769
78	-262.020059596614
79	-262.080674369403
80	-262.144535423491
81	-262.195319583638
82	-262.239627298192
83	-262.276682203837
84	-262.313973494590
85	-262.351450142755
86	-262.389176620736
87	-262.429303380923
88	-262.471109127107
89	-262.515130485654
90	-262.558098680223
91	-262.599432159373
92	-262.639341885920
93	-262.678192416762
94	-262.715955036635
95	-262.750801447811
96	-262.785726899996
97	-262.819956004246
98	-262.853014807448
99	-262.887185895484
100	-262.919938085210
101	-278.144313889120
102	-277.218205999994
103	-277.461105065248
104	-277.230532961200
105	-277.296489062045
106	-277.142660350199
107	-277.353408243352
108	-277.263180062231
109	-277.507353981702
110	-277.423653220525
111	-277.680865066108
112	-277.628218697921
113	-277.945152482166
114	-278.162710183527
115	-278.308337282717
116	-278.389222143780
117	-278.438837866751
118	-278.487192182274
119	-278.533649935706
120	-278.577592148711
121	-278.621119626098
122	-278.656598635320
123	-278.691653915281
124	-278.722370182748
125	-278.748459545897
126	-278.771683135887
127	-278.844483199255
128	-278.867481632099
129	-278.895579190073
130	-278.924890665098
131	-278.948996196830
132	-278.971507095505
133	-278.992539342961
134	-279.008873277806
135	-279.018337185395
136	-279.029122586191
137	-279.039134764336
138	-279.049069306024
139	-279.059908946864
140	-279.071089387819
141	-279.083658627602
142	-279.097924373124
143	-279.111352396812
144	-279.125502286222
145	-279.140410148166
146	-279.156817360430
147	-279.175508108275
148	-279.195726610550
149	-279.204790601507
150	-279.233514241691
151	-297.271384945788
152	-297.213562402676
153	-297.770795796608
154	-298.141652508930
155	-298.466253360436
156	-298.732860270425
157	-298.965044554407
158	-299.158277005731
159	-299.332757268853
160	-299.495204400256
161	-299.652827279476
162	-299.768505200248
163	-299.870378556749
164	-299.964693016426
165	-300.058857309275
166	-300.131802064860
167	-300.201928041567
168	-300.261949282113
169	-300.318983915963
170	-300.376052590443
171	-300.423875282129
172	-300.453133551292
173	-300.485223930045
174	-300.512528873273
175	-300.539682934684
176	-300.565779432785
177	-300.816709772571
178	-300.817763193687
179	-300.845068930134
180	-300.871800925542
181	-300.901809005255
182	-300.936620514195
183	-300.973061412527
184	-301.011030733624
185	-301.050132066494
186	-301.102817483880
187	-301.151547948866
188	-301.196445697722
189	-301.235536979757
190	-301.267131217601
191	-301.282480732932
192	-301.296268298839
193	-301.310316803883
194	-301.323909071918
195	-301.337497136749
196	-301.341073913297
197	-301.359965794389
198	-301.370181995198
199	-301.379801910763
200	-301.389781416920
201	-311.829617484659
202	-311.686533613298
203	-312.419629231491
204	-312.740131996822
205	-312.959460640709
206	-313.124327982494
207	-313.274515219053
208	-313.412882452095
209	-313.559585609605
210	-313.680624245621
211	-313.787210207012
212	-313.874213840256
213	-313.960169317788
214	-314.055789599758
215	-314.148813450524
216	-314.246184985445
217	-314.333778967469
218	-314.421955176857
219	-314.499105676583
220	-314.540683280185
221	-314.579220601578
222	-314.613962041397
223	-314.637535274554
224	-314.671122661701
225	-314.702263175381
226	-314.731376926351
227	-314.984060273343
228	-314.996487634868
229	-315.033693579427
230	-315.066751982815
231	-315.099586389616
232	-315.133364409461
233	-315.166188063416
234	-315.199299147406
235	-315.228133472423
236	-315.256157673944
237	-315.280463277977
238	-315.305346816259
239	-315.331458254234
240	-315.355082252758
241	-315.372524483660
242	-315.230401093881
243	-315.361824442302
244	-315.404428874340
245	-315.423048489573
246	-315.437397360623
247	-315.450224996251
248	-315.460484466341
249	-315.468228271505
250	-315.475675814631
251	-320.999681041461
252	-320.930682197755
253	-320.277081175056
254	-320.140793786827
255	-320.366008509866
256	-320.549951236966
257	-320.696299442925
258	-320.794263962057
259	-320.875906573979
260	-320.955275132759
261	-321.028729787104
262	-321.095177124437
263	-321.160470409376
264	-321.229057906942
265	-321.289810724784
266	-321.358117682591
267	-321.406116024749
268	-321.468959872748
269	-321.519891096767
270	-321.571752430077
271	-321.620897718526
272	-321.670854318261
273	-321.721433480343
274	-321.764181402218
275	-321.793592970828
276	-321.805754219206
277	-321.339078741642
278	-321.413626860944
279	-321.433337093846
280	-321.453670073169
281	-321.468551215750
282	-321.478750667031
283	-321.486066449598
284	-321.493103360384
285	-321.501282871439
286	-321.510885578856
287	-321.519610937496
288	-321.525533013604
289	-321.530387323410
290	-321.534908128036
291	-321.538920539506
292	-321.542501731399
293	-321.546467249013
294	-321.549768327251
295	-321.552861652523
296	-321.555401037349
297	-321.559170157528
298	-321.562147652670
299	-321.565989502246
300	-321.569610803628
301	-324.120310384646
302	-323.509618677116
303	-322.462913023534
304	-322.763436887290
305	-322.888090771158
306	-322.974516297347
307	-323.041050842216
308	-323.061986439610
309	-323.054592337917
310	-323.093595349539
311	-323.125618946495
312	-323.194086272428
313	-323.252882292605
314	-323.296624217795
315	-323.354038469714
316	-323.416857344818
317	-323.491341118709
318	-323.576209662050
319	-323.669324060460
320	-323.778426012353
321	-323.859324718290
322	-323.938353710919
323	-323.997347409662
324	-324.051434647228
325	-324.086657231306
326	-324.129777359146
327	-323.766215681903
328	-323.898506525457
329	-323.920354203426
330	-323.962674645763
331	-323.987629067458
332	-324.011504186117
333	-324.034100469577
334	-324.058023707713
335	-324.078695528498
336	-324.097692794550
337	-324.117985994780
338	-324.137763424209
339	-324.156533572608
340	-324.177771350179
341	-324.201067408569
342	-324.219846691970
343	-324.232160199485
344	-324.246819101100
345	-324.265817864731
346	-324.283441136837
347	-324.290635857742
348	-324.300765746996
349	-324.306954037986
350	-324.317386694864
351	-325.482938102602
352	-324.951337566799
353	-325.237885156997
354	-325.204831131147
355	-325.286143258504
356	-325.289160421944
357	-325.321943689264
358	-325.335297242427
359	-325.354154274954
360	-325.360492845045
361	-325.373523377433
362	-325.378296155070
363	-325.387696286429
364	-325.395398425241
365	-325.405454593025
366	-325.411962666860
367	-325.419008800451
368	-325.424729789775
369	-325.428456782778
370	-325.430380922888
371	-325.432306628927
372	-325.441203765723
373	-325.452691317170
374	-325.466397322275
375	-325.476619541757
376	-325.489257684732
377	-324.561975859219
378	-324.341737824308
379	-324.548415859672
380	-324.613784560762
381	-324.677373834428
382	-324.736205682672
383	-324.771011660489
384	-324.792760983448
385	-324.790255252625
386	-324.821484266024
387	-324.833218443061
388	-324.853389564088
389	-324.864393810632
390	-324.874757059733
391	-324.882261682885
392	-324.890209384261
393	-324.897606149719
394	-324.905658267764
395	-324.913049074180
396	-324.920436329907
397	-324.928503719910
398	-324.934831264886
399	-324.938972388166
400	-324.944881735353

==> b2ev.txt <==
1	0.144110667313241
2	0.132247427472808
3	0.146236091418814
4	0.150073754760576
5	0.162611672510319
6	0.169257441213316
7	0.170603054433620
8	0.171289996199499
9	0.171560208117055
10	0.171946316045371
11	0.172234478357517
12	0.172535993778322
13	0.172716591808288
14	0.173328653203372
15	0.174398381946792
16	0.175523620590909
17	0.176345392381312
18	0.176925954498619
19	0.177473199247482
20	0.177949553212685
21	0.178323241259986
22	0.178614171095023
23	0.178802362388186
24	0.178964162158226
25	0.179130138081644
26	0.197658041916310
27	0.196747160897139
28	0.197394547055002
29	0.197478986385735
30	0.197557937904906
31	0.197624815074198
32	0.197693883285706
33	0.197768359601660
34	0.197841215417711
35	0.197907208962639
36	0.197934605968459
37	0.197956461496897
38	0.197989177544446
39	0.198017672972537
40	0.198046885814741
41	0.198070589501735
42	0.198093784221118
43	0.198115555431858
44	0.198139319666357
45	0.198160826434982
46	0.198186013029990
47	0.198211977683168
48	0.198240740581843
49	0.198264491640121
50	0.194501344559172
51	0.193342897678018
52	0.193499681622637
53	0.193524040758223
54	0.193556303504573
55	0.193583546043379
56	0.193609818353208
57	0.193640797912996
58	0.193672053467010
59	0.193708482435933
60	0.193746695622318
61	0.193785911334847
62	0.193825492849757
63	0.193870133836436
64	0.193917265855212
65	0.193961390263923
66	0.194002659699176
67	0.194034883325781
68	0.194065012391123
69	0.194089216367596
70	0.194103705061341
71	0.194115269240588
72	0.194124459815912
73	0.194131709876808
74	0.194139398303959
75	0.194147760647597
76	0.193812761819478
77	0.193854901553703
78	0.193861322217596
79	0.193867507128745
80	0.193874507446135
81	0.193883257428715
82	0.193891734458227
83	0.193898710806698
84	0.193906027523129
85	0.193914214420316
86	0.193922785210369
87	0.193929298757437
88	0.193936200063100
89	0.193945888482922
90	0.193956392598214
91	0.193967056853364
92	0.193978762064882
93	0.193991649816602
94	0.194001388811068
95	0.194011045222837
96	0.194018717252897
97	0.194024637650635
98	0.194028565973808
99	0.194032339743076
100	0.190067945479009
101	0.188855077789251
102	0.189011775609703
103	0.188965336257239
104	0.188989086091989
105	0.188958964222231
106	0.188968936983123
107	0.188964264113583
108	0.188958636503827
109	0.188975451819798
110	0.188949862729936
111	0.188987601393739
112	0.188955790207082
113	0.189030443379979
114	0.189032673224038
115	0.189056952049860
116	0.189055190257225
117	0.189054418200726
118	0.189053724853362
119	0.189052164638632
120	0.189053524731344
121	0.189052138891003
122	0.189056634229223
123	0.189060665250675
124	0.189063040369235
125	0.189067592745864
126	0.189129724353395
127	0.189129380782499
128	0.189132624903428
129	0.189137530912097
130	0.189139891970164
131	0.189141722421229
132	0.189142134523487
133	0.189145705776418
134	0.189150095845385
135	0.189150923316174
136	0.189156776727381
137	0.189160152311326
138	0.189166124895766
139	0.189168171595933
140	0.189175923601066
141	0.189183379794711
142	0.189191751992229
143	0.189199336662894
144	0.189208692761997
145	0.189219541724625
146	0.189228530944065
147	0.189238297476434
148	0.189242201496761
149	0.189255468504501
150	0.189279801097218
151	0.188060874058720
152	0.188150545099668
153	0.188103810860411
154	0.188081831992845
155	0.188047911301994
156	0.188030817461632
157	0.188015864553548
158	0.188012526290360
159	0.188002449673936
160	0.188007686879272
161	0.188003894862576
162	0.187998639697114
163	0.187991221657790
164	0.187985164800738
165	0.187973157620689
166	0.187964627169971
167	0.187959719266296
168	0.187950686801131
169	0.187940457467451
170	0.187931323239164
171	0.187913896512932
172	0.187905747225383
173	0.187892421040220
174	0.187883882854117
175	0.187870557066535
176	0.188189478466042
177	0.188150062958934
178	0.188141021984368
179	0.188130711329597
180	0.188119460519384
181	0.188104668443496
182	0.188099654041646
183	0.188087391602842
184	0.188074793561046
185	0.188071008253653
186	0.188063468063842
187	0.188057901039293
188	0.188052798446215
189	0.188049771791954
190	0.188046906747155
191	0.188041934550807
192	0.188042104097306
193	0.188036463158872
194	0.188038904692198
195	0.188026987998872
196	0.188032454640558
197	0.188029042447754
198	0.188030305553140
199	0.188024523283624
200	0.188985545076085
201	0.188133117429700
202	0.188558641142520
203	0.188503280964102
204	0.188598468476813
205	0.188573774304342
206	0.188597910171470
207	0.188582934342220
208	0.188583986397074
209	0.188572887109953
210	0.188561925177758
211	0.188553363627966
212	0.188540634293597
213	0.188526405958973
214	0.188518870760180
215	0.188515046962746
216	0.188509985695303
217	0.188511388993750
218	0.188507382564701
219	0.188499006552509
220	0.188498244068889
221	0.188486457552173
222	0.188478150577155
223	0.188471565918872
224	0.188461714563191
225	0.188454675016161
226	0.188775183786060
227	0.188739580357154
228	0.188733511339199
229	0.188726796808334
230	0.188714612565973
231	0.188709360496559
232	0.188695721304816
233	0.188694507249456
234	0.188685464717894
235	0.188681454941937
236	0.188677737175969
237	0.188671511435242
238	0.188675856629594
239	0.188667248230243
240	0.188677917946696
241	0.188655696506051
242	0.188660303578861
243	0.188665555844598
244	0.188671312679228
245	0.188673312034135
246	0.188666742408671
247	0.188666253637836
248	0.188659161046230
249	0.188656575083823
250	0.189585204228114
251	0.189486615022758
252	0.189121339037932
253	0.189265109201133
254	0.189411333995423
255	0.189514154511409
256	0.189550827196288
257	0.189590833827308
258	0.189596216935989
259	0.189645223609122
260	0.189673577710514
261	0.189713250158858
262	0.189747521303016
263	0.189760973174295
264	0.189813162554680
265	0.189830604899523
266	0.189880454718116
267	0.189891476076984
268	0.189945772733672
269	0.189960906539905
270	0.190006284028837
271	0.190030940083727
272	0.190061300888129
273	0.190079960591208
274	0.190107486033986
275	0.190137070186681
276	0.189355332644533
277	0.189525728287113
278	0.189540363557798
279	0.189556986582529
280	0.189583580541833
281	0.189593381824989
282	0.189612937814492
283	0.189627561154340
284	0.189636648223935
285	0.189646901117556
286	0.189663844168887
287	0.189663911168332
288	0.189689459428479
289	0.189677914596550
290	0.189702564423198
291	0.189692503430147
292	0.189711449143962
293	0.189705512893294
294	0.189715650992582
295	0.189716028592937
296	0.189719033862443
297	0.189722407681754
298	0.189721652293718
299	0.189726914557570
300	0.190646001272439
301	0.190425247503831
302	0.190180707771726
303	0.190200300243559
304	0.190196103779592
305	0.190305164777149
306	0.190349933618784
307	0.190468350865884
308	0.190400712343038
309	0.190551921798777
310	0.190498540822943
311	0.190589222294724
312	0.190587404678680
313	0.190635780842078
314	0.190711273372190
315	0.190821950120787
316	0.190935165728882
317	0.191061461290325
318	0.191190460839118
319	0.191339901340223
320	0.191471208384057
321	0.191613453589122
322	0.191729230513929
323	0.191853927560025
324	0.192002065124712
325	0.192020265430334
326	0.191620484700404
327	0.191759470207598
328	0.191884853029711
329	0.191934065839655
330	0.192000125980386
331	0.192079977166829
332	0.192107132116453
333	0.192191353346695
334	0.192198861878925
335	0.192247245439023
336	0.192273486808413
337	0.192311784311705
338	0.192344024207348
339	0.192379444902403
340	0.192396128007792
341	0.192428522822887
342	0.192445751454804
343	0.192492009850997
344	0.192505170302247
345	0.192550609118921
346	0.192543365851419
347	0.192575104179084
348	0.192575007100669
349	0.192605368800065
350	0.193466920030635
351	0.193035455518124
352	0.193263221592210
353	0.193302586309304
354	0.193364195250726
355	0.193378700825248
356	0.193417878296688
357	0.193420307792698
358	0.193471972928565
359	0.193454666954568
360	0.193494434081156
361	0.193495594826135
362	0.193518260075216
363	0.193527408848694
364	0.193549438892468
365	0.193555214016734
366	0.193569597464361
367	0.193570559114061
368	0.193594390648870
369	0.193586993251998
370	0.193602444112837
371	0.193608674279829
372	0.193632820488880
373	0.193645241730076
374	0.193677246323472
375	0.193686707127262
376	0.192728267975917
377	0.192368339390352
378	0.192562891012721
379	0.192599138744568
380	0.192661877926936
381	0.192693038131763
382	0.192742826167331
383	0.192770228187215
384	0.192767984654702
385	0.192806125986174
386	0.192820072951601
387	0.192839252345364
388	0.192856262589159
389	0.192865038100347
390	0.192878920593811
391	0.192887978453550
392	0.192898259675043
393	0.192909192326555
394	0.192918766112468
395	0.192930526291550
396	0.192942174967520
397	0.192943707535181
398	0.192960631716444
399	0.192976837371853
400	0.192986670459814

==> b2io.txt <==
1	1.50038267084502
2	-0.427103775361960
3	-6.08933082917148
4	-11.3137863836540
5	-20.4448340114339
6	-31.0192956939974
7	-38.5327957913729
8	-43.9176443422434
9	-48.8218763848291
10	-53.8229445864722
11	-59.0984685353150
12	-64.8569109310135
13	-70.9023214014967
14	-77.4402940937146
15	-84.2988784850442
16	-90.7221751073209
17	-96.0570449787353
18	-100.514402428944
19	-104.505266190311
20	-108.239236509936
21	-111.543044388496
22	-114.616742897122
23	-117.600584489262
24	-120.645555563057
25	-123.836660465466
26	-127.112738649788
27	-134.421577056337
28	-139.182396455609
29	-143.735974964775
30	-148.124711536702
31	-152.709289731893
32	-157.400662644924
33	-162.291547012587
34	-167.271450460419
35	-172.402217732052
36	-177.644664483856
37	-181.986520611743
38	-186.458430836493
39	-191.062248051963
40	-195.791011104793
41	-200.617592018835
42	-205.324027475821
43	-209.941171926500
44	-214.385636079537
45	-218.778579730936
46	-222.926399645357
47	-226.778085816997
48	-230.389346041854
49	-233.784207310194
50	-236.791006708202
51	-246.702840899766
52	-248.564749266426
53	-250.982337152947
54	-253.100829582174
55	-255.024762007676
56	-256.645748998991
57	-258.109620107973
58	-259.350095366711
59	-260.497921470648
60	-261.558554506099
61	-262.391073490040
62	-263.082954311817
63	-263.573030147871
64	-264.037173308957
65	-264.472216922765
66	-264.894070107320
67	-265.150107493236
68	-265.459168599073
69	-265.669655024816
70	-265.887124303579
71	-266.041912592457
72	-266.145587887140
73	-266.271558220458
74	-266.377479190502
75	-266.464128287826
76	-266.531773660914
77	-266.342272916638
78	-266.400473424063
79	-266.448992666774
80	-266.491192346510
81	-266.554697758393
82	-266.626295485495
83	-266.653609437802
84	-266.678262570475
85	-266.713881315373
86	-266.745387341259
87	-266.775746349021
88	-266.817175200557
89	-266.851990622362
90	-266.886715113714
91	-266.915181092888
92	-266.953665469151
93	-266.982558889895
94	-267.032381657996
95	-267.072579516114
96	-267.114793989731
97	-267.151621050926
98	-267.189916778037
99	-267.223265758935
100	-267.249177876567
101	-283.910256212350
102	-284.358787893035
103	-283.446077561304
104	-284.767717407824
105	-283.331837090368
106	-284.874348071208
107	-283.494747389909
108	-285.014327572244
109	-283.734085335867
110	-285.168955093359
111	-284.020956289642
112	-285.249576769862
113	-284.494392231700
114	-285.322643730968
115	-285.136775991163
116	-285.227222624038
117	-285.291206777778
118	-285.341263822790
119	-285.399670661365
120	-285.473029721512
121	-285.546880689431
122	-285.625569284237
123	-285.694132921689
124	-285.734430473448
125	-285.784800456348
126	-285.792679602286
127	-285.873227188871
128	-285.874840384799
129	-285.946159591773
130	-285.953416366697
131	-286.016184464328
132	-286.041384250023
133	-286.059226898601
134	-286.066727928348
135	-286.036309101229
136	-286.075722618468
137	-286.046518790977
138	-286.087122297605
139	-286.081368899818
140	-286.102558640336
141	-286.095943631505
142	-286.080524019425
143	-286.076333410465
144	-286.080480448082
145	-286.083017797786
146	-286.091756945439
147	-286.104494536337
148	-286.123054481496
149	-286.150969253381
150	-286.186701212669
151	-300.481369712800
152	-301.124332816517
153	-302.101738147728
154	-302.834218557062
155	-303.460902820154
156	-304.061931349043
157	-304.372938995663
158	-304.657896104317
159	-304.908146972584
160	-305.135811914289
161	-305.316232248917
162	-305.378632516997
163	-305.470105893281
164	-305.615246834976
165	-305.661862560099
166	-305.925823258312
167	-305.870634767799
168	-305.969845018491
169	-306.018967203414
170	-306.104393487251
171	-306.104886587617
172	-306.276079561362
173	-306.236818502432
174	-306.319143178344
175	-306.301571337803
176	-306.334167697778
177	-306.509580507593
178	-306.512521526450
179	-306.537123954228
180	-306.562134377065
181	-306.555895831362
182	-306.595269411949
183	-306.484555933203
184	-306.520217174870
185	-306.498317445414
186	-306.513611872269
187	-306.540237118878
188	-306.631267603202
189	-306.702748941728
190	-306.828070039352
191	-306.940401562656
192	-306.874172746518
193	-306.981681450814
194	-306.914931855033
195	-306.936259298702
196	-306.916530266255
197	-306.933838003471
198	-306.917364641738
199	-306.962296201412
200	-306.930788120259
201	-313.085263704262
202	-314.227665899814
203	-315.175125825542
204	-315.961047457100
205	-316.496851394468
206	-316.756557223130
207	-316.922141102318
208	-316.980174239158
209	-317.147287055463
210	-316.917811086741
211	-317.045921543922
212	-316.950227663784
213	-317.228742721234
214	-316.973262335203
215	-317.277372349005
216	-317.027734419105
217	-317.239239331646
218	-317.093280960163
219	-317.043554322529
220	-316.985166488462
221	-317.097243124653
222	-317.042719117745
223	-317.270509693633
224	-317.200714822922
225	-317.246620103793
226	-317.318032237927
227	-317.549019389630
228	-317.548398714029
229	-317.563496003858
230	-317.577319678172
231	-317.606221752462
232	-317.581809917185
233	-317.649831305858
234	-317.634382178727
235	-317.701573561120
236	-317.725143509323
237	-317.779046180782
238	-317.787041331924
239	-317.812466086731
240	-317.906187932439
241	-317.752719620149
242	-318.575073472263
243	-318.089583956051
244	-317.894236762916
245	-317.865622104147
246	-317.912630828381
247	-317.922408291077
248	-317.947827595384
249	-317.956057972374
250	-317.962712816282
251	-317.878323890561
252	-320.551509599589
253	-322.965980032976
254	-324.347751285559
255	-324.561551446696
256	-324.534328517662
257	-324.425744072855
258	-324.324580269412
259	-324.249496224494
260	-324.121852862922
261	-324.032760548110
262	-323.808682841725
263	-323.592509508933
264	-323.335501874312
265	-323.166610333935
266	-323.191451883279
267	-323.032656853904
268	-323.093398559749
269	-322.940310457134
270	-322.997337123521
271	-322.860732471728
272	-322.896459783424
273	-322.720306820439
274	-322.797687709238
275	-322.461606234409
276	-322.872583981025
277	-321.586411414665
278	-322.444040996009
279	-321.886992739082
280	-322.132456763193
281	-321.990384195166
282	-322.031054027171
283	-322.040753907660
284	-322.054304788944
285	-322.063022301786
286	-322.077055721127
287	-322.089319272078
288	-322.109127813870
289	-322.104824542094
290	-322.111276224476
291	-322.113057508908
292	-322.114717248782
293	-322.103321543491
294	-322.135312614928
295	-322.102214612911
296	-322.134091104328
297	-322.113066351528
298	-322.121410366144
299	-322.110627082195
300	-322.112264011329
301	-320.928528962890
302	-325.090485281815
303	-327.133014853925
304	-327.904038274194
305	-327.952603233874
306	-327.969118450658
307	-327.912163006876
308	-328.238147881483
309	-327.736522010685
310	-328.147801991450
311	-327.518979004659
312	-327.571304521854
313	-326.934516467279
314	-326.317282408187
315	-325.679534239462
316	-325.244874394483
317	-324.933569370993
318	-324.662469523687
319	-324.486320235847
320	-324.384946650366
321	-324.332345540628
322	-324.350749513382
323	-324.312719770784
324	-324.399603472571
325	-324.374554998926
326	-324.373270548245
327	-324.106129412141
328	-324.128122923115
329	-324.240296865564
330	-324.222907101156
331	-324.255316407754
332	-324.290087612121
333	-324.298149061739
334	-324.347651553771
335	-324.345854192311
336	-324.359331931209
337	-324.388430634329
338	-324.380833164826
339	-324.413637529999
340	-324.416389127179
341	-324.416253581794
342	-324.401695851091
343	-324.443860147418
344	-324.404758967380
345	-324.482362811540
346	-324.438586916620
347	-324.455940946560
348	-324.466327671813
349	-324.438384770505
350	-324.455331279628
351	-324.526681983586
352	-325.553856396484
353	-325.576710445899
354	-325.475242220492
355	-325.493103833592
356	-325.347117581459
357	-325.377680398677
358	-325.378193099973
359	-325.365747790641
360	-325.379958803066
361	-325.376357470602
362	-325.387299296726
363	-325.398005204971
364	-325.401765795373
365	-325.410251516959
366	-325.418449788721
367	-325.425865719288
368	-325.437065325347
369	-325.451196362341
370	-325.466491112688
371	-325.489909272202
372	-325.511856185879
373	-325.500541322883
374	-325.501939229127
375	-325.498991729607
376	-325.518497323419
377	-325.395030161724
378	-324.350720215387
379	-324.856758685066
380	-324.782181638517
381	-325.084680827164
382	-324.969550391395
383	-324.955764136677
384	-324.876462967290
385	-324.923382827057
386	-324.841149201370
387	-324.898649626954
388	-324.867374635226
389	-324.896734743136
390	-324.898703381511
391	-324.902592029251
392	-324.901148975814
393	-324.902587337291
394	-324.911854039306
395	-324.922149839719
396	-324.934712475465
397	-324.941681976468
398	-324.957042263612
399	-324.993963171349
400	-324.986572125381

==> b2iv.txt <==
1	0.149755635551036
2	0.137301113201793
3	0.151741144332312
4	0.155405791484024
5	0.168147191807634
6	0.174841566853406
7	0.176096318192272
8	0.176665148162013
9	0.176785489296405
10	0.177003538031560
11	0.177102923069766
12	0.177190657972230
13	0.177102101338085
14	0.177405114819314
15	0.178166931205821
16	0.179037731174684
17	0.179647443866456
18	0.180038279269536
19	0.180417822977637
20	0.180773516947552
21	0.181049155135118
22	0.181261926346426
23	0.181385528633173
24	0.181485996645242
25	0.181606507577802
26	0.200312433635191
27	0.199218966487259
28	0.199841470399802
29	0.199910985165698
30	0.199973924197095
31	0.200023649049755
32	0.200073455222988
33	0.200127979353717
34	0.200178578434337
35	0.200221798116338
36	0.200240735897136
37	0.200255316809298
38	0.200280035275769
39	0.200302539518766
40	0.200326278949547
41	0.200346093896949
42	0.200364778779088
43	0.200382296828075
44	0.200399628343207
45	0.200414473173203
46	0.200431985091297
47	0.200448437139625
48	0.200466191120761
49	0.200480327132220
50	0.200991709241759
51	0.199829539688667
52	0.199968388822946
53	0.199977394645684
54	0.199995196345042
55	0.200009064452219
56	0.200022258014211
57	0.200037775997228
58	0.200053550375757
59	0.200071748644957
60	0.200090859819162
61	0.200111626153256
62	0.200132124944300
63	0.200154938269400
64	0.200179756015874
65	0.200202655926097
66	0.200224484868282
67	0.200241358859953
68	0.200257206449866
69	0.200269450580605
70	0.200276584389392
71	0.200282322329745
72	0.200287095851394
73	0.200290702505711
74	0.200294471034165
75	0.200298349024327
76	0.199959544509073
77	0.199997510956024
78	0.199999030636040
79	0.200002509119865
80	0.200005961490269
81	0.200010329849101
82	0.200014594690371
83	0.200018013235282
84	0.200021799891451
85	0.200026311443299
86	0.200030935075631
87	0.200034226974710
88	0.200037663659091
89	0.200042227677208
90	0.200047470721472
91	0.200052822785174
92	0.200058731666472
93	0.200065435701551
94	0.200069935995540
95	0.200074886780210
96	0.200078875596357
97	0.200081868117965
98	0.200084009108594
99	0.200085519244712
100	0.200944547004923
101	0.199778568900206
102	0.199912126326743
103	0.199884132221954
104	0.199887826672470
105	0.199875010470444
106	0.199864466829515
107	0.199874686994861
108	0.199847940928401
109	0.199878650807056
110	0.199836219292558
111	0.199886242430294
112	0.199840312628341
113	0.199918560745418
114	0.199915784071432
115	0.199938733502402
116	0.199937759426073
117	0.199937219604947
118	0.199936882672894
119	0.199936115991460
120	0.199936862052164
121	0.199935849345839
122	0.199938457676561
123	0.199941150096612
124	0.199942566375451
125	0.199944707033477
126	0.200004832845348
127	0.200001712844071
128	0.200003295690332
129	0.200005775441166
130	0.200007314413013
131	0.200008153666878
132	0.200008484648622
133	0.200010895053712
134	0.200013496562413
135	0.200013931685977
136	0.200016831615048
137	0.200018366306515
138	0.200021770758609
139	0.200022563114701
140	0.200026538349300
141	0.200030481929884
142	0.200034615277627
143	0.200038544557580
144	0.200043099784652
145	0.200048519632925
146	0.200052964493514
147	0.200057709956108
148	0.200059335380114
149	0.200066448990070
150	0.200881659837471
151	0.199736363097202
152	0.199841097686676
153	0.199816900820147
154	0.199807164426928
155	0.199788689577015
156	0.199778033244667
157	0.199774363731865
158	0.199774454122232
159	0.199771457091845
160	0.199777717481616
161	0.199777066427757
162	0.199774596871694
163	0.199772197866536
164	0.199769337826434
165	0.199765577052250
166	0.199762533389159
167	0.199762521519731
168	0.199757697493084
169	0.199753750250319
170	0.199749332136159
171	0.199740800122882
172	0.199737316479580
173	0.199731494954301
174	0.199727374813347
175	0.199721674306154
176	0.200038287211090
177	0.200003814574915
178	0.200000102962506
179	0.199995626763610
180	0.199989196495594
181	0.199982023940868
182	0.199979580485742
183	0.199972886889862
184	0.199965577002955
185	0.199965060565178
186	0.199962084110796
187	0.199960204675300
188	0.199958597945298
189	0.199957659655787
190	0.199956962528922
191	0.199955094624235
192	0.199955092007942
193	0.199952703224241
194	0.199954225465932
195	0.199947475667647
196	0.199951068687478
197	0.199949820254150
198	0.199950373468851
199	0.199947532991367
200	0.200158757567992
201	0.199633109441269
202	0.199835194149776
203	0.199793877694306
204	0.199827747032339
205	0.199794867594658
206	0.199805260686011
207	0.199792313919679
208	0.199795119962181
209	0.199784545909057
210	0.199778898852224
211	0.199775616229003
212	0.199766405851233
213	0.199757499170965
214	0.199750892888251
215	0.199745132267531
216	0.199739696889394
217	0.199738113394594
218	0.199732381355346
219	0.199725899134207
220	0.199723490122931
221	0.199715227661892
222	0.199709669618429
223	0.199706785990557
224	0.199697825842180
225	0.199697916868413
226	0.200015650240413
227	0.199982938912205
228	0.199983248198876
229	0.199981231067288
230	0.199975638381339
231	0.199975448523511
232	0.199967630111214
233	0.199967678439419
234	0.199961759677051
235	0.199959877445761
236	0.199957576579980
237	0.199956627691269
238	0.199955457485580
239	0.199954583805844
240	0.199958547767498
241	0.199945267172629
242	0.199952683320521
243	0.199948495997531
244	0.199955871978924
245	0.199958696015217
246	0.199955539674082
247	0.199959672590035
248	0.199952874630120
249	0.199953202642166
250	0.199666184092304
251	0.200104602679730
252	0.200197607004830
253	0.200477425988516
254	0.200359382424963
255	0.200468624125021
256	0.200423122033731
257	0.200506829126717
258	0.200464664124048
259	0.200543377308944
260	0.200523635014403
261	0.200569548520492
262	0.200575084708508
263	0.200603034363806
264	0.200616834730842
265	0.200623827621469
266	0.200652411319828
267	0.200632091250405
268	0.200678195965466
269	0.200666672484384
270	0.200693855489992
271	0.200698019651882
272	0.200692625847579
273	0.200692365606482
274	0.200667869982139
275	0.200656659385578
276	0.199835917563596
277	0.199916242176290
278	0.199905207942216
279	0.199963669896577
280	0.199935326312778
281	0.199966398987516
282	0.199955909038476
283	0.199964765471752
284	0.199955229274600
285	0.199957137091222
286	0.199960091941049
287	0.199952887768516
288	0.199963218962193
289	0.199958540406907
290	0.199958556540595
291	0.199961776514816
292	0.199947243951513
293	0.199961765860533
294	0.199941085787139
295	0.199957805823282
296	0.199942194237568
297	0.199951313624552
298	0.199940672158198
299	0.199949090729980
300	0.199990064436824
301	0.200010205930281
302	0.199728394040862
303	0.199858848398429
304	0.199903445132946
305	0.200117886718741
306	0.200158541732362
307	0.200229028208788
308	0.200218869860237
309	0.200245775409394
310	0.200232707341906
311	0.200292133707134
312	0.200297782065813
313	0.200355309158666
314	0.200418426555102
315	0.200469346482013
316	0.200498844295701
317	0.200508243915786
318	0.200488410899607
319	0.200540772109074
320	0.200581560756215
321	0.200650107763932
322	0.200705020819365
323	0.200682082668476
324	0.200780175662913
325	0.200599080179552
326	0.200249959912007
327	0.200221803507152
328	0.200392308783636
329	0.200335081100326
330	0.200398372739163
331	0.200455660076565
332	0.200463914190182
333	0.200550778509118
334	0.200535839561071
335	0.200572657964878
336	0.200577253540692
337	0.200605339149317
338	0.200597872737793
339	0.200652072479562
340	0.200621680188526
341	0.200630719256911
342	0.200670250235277
343	0.200627632442807
344	0.200704632198645
345	0.200680461651278
346	0.200691813380236
347	0.200722547290914
348	0.200701561196777
349	0.200734363590271
350	0.200876483698304
351	0.201339846525681
352	0.201117179228337
353	0.201219969377219
354	0.201126123459090
355	0.201129197059525
356	0.201113574507761
357	0.201142353272983
358	0.201116915053186
359	0.201135519973175
360	0.201112282264560
361	0.201117291246305
362	0.201117257304472
363	0.201100191575843
364	0.201128091828692
365	0.201100277031030
366	0.201121793584288
367	0.201125284608825
368	0.201132872010862
369	0.201138942460712
370	0.201124553220188
371	0.201148256722952
372	0.201126790692092
373	0.201156451584872
374	0.201172949424792
375	0.201128159471289
376	0.200022795308613
377	0.199528868242928
378	0.199732788608641
379	0.199708887845722
380	0.199844277665325
381	0.199769020975880
382	0.199864073344273
383	0.199794825028153
384	0.199866450708914
385	0.199829361698354
386	0.199917418201409
387	0.199883606298275
388	0.199959854612834
389	0.199939956769889
390	0.199977565829355
391	0.199966432211715
392	0.199977183752406
393	0.199992874319965
394	0.199998578323255
395	0.200018098396043
396	0.200019949982666
397	0.200062237144994
398	0.200055600838851
399	0.200097374257397
400	0.200086008186384

==> b3do.txt <==
1	1.90267620068312
2	-0.623841580978679
3	-8.81947661294084
4	-15.1915056085735
5	-26.4163777050340
6	-36.9379064250924
7	-42.9762090012907
8	-47.2684605359953
9	-51.1630729710431
10	-55.4151117554506
11	-60.0595553177671
12	-65.3833364267563
13	-71.0400988713134
14	-77.5511282638213
15	-83.3803096929737
16	-88.8042459952389
17	-93.2241217447118
18	-97.3746091570785
19	-101.093439311989
20	-104.603802277986
21	-107.852940946720
22	-110.749737314556
23	-113.432142663427
24	-116.048922315783
25	-118.646296943809
26	-121.294298917673
27	-128.994606385755
28	-132.346439050867
29	-135.914210519050
30	-139.724342944045
31	-143.888812369764
32	-148.215897112490
33	-152.935615948897
34	-157.873032787419
35	-163.070301409428
36	-168.126472309112
37	-172.871322400999
38	-177.348482257017
39	-181.714144339954
40	-185.902547116996
41	-189.873758056167
42	-193.648815033595
43	-197.050374737338
44	-200.209563873889
45	-202.982689436978
46	-205.541602338899
47	-207.699361157394
48	-209.711552071872
49	-211.624903915830
50	-213.230490789603
51	-232.712919119734
52	-231.061881156341
53	-231.550127912754
54	-231.643632709340
55	-231.671417109712
56	-231.789845321581
57	-231.878914885620
58	-232.052947440525
59	-232.197291715132
60	-232.242005759605
61	-232.283474171122
62	-232.523098622357
63	-232.749591764510
64	-232.861982574327
65	-232.930789077214
66	-232.914031437167
67	-232.852981731596
68	-232.794525344238
69	-232.765208659289
70	-232.805430011943
71	-232.794157859212
72	-232.862055095435
73	-232.907798907461
74	-232.986753086011
75	-232.965235566993
76	-233.074015670757
77	-232.684909188698
78	-232.701030024480
79	-232.791592620466
80	-232.760747888291
81	-232.834639527977
82	-232.906109380367
83	-232.965126626392
84	-232.962695748811
85	-233.009170883624
86	-233.041297851862
87	-233.071480096614
88	-233.096130238569
89	-233.139001512824
90	-233.179255262227
91	-233.222783252130
92	-233.245583375775
93	-233.278509668071
94	-233.312621681198
95	-233.348683270720
96	-233.369906881672
97	-233.379166743510
98	-233.399321976918
99	-233.378792492863
100	-233.447993463108
101	-247.714114113859
102	-246.713238788252
103	-246.226569495479
104	-245.602726042163
105	-245.099750545287
106	-244.603144139992
107	-244.203113095156
108	-243.883646372956
109	-243.616351490751
110	-243.374813521793
111	-243.157088170290
112	-243.051804326795
113	-243.028287259748
114	-243.029133269542
115	-243.030650857403
116	-243.007701628507
117	-243.021850407937
118	-242.981129713980
119	-243.003639094493
120	-243.018708418448
121	-243.038444888090
122	-243.009900778506
123	-243.016697628749
124	-242.998383181750
125	-242.988990851454
126	-243.030487705480
127	-242.785031674892
128	-242.799494084006
129	-242.805414044153
130	-242.818816768137
131	-242.809967237774
132	-242.781868364802
133	-242.770616515677
134	-242.747134004424
135	-242.759551113145
136	-242.764010098908
137	-242.763765984973
138	-242.717776100860
139	-242.756838784003
140	-242.734928181512
141	-242.828891276136
142	-242.704058698390
143	-242.819190896979
144	-242.834173941743
145	-242.836982101094
146	-242.815175845773
147	-242.810297142311
148	-242.808090077170
149	-242.755845487303
150	-242.701252166452
151	-243.516309359607
152	-245.829759061346
153	-244.046771266705
154	-246.978017315960
155	-244.900247798040
156	-247.096953467705
157	-245.319018952168
158	-246.597421351349
159	-246.017301680751
160	-246.936301155303
161	-246.551952732534
162	-247.167473100943
163	-246.894841738488
164	-247.357726412291
165	-247.042323517651
166	-247.384289401385
167	-247.171060456830
168	-247.292014965176
169	-247.230748474304
170	-247.180847494639
171	-247.175512562909
172	-247.068991858009
173	-247.071703876217
174	-246.937923269047
175	-247.041837360914
176	-246.891753779182
177	-246.850386437761
178	-246.873777780979
179	-246.815835747262
180	-246.702432305839
181	-246.760056998212
182	-246.537879041948
183	-246.776226029006
184	-246.457283308630
185	-246.613419318971
186	-246.467687193729
187	-246.435771808601
188	-246.398594781921
189	-246.410416946679
190	-246.359320871557
191	-246.381382928285
192	-246.281378780590
193	-246.300853509576
194	-246.217016335940
195	-246.196675849012
196	-246.163497884254
197	-246.199485612477
198	-246.179449522587
199	-246.187931814954
200	-246.160983867770
201	-242.839116051462
202	-245.261070359559
203	-248.278566608227
204	-250.798267401476
205	-252.875404905107
206	-254.241168963225
207	-255.525273246490
208	-256.175868963970
209	-256.650910544423
210	-256.964647331390
211	-257.268897677671
212	-257.420182804465
213	-257.550094542188
214	-257.645728567975
215	-257.748732020481
216	-257.824513261864
217	-257.916584892409
218	-257.986581950848
219	-258.055591185779
220	-258.115056092470
221	-258.166707137779
222	-258.218136615510
223	-258.251818523677
224	-258.297235620470
225	-258.326536536069
226	-258.362849269815
227	-259.250177742726
228	-259.248799615244
229	-259.313034892485
230	-259.350806324101
231	-259.399775698675
232	-259.435161477124
233	-259.464893896869
234	-259.497639907475
235	-259.528302088309
236	-259.548349299126
237	-259.579544147758
238	-259.602205577934
239	-259.616445965980
240	-259.635480259985
241	-259.650467219891
242	-259.657603111625
243	-259.677502725218
244	-259.692263248081
245	-259.707800684625
246	-259.715480639966
247	-259.732562244015
248	-259.747613938998
249	-259.762215299820
250	-259.777202914492
251	-257.320692464427
252	-258.885881960949
253	-260.523133385443
254	-262.119853743319
255	-263.727148600607
256	-265.278560809205
257	-265.599015869934
258	-265.952030532944
259	-266.277431213550
260	-266.455707454952
261	-266.555498349743
262	-266.610705290806
263	-266.661525012781
264	-266.722516329756
265	-266.760362629879
266	-266.828181788590
267	-266.809105770983
268	-266.885567981763
269	-266.855167931581
270	-266.895093662919
271	-266.900338373880
272	-266.920500721601
273	-266.931941194010
274	-266.943478450789
275	-266.950305470551
276	-266.960828415946
277	-267.389329995748
278	-267.370584722998
279	-267.381482489119
280	-267.388185983271
281	-267.392815222433
282	-267.400344079109
283	-267.406951749568
284	-267.411403702984
285	-267.419703757574
286	-267.426933968864
287	-267.434720918549
288	-267.441875251972
289	-267.453220097148
290	-267.466030761967
291	-267.480050345544
292	-267.488936918470
293	-267.491572584752
294	-267.497685487280
295	-267.503280164757
296	-267.508439475504
297	-267.512888830819
298	-267.516236463227
299	-267.521938022827
300	-267.526989694591
301	-266.079621181826
302	-267.435462515171
303	-268.729079534773
304	-269.944993441635
305	-270.289568359369
306	-270.387529589948
307	-270.501797458341
308	-270.592617072638
309	-270.700637628332
310	-270.743149251302
311	-270.801252599739
312	-270.831962839918
313	-270.853597507255
314	-270.867583715826
315	-270.876506869644
316	-270.884085609356
317	-270.891023064741
318	-270.898126184693
319	-270.905866364676
320	-270.911712471638
321	-270.918360717519
322	-270.924253298923
323	-270.932805002120
324	-270.939418359937
325	-270.946188592394
326	-270.952583537615
327	-270.766573612737
328	-270.793972273030
329	-270.802348359934
330	-270.812113601117
331	-270.822706699079
332	-270.829663849099
333	-270.836402823487
334	-270.842725611055
335	-270.836306202822
336	-270.840386991081
337	-270.839454101187
338	-270.841024513882
339	-270.843183679272
340	-270.845375472893
341	-270.847034620415
342	-270.849441170006
343	-270.851722482078
344	-270.853443666393
345	-270.855242144799
346	-270.856969277488
347	-270.859146847147
348	-270.862525903756
349	-270.862904822983
350	-270.863661924122
351	-270.993033775774
352	-272.357677641632
353	-272.690178115682
354	-272.740196318923
355	-272.769548690615
356	-272.797995046123
357	-272.800590063557
358	-272.805609126091
359	-272.823564235395
360	-272.839333885706
361	-272.850955095212
362	-272.855810253208
363	-272.859283913548
364	-272.862726789455
365	-272.866313236393
366	-272.870441009556
367	-272.875063244549
368	-272.879123104625
369	-272.883335640521
370	-272.887630281018
371	-272.892348012453
372	-272.897095418940
373	-272.901824430856
374	-272.905734968623
375	-272.906156708969
376	-272.891207987366
377	-272.596456638075
378	-272.674778468740
379	-272.719074204902
380	-272.722440299508
381	-272.725648396348
382	-272.728515895703
383	-272.732436034045
384	-272.738029500474
385	-272.744808105081
386	-272.752432746859
387	-272.758876436159
388	-272.765508873314
389	-272.770858395591
390	-272.775956119078
391	-272.780635917367
392	-272.785834756767
393	-272.788590882787
394	-272.791918037548
395	-272.795695473287
396	-272.799197557026
397	-272.804161739143
398	-272.812950350940
399	-272.821221589182
400	-272.817175180599

==> b3dv.txt <==
1	0.167822866723354
2	0.154241250001935
3	0.170586225290011
4	0.175135763243360
5	0.188178710126821
6	0.194976500666635
7	0.195632784493479
8	0.195814332190060
9	0.195681259836507
10	0.195485713488973
11	0.195286067273950
12	0.195064748299677
13	0.194660947287328
14	0.195132718620691
15	0.195587128265761
16	0.196066024796795
17	0.196364717697138
18	0.196593067205777
19	0.196740867599771
20	0.196920808556983
21	0.197091814161405
22	0.197221348895034
23	0.197321186910121
24	0.197380679908728
25	0.197419183426583
26	0.210433224221752
27	0.209837386396532
28	0.210053865355999
29	0.210074858777546
30	0.210114364135442
31	0.210156089151216
32	0.210184125678549
33	0.210220094911904
34	0.210253370435391
35	0.210293153090358
36	0.210325105808658
37	0.210364642867213
38	0.210399048660583
39	0.210420597963455
40	0.210435888056688
41	0.210451323352480
42	0.210461431079496
43	0.210469489350530
44	0.210477398365496
45	0.210486065443662
46	0.210492895892593
47	0.210500081569781
48	0.210505489707435
49	0.210511604057142
50	0.227885567886536
51	0.225184814007294
52	0.225460659955572
53	0.225440148359587
54	0.225451146800081
55	0.225453141191132
56	0.225454511331000
57	0.225456729613860
58	0.225458151945204
59	0.225460274163811
60	0.225461485964436
61	0.225465700194754
62	0.225469298172370
63	0.225470306991015
64	0.225471029655523
65	0.225469233567505
66	0.225470194148188
67	0.225470594218635
68	0.225469537353305
69	0.225469861666210
70	0.225471305644312
71	0.225471682780007
72	0.225472436968695
73	0.225473212536449
74	0.225473575128888
75	0.225476059953442
76	0.224645649848954
77	0.224722811460928
78	0.224715990641426
79	0.224716777800703
80	0.224717421241117
81	0.224717667151292
82	0.224717748441800
83	0.224717862443992
84	0.224717909589346
85	0.224717420155650
86	0.224717406588499
87	0.224716022563810
88	0.224716285479758
89	0.224715994122822
90	0.224717086688446
91	0.224717047963230
92	0.224717291728669
93	0.224716893487995
94	0.224716862924104
95	0.224716545878965
96	0.224717269216061
97	0.224717552345820
98	0.224715809873530
99	0.224715828106382
100	0.245631835573915
101	0.243308632568952
102	0.243549511087337
103	0.243530990298671
104	0.243535356178113
105	0.243534463102714
106	0.243535305201044
107	0.243535659094690
108	0.243535804714060
109	0.243535914759415
110	0.243536948724545
111	0.243538263023209
112	0.243539377137076
113	0.243539756751872
114	0.243539611831980
115	0.243540845287302
116	0.243540766699400
117	0.243540717714891
118	0.243540686637469
119	0.243540702056837
120	0.243540643632215
121	0.243540732904934
122	0.243540718730952
123	0.243539911188574
124	0.243540224232104
125	0.243540464153713
126	0.242405430822846
127	0.242520083496211
128	0.242507347368654
129	0.242508643817849
130	0.242508381324121
131	0.242508335583157
132	0.242508345234189
133	0.242508479743204
134	0.242508201617317
135	0.242508120176548
136	0.242508224143790
137	0.242508586797603
138	0.242508752610030
139	0.242508684280277
140	0.242508812602302
141	0.242508759812386
142	0.242509076859119
143	0.242509114152111
144	0.242508840738120
145	0.242509356038103
146	0.242508780091484
147	0.242509903518374
148	0.242509611536027
149	0.242509816077987
150	0.248482495287569
151	0.245371801858773
152	0.245700566367522
153	0.245668287833914
154	0.245679235196454
155	0.245695633065603
156	0.245711425250986
157	0.245719081241617
158	0.245732560740846
159	0.245732331639218
160	0.245735884423044
161	0.245735279452775
162	0.245736642152304
163	0.245734744005639
164	0.245736907980973
165	0.245736008276592
166	0.245736645738430
167	0.245736437036484
168	0.245736696081136
169	0.245736189894734
170	0.245736075222425
171	0.245736769046137
172	0.245736518004235
173	0.245736764792774
174	0.245736954507735
175	0.245737109281554
176	0.246231881706051
177	0.246184435016177
178	0.246189061234561
179	0.246188742722216
180	0.246188958822742
181	0.246189001515554
182	0.246189631446815
183	0.246189116310641
184	0.246189648293282
185	0.246189687078006
186	0.246190035048135
187	0.246190164827742
188	0.246190079125606
189	0.246190005302457
190	0.246189869376269
191	0.246189847267937
192	0.246189858330812
193	0.246189974339888
194	0.246189998815871
195	0.246190286192603
196	0.246190206086327
197	0.246190238734638
198	0.246190043079676
199	0.246190249907160
200	0.245642058518223
201	0.243900275866956
202	0.244208502602177
203	0.244184532418274
204	0.244303187937345
205	0.244343916117372
206	0.244365155848448
207	0.244377184930424
208	0.244391557232989
209	0.244404782845429
210	0.244410270239214
211	0.244417933866751
212	0.244420240862941
213	0.244421245186379
214	0.244422071651337
215	0.244422686952316
216	0.244423618294392
217	0.244425044528288
218	0.244426688192393
219	0.244427320175680
220	0.244429120629807
221	0.244430432610459
222	0.244430894108537
223	0.244431472904385
224	0.244432133113291
225	0.244432157121970
226	0.245706288010580
227	0.245597540820949
228	0.245615459311854
229	0.245615323211809
230	0.245617079246316
231	0.245617551456189
232	0.245618308828490
233	0.245618865353271
234	0.245619215419687
235	0.245619782861663
236	0.245619910517853
237	0.245620511104399
238	0.245620771223659
239	0.245620915371074
240	0.245621154586573
241	0.245621212073418
242	0.245621020821366
243	0.245621171845758
244	0.245621042531990
245	0.245621084200475
246	0.245621108535170
247	0.245621036368900
248	0.245621216039323
249	0.245621306264739
250	0.245305472461200
251	0.244639287826541
252	0.244706668775622
253	0.244717995581630
254	0.244762180737375
255	0.244798002933346
256	0.244788770655455
257	0.244825938298930
258	0.244832832222370
259	0.244849887118984
260	0.244857859413297
261	0.244859260649940
262	0.244859519958093
263	0.244858438472649
264	0.244860057679846
265	0.244853132648075
266	0.244848994109096
267	0.244854674187111
268	0.244853948375078
269	0.244863281466744
270	0.244862736139211
271	0.244865654417316
272	0.244867919845936
273	0.244869329571319
274	0.244869746969554
275	0.244870176499630
276	0.245560962927225
277	0.245507506792238
278	0.245515907784149
279	0.245515549334793
280	0.245515726838884
281	0.245515630365481
282	0.245515663447793
283	0.245515724832134
284	0.245515785069074
285	0.245515891773111
286	0.245515835778968
287	0.245515957593648
288	0.245515860604108
289	0.245515822240895
290	0.245515843088331
291	0.245515808385877
292	0.245515871400757
293	0.245515938373358
294	0.245515985855491
295	0.245516056909752
296	0.245516055492767
297	0.245515941474824
298	0.245515974977968
299	0.245515948505262
300	0.245343035293168
301	0.245071334945384
302	0.245114794157459
303	0.245140542894588
304	0.245212224556930
305	0.245197141049090
306	0.245205211617731
307	0.245202280560301
308	0.245203026313808
309	0.245202737248117
310	0.245205802601152
311	0.245205882036095
312	0.245205543086945
313	0.245205799877704
314	0.245205491599527
315	0.245205877174058
316	0.245205382015322
317	0.245205716060195
318	0.245205782348735
319	0.245205840352448
320	0.245205510538352
321	0.245204914956538
322	0.245204439636972
323	0.245205223581276
324	0.245205728289998
325	0.245206130060407
326	0.244905584516132
327	0.244937991989085
328	0.244935033509348
329	0.244935431641609
330	0.244935571484787
331	0.244934369305157
332	0.244933745280871
333	0.244930102935652
334	0.244933218262674
335	0.244931600784986
336	0.244934704106362
337	0.244935113777522
338	0.244935770090155
339	0.244936100936773
340	0.244936050797330
341	0.244936067867663
342	0.244935992661179
343	0.244935986744389
344	0.244935964010448
345	0.244936154652912
346	0.244935890503188
347	0.244935885253117
348	0.244935758138381
349	0.244936141069078
350	0.244787517817313
351	0.244585089234679
352	0.244748448618295
353	0.244753590642142
354	0.244738897223021
355	0.244749649306184
356	0.244743647061949
357	0.244747646356506
358	0.244751050583782
359	0.244751696069171
360	0.244753855085380
361	0.244754231262578
362	0.244753485637012
363	0.244753848484217
364	0.244753661018928
365	0.244753710725356
366	0.244753672693955
367	0.244753286638654
368	0.244753294890472
369	0.244753254546547
370	0.244753309152264
371	0.244753253632642
372	0.244753237000396
373	0.244752986413507
374	0.244752437493115
375	0.244751314988675
376	0.244392433161709
377	0.244410272076249
378	0.244415635344559
379	0.244415001614393
380	0.244415320929004
381	0.244414427716680
382	0.244414393588390
383	0.244413823029271
384	0.244413977202277
385	0.244413707679035
386	0.244413662576499
387	0.244413664811232
388	0.244413651539828
389	0.244413757751718
390	0.244413415262418
391	0.244415251996806
392	0.244414734360241
393	0.244415234504564
394	0.244414628185656
395	0.244414635174993
396	0.244414346454347
397	0.244425282513769
398	0.244421592591803
399	0.244426161672533
400	0.244417892531454

==> b3eo.txt <==
1	1.14837002557849
2	-0.324737076384591
3	-4.72257211187340
4	-9.14091317083629
5	-14.9938931597897
6	-23.5404920286924
7	-29.1962752444195
8	-32.7598478375808
9	-36.2209217659785
10	-39.9763396095016
11	-44.3625842099101
12	-49.5137071066147
13	-55.5318561251818
14	-62.3950445541651
15	-69.3447136211686
16	-75.3098204934656
17	-80.7219958889589
18	-85.4605294499821
19	-89.7316728213773
20	-93.6665165938403
21	-97.2795566008418
22	-100.441917493380
23	-103.292682090312
24	-105.966257995653
25	-108.546196768995
26	-111.087814421867
27	-119.783661163343
28	-122.934417076181
29	-126.302227995655
30	-129.844446694909
31	-133.723076606853
32	-137.769977189527
33	-142.194480546184
34	-146.888869227581
35	-151.802612202399
36	-156.607768245985
37	-161.016222040112
38	-165.239416373985
39	-169.377732354958
40	-173.384694928815
41	-177.238259022694
42	-180.880674233994
43	-184.180566891749
44	-187.237505507541
45	-189.927907347076
46	-192.381141275032
47	-194.476123027577
48	-196.390864790778
49	-198.213795028021
50	-199.798022758427
51	-196.051940449864
52	-193.868850870206
53	-195.570497635793
54	-196.514931555416
55	-197.332212644533
56	-198.038864185419
57	-198.638270854311
58	-199.151798220899
59	-199.613586849590
60	-200.009938214127
61	-200.341909079082
62	-200.568346849160
63	-200.763238565336
64	-200.946631690745
65	-201.119174069977
66	-201.281742229287
67	-201.432818714317
68	-201.572077901729
69	-201.701076690942
70	-201.825186754034
71	-201.942609765579
72	-202.048406951120
73	-202.155533310651
74	-202.261879542960
75	-202.368196108755
76	-202.477927985669
77	-201.554239644946
78	-201.754841149919
79	-201.844333213825
80	-201.942526918495
81	-202.034419976411
82	-202.120772943801
83	-202.204833524216
84	-202.291291025212
85	-202.378220412235
86	-202.465826074479
87	-202.551621590333
88	-202.627192381232
89	-202.706060298440
90	-202.784280341574
91	-202.863730000051
92	-202.940332965634
93	-203.013757014521
94	-203.086444520735
95	-203.158533614829
96	-203.229924213314
97	-203.300289991871
98	-203.371723343684
99	-203.442393005499
100	-203.514971909245
101	-208.781383800484
102	-205.187793410149
103	-206.193527530622
104	-206.522823114836
105	-206.837951827121
106	-207.088840153962
107	-207.326461316779
108	-207.544983962532
109	-207.762688399186
110	-207.968620183413
111	-208.177448738301
112	-208.337315584770
113	-208.444013088818
114	-208.549498916664
115	-208.655528186445
116	-208.758803894573
117	-208.859011008278
118	-208.966145326776
119	-209.068300282625
120	-209.173370513841
121	-209.277926740873
122	-209.377672107391
123	-209.470291826056
124	-209.558894034406
125	-209.643002798523
126	-209.724491486374
127	-208.136381416076
128	-208.406400212069
129	-208.466073399205
130	-208.544724996827
131	-208.619200146256
132	-208.699797301967
133	-208.775859053116
134	-208.856073139505
135	-208.944037563732
136	-209.040228199081
137	-209.128848983843
138	-209.213180270480
139	-209.295457535572
140	-209.377208488900
141	-209.457485750838
142	-209.534742890737
143	-209.608259229219
144	-209.682021630955
145	-209.749862321651
146	-209.819585315392
147	-209.887766667496
148	-209.956887619536
149	-210.023828620520
150	-210.086509089903
151	-236.826021106006
152	-232.044341813937
153	-233.403363582341
154	-233.326388731262
155	-233.954432521506
156	-234.110339118709
157	-234.459029555797
158	-234.673015895600
159	-234.902517944350
160	-235.039352445454
161	-235.183544248984
162	-235.255728428991
163	-235.329573773736
164	-235.401297258738
165	-235.476576234555
166	-235.545024571651
167	-235.623091244156
168	-235.689397827836
169	-235.756771099843
170	-235.824770186024
171	-235.896889411798
172	-235.961990265768
173	-236.031456599608
174	-236.093719699811
175	-236.156655771308
176	-236.219700754051
177	-236.884418354264
178	-236.884249175671
179	-236.945191622273
180	-236.990519219174
181	-237.036751099037
182	-237.092216486927
183	-237.120225285357
184	-237.180768669160
185	-237.229091561120
186	-237.279261094484
187	-237.314714344552
188	-237.367713783172
189	-237.393316345032
190	-237.436191805786
191	-237.488641135781
192	-237.515282915244
193	-237.565722166869
194	-237.595010818784
195	-237.626170726395
196	-237.674717583757
197	-237.710355952628
198	-237.740425432987
199	-237.783889280798
200	-237.812761553263
201	-257.874746442240
202	-250.729333919887
203	-248.300502493733
204	-249.573006571538
205	-252.147427479797
206	-253.969591246423
207	-255.225266793375
208	-256.035871595126
209	-256.610727423701
210	-256.980376418351
211	-257.280525530574
212	-257.416309223476
213	-257.549520059669
214	-257.648965018874
215	-257.752632472612
216	-257.825239724986
217	-257.915586162561
218	-257.984008861111
219	-258.051510859861
220	-258.111814696258
221	-258.163079361639
222	-258.215975314537
223	-258.248678094593
224	-258.294050477485
225	-258.323875968481
226	-258.360778367858
227	-259.181862900342
228	-259.230700326805
229	-259.304969949209
230	-259.342127567757
231	-259.389052462534
232	-259.427740745470
233	-259.458216464484
234	-259.493633813454
235	-259.523472098263
236	-259.544047946812
237	-259.576685694415
238	-259.599520418922
239	-259.615032605760
240	-259.634402040222
241	-259.649123750195
242	-259.656407259878
243	-259.676324244970
244	-259.691390295154
245	-259.706956461005
246	-259.715579291903
247	-259.732500611145
248	-259.746609453176
249	-259.761515738598
250	-259.775402312776
251	-269.053954214733
252	-267.436542762469
253	-265.809694558972
254	-263.092619224562
255	-263.212185063712
256	-264.247134148539
257	-265.421293423157
258	-265.973661121473
259	-266.273727716796
260	-266.446472263417
261	-266.555678355680
262	-266.612411461996
263	-266.666171927189
264	-266.713987455340
265	-266.736535942458
266	-266.714721523006
267	-266.774730249369
268	-266.763281088096
269	-266.834906231248
270	-266.841813323722
271	-266.879075449751
272	-266.900993093652
273	-266.926208117807
274	-266.943027400674
275	-266.950235953740
276	-266.960971643137
277	-267.375576838182
278	-267.368057408730
279	-267.381676161751
280	-267.388523794981
281	-267.393135431530
282	-267.400617298515
283	-267.407108711490
284	-267.411441875583
285	-267.419565357216
286	-267.426670082872
287	-267.434213237758
288	-267.441043561478
289	-267.451573133783
290	-267.463572331550
291	-267.477570997347
292	-267.485798183751
293	-267.491170295858
294	-267.498015359690
295	-267.503573854717
296	-267.508674755847
297	-267.513009829333
298	-267.516438077656
299	-267.522159075742
300	-267.527157906001
301	-272.196142527075
302	-271.546840363773
303	-271.008850033997
304	-270.229716489019
305	-270.265538841289
306	-270.383832878166
307	-270.483876794486
308	-270.588509996522
309	-270.663532114550
310	-270.743580579486
311	-270.789888581068
312	-270.831162879762
313	-270.846564020028
314	-270.860881076533
315	-270.870748418364
316	-270.879829963536
317	-270.887611350590
318	-270.895771086927
319	-270.903012573059
320	-270.910390042317
321	-270.915967035267
322	-270.921300540874
323	-270.928109730466
324	-270.936884170290
325	-270.944344620319
326	-270.951179080100
327	-270.761763792406
328	-270.792359528912
329	-270.799673773960
330	-270.810106960011
331	-270.813770891610
332	-270.814511391795
333	-270.808048202710
334	-270.812523881758
335	-270.820311997277
336	-270.826346088393
337	-270.834041894997
338	-270.838106822856
339	-270.842116352402
340	-270.844943249774
341	-270.846819273052
342	-270.849099968581
343	-270.850912619716
344	-270.851999582819
345	-270.853754850496
346	-270.854158880948
347	-270.853724791896
348	-270.855194707481
349	-270.859249118417
350	-270.862280656785
351	-273.212356730439
352	-272.548896554512
353	-272.661651769543
354	-272.721934354935
355	-272.746931805455
356	-272.787393362211
357	-272.805461173416
358	-272.824718371452
359	-272.838542741894
360	-272.843590055951
361	-272.849807078938
362	-272.855187374148
363	-272.859394978144
364	-272.863123568748
365	-272.866641483613
366	-272.870600019153
367	-272.874960161805
368	-272.879435302477
369	-272.884011294908
370	-272.888435501705
371	-272.893056833624
372	-272.897616556651
373	-272.902349930124
374	-272.906233358787
375	-272.908507997340
376	-272.903849368206
377	-272.668616491491
378	-272.707932912212
379	-272.704726321190
380	-272.713518453729
381	-272.720998734535
382	-272.726213187649
383	-272.732183714018
384	-272.738502483609
385	-272.745286145748
386	-272.751865846891
387	-272.758438208634
388	-272.765204437198
389	-272.771938958392
390	-272.776598840133
391	-272.779620966596
392	-272.783721970463
393	-272.786588383396
394	-272.790051493530
395	-272.792786762743
396	-272.797398077620
397	-272.799011802304
398	-272.793461311439
399	-272.796325215727
400	-272.800329849384

==> b3ev.txt <==
1	0.133525752602481
2	0.123439755215322
3	0.136976531943595
4	0.142311944404386
5	0.154086295906316
6	0.160449398117660
7	0.161505736544096
8	0.162218818634035
9	0.162771169356789
10	0.163431783454400
11	0.164265795352277
12	0.165283818080488
13	0.166373063013373
14	0.168261681160570
15	0.169898259136141
16	0.171427489355112
17	0.172631312345829
18	0.173680722382663
19	0.174594346191141
20	0.175448843637035
21	0.176145197227508
22	0.176709799622644
23	0.177148980404255
24	0.177452559686637
25	0.177658087922528
26	0.190501803283613
27	0.190103899885776
28	0.190398693681981
29	0.190482495753106
30	0.190596315947742
31	0.190719387232753
32	0.190848355710888
33	0.191011970430997
34	0.191189340428324
35	0.191373493537530
36	0.191539973096307
37	0.191702426494480
38	0.191844394836740
39	0.191963095416465
40	0.192080271199329
41	0.192199548213550
42	0.192304970938158
43	0.192402450724906
44	0.192491368217669
45	0.192572932180278
46	0.192641534532204
47	0.192714508712952
48	0.192785563916741
49	0.192849882204066
50	0.176113207621597
51	0.173471594109559
52	0.174017687727951
53	0.174200069160079
54	0.174382859372375
55	0.174533904326228
56	0.174671394519333
57	0.174797528397195
58	0.174905489879134
59	0.174999861416727
60	0.175084031555980
61	0.175118506811508
62	0.175149750567748
63	0.175187618126738
64	0.175226820751504
65	0.175267661999689
66	0.175312388848389
67	0.175357965963183
68	0.175403684525198
69	0.175450830828901
70	0.175492424691831
71	0.175525955225039
72	0.175555779087581
73	0.175587925999614
74	0.175621617794870
75	0.175658383604955
76	0.174825733290148
77	0.174942398880162
78	0.174969551441295
79	0.175001763729159
80	0.175035661771587
81	0.175065595014882
82	0.175095584901205
83	0.175127716893433
84	0.175156163025549
85	0.175190964414079
86	0.175218322144477
87	0.175248933512457
88	0.175281454484841
89	0.175316043424390
90	0.175349623524473
91	0.175382371998250
92	0.175415030701954
93	0.175446542149128
94	0.175477738452342
95	0.175509493824195
96	0.175542484706202
97	0.175576479231959
98	0.175608966436129
99	0.175644566690072
100	0.155950314751887
101	0.153322944103540
102	0.153853424460297
103	0.154017819760212
104	0.154210664959036
105	0.154386588047339
106	0.154558774064354
107	0.154733953172226
108	0.154911369015732
109	0.155086882599118
110	0.155261967915952
111	0.155364449847718
112	0.155433445257559
113	0.155487400686046
114	0.155546382451998
115	0.155602263943753
116	0.155669823441007
117	0.155738699982295
118	0.155808387896107
119	0.155883995203192
120	0.155961531103658
121	0.156043483164565
122	0.156111223824023
123	0.156174650074213
124	0.156237680672842
125	0.156298603640039
126	0.155036985505269
127	0.155250205733580
128	0.155283394975198
129	0.155330848113473
130	0.155378552645067
131	0.155434761702106
132	0.155487169760447
133	0.155543951966744
134	0.155606733780905
135	0.155674681325952
136	0.155739893579455
137	0.155806962436649
138	0.155868806541130
139	0.155929006520954
140	0.155982495437695
141	0.156033258434973
142	0.156084751626202
143	0.156136235778481
144	0.156185962283774
145	0.156230708954475
146	0.156280018437323
147	0.156320981444397
148	0.156360197990671
149	0.156402924545891
150	0.152953337459846
151	0.148516869841820
152	0.149451664652808
153	0.149135786013230
154	0.149505544723245
155	0.149369911649192
156	0.149645975517944
157	0.149641568383335
158	0.149787969325589
159	0.149793812582395
160	0.149850746671211
161	0.149877343094288
162	0.149903195472871
163	0.149916118712066
164	0.149965619096601
165	0.149982401082527
166	0.150034905545887
167	0.150067234570784
168	0.150114528328991
169	0.150153731949747
170	0.150205612361011
171	0.150238897330356
172	0.150278725318028
173	0.150316341280346
174	0.150354718672674
175	0.150405267596973
176	0.151033876433062
177	0.151009340149286
178	0.151049998910227
179	0.151077523948367
180	0.151102063339355
181	0.151146624992113
182	0.151150122795470
183	0.151196983886948
184	0.151219166094501
185	0.151249772242441
186	0.151262859880299
187	0.151299318682260
188	0.151313553545301
189	0.151348829533396
190	0.151395074701259
191	0.151424895955978
192	0.151478318575434
193	0.151507471491753
194	0.151546980453707
195	0.151598260944847
196	0.151641287947773
197	0.151679021538607
198	0.151723756888855
199	0.151753998186168
200	0.154366564250328
201	0.147150994315727
202	0.145140507979760
203	0.145604699216994
204	0.147514782746313
205	0.148701759882141
206	0.149627082575061
207	0.150140132623244
208	0.150552038481835
209	0.150734876564777
210	0.150856759467588
211	0.150903011558638
212	0.150974069209471
213	0.150992081320084
214	0.151030510994793
215	0.151013239160241
216	0.151030395911851
217	0.151022207226341
218	0.151027813556787
219	0.151034796721779
220	0.151045563036448
221	0.151073807662538
222	0.151066413739878
223	0.151092929248611
224	0.151098201686199
225	0.151126648368911
226	0.152501197366571
227	0.152410921963462
228	0.152447710769997
229	0.152422695895311
230	0.152449068248860
231	0.152443066169270
232	0.152449654616695
233	0.152460481732945
234	0.152471976982633
235	0.152464139495332
236	0.152480449860533
237	0.152484805792675
238	0.152488523591937
239	0.152497470720863
240	0.152503965412092
241	0.152497620105219
242	0.152508417625111
243	0.152509189310951
244	0.152508944635314
245	0.152499938862282
246	0.152501011697655
247	0.152494774696630
248	0.152492150543783
249	0.152488502169246
250	0.153507612068255
251	0.151272155980557
252	0.149764582416574
253	0.148021366361925
254	0.148079331658332
255	0.149341845832877
256	0.150662318198903
257	0.151320629676315
258	0.151653562639018
259	0.151744209312180
260	0.151743745990829
261	0.151695194240620
262	0.151648672641830
263	0.151557146456642
264	0.151508270123999
265	0.151561077806031
266	0.151459314793240
267	0.151538476607561
268	0.151447086193917
269	0.151517455132208
270	0.151445355178805
271	0.151492594083738
272	0.151458841285801
273	0.151455913963867
274	0.151441873401110
275	0.151445219294952
276	0.152249276325530
277	0.152144006424680
278	0.152142447631044
279	0.152132078140513
280	0.152117579623439
281	0.152107962483571
282	0.152094715616454
283	0.152078854660106
284	0.152072456008231
285	0.152065249807438
286	0.152055985836594
287	0.152042096422466
288	0.152029226891004
289	0.152015348252884
290	0.152001406075575
291	0.151988987827472
292	0.151964011021885
293	0.151948288837382
294	0.151928936414409
295	0.151922900843742
296	0.151912374336069
297	0.151910098508469
298	0.151906874049738
299	0.151902225055088
300	0.152007859413480
301	0.151602974349742
302	0.151480300708323
303	0.151305272333292
304	0.151537565976034
305	0.151596188486829
306	0.151702607017673
307	0.151724621391221
308	0.151763281207458
309	0.151781697020562
310	0.151780370447039
311	0.151813653976255
312	0.151808202362182
313	0.151822032058704
314	0.151831712324048
315	0.151832031367789
316	0.151837343429799
317	0.151835365691341
318	0.151840216999858
319	0.151839291023836
320	0.151837447937414
321	0.151844819138431
322	0.151831532283979
323	0.151844168542842
324	0.151840324456012
325	0.151851567078754
326	0.151488592464584
327	0.151537185260593
328	0.151532756141617
329	0.151516431756930
330	0.151504680286374
331	0.151538740775476
332	0.151506264784478
333	0.151544110276104
334	0.151518768360884
335	0.151544866723090
336	0.151531089416886
337	0.151544355258440
338	0.151544692094208
339	0.151549491626942
340	0.151552285790674
341	0.151553504494956
342	0.151554444839138
343	0.151556472969603
344	0.151551666803827
345	0.151561049852133
346	0.151549750062447
347	0.151562680112280
348	0.151549209351382
349	0.151564372077524
350	0.151876243061256
351	0.151817129991149
352	0.152078375290782
353	0.152091340443451
354	0.152222172471775
355	0.152209104849534
356	0.152310228640448
357	0.152292455811725
358	0.152357981870474
359	0.152348403343189
360	0.152386639027445
361	0.152397412449020
362	0.152416710181459
363	0.152430102622597
364	0.152448975741308
365	0.152464577756545
366	0.152487108840643
367	0.152500678037175
368	0.152517895654993
369	0.152532268798500
370	0.152542180327744
371	0.152559364307874
372	0.152570458466087
373	0.152577766339514
374	0.152594399493059
375	0.152573716087053
376	0.152192687591470
377	0.152233914186300
378	0.152254018578403
379	0.152286631975221
380	0.152278354021639
381	0.152300651813195
382	0.152298844461618
383	0.152306517715876
384	0.152311750886021
385	0.152311719371889
386	0.152322516091468
387	0.152322719850635
388	0.152330471186409
389	0.152337956740066
390	0.152360240113848
391	0.152362638514984
392	0.152377945442099
393	0.152386413000776
394	0.152393655488246
395	0.152412101010207
396	0.152415516232534
397	0.152421023646699
398	0.152439996091607
399	0.152431334858726
400	0.152453279258623

==> b3io.txt <==
1	1.50038267084502
2	-0.452898754102373
3	-6.44457461301408
4	-11.9393110122969
5	-20.0717882447139
6	-30.1101832679440
7	-36.0600724706657
8	-40.0397249924521
9	-43.7282169593517
10	-47.7681713583616
11	-52.3120149370685
12	-57.6226407122035
13	-63.4914288700693
14	-70.2736634482509
15	-76.6555481422147
16	-82.4065673537112
17	-87.2971311283605
18	-91.7437631118974
19	-95.7319003810244
20	-99.4501709621883
21	-102.876195977054
22	-105.900616448034
23	-108.664073278440
24	-111.308449559226
25	-113.898116834931
26	-116.495866842411
27	-124.681540181665
28	-127.941670973234
29	-131.418499728540
30	-135.106749138344
31	-139.141429161515
32	-143.342760661978
33	-147.929825403992
34	-152.760678885738
35	-157.831418547157
36	-162.775760108709
37	-167.364178967393
38	-171.726067157425
39	-175.989392009251
40	-180.099136424377
41	-184.022952095727
42	-187.742818165610
43	-191.104561344979
44	-194.223551270734
45	-196.966751324051
46	-199.482616918561
47	-201.618621543198
48	-203.591077836193
49	-205.467723080280
50	-207.070693896589
51	-219.470256121293
52	-217.617825047653
53	-218.655966811998
54	-219.157005919222
55	-219.561932898760
56	-219.959226483371
57	-220.290914460994
58	-220.630170472252
59	-220.928650242355
60	-221.148445744428
61	-221.336220914876
62	-221.594758355636
63	-221.831501386753
64	-221.997901515624
65	-222.133046212066
66	-222.213649137618
67	-222.259467005126
68	-222.297960752657
69	-222.343963811728
70	-222.424857974926
71	-222.469944269832
72	-222.553794939261
73	-222.625125463568
74	-222.714621659902
75	-222.748705828913
76	-222.858817669321
77	-222.233525476537
78	-222.327096886122
79	-222.418910491451
80	-222.447262121012
81	-222.530127971340
82	-222.607480357064
83	-222.674263140857
84	-222.707257748843
85	-222.768092480750
86	-222.820591969383
87	-222.870652454990
88	-222.916427599117
89	-222.974079722109
90	-223.029994118311
91	-223.088468286210
92	-223.134035275657
93	-223.183596017724
94	-223.232753448708
95	-223.282757813943
96	-223.324039570370
97	-223.358239012497
98	-223.397651445139
99	-223.417274190909
100	-223.487656217596
101	-245.478085882846
102	-243.446133680659
103	-243.300794150282
104	-242.891397665036
105	-242.594000884486
106	-242.295994968809
107	-242.067633086658
108	-241.895737171725
109	-241.766927829257
110	-241.654177724208
111	-241.564671026927
112	-241.562710185398
113	-241.606704290296
114	-241.668634646342
115	-241.720302294142
116	-241.750678912000
117	-241.791619277977
118	-241.801170700880
119	-241.849800515320
120	-241.887054023316
121	-241.934463484664
122	-241.938010012334
123	-241.967029980281
124	-241.985406288893
125	-242.008377204273
126	-242.063402370110
127	-241.361143869680
128	-241.444859145702
129	-241.462061970913
130	-241.489423243567
131	-241.496967115194
132	-241.496708345212
133	-241.508025930440
134	-241.512724155658
135	-241.543464757425
136	-241.573187624770
137	-241.599318489405
138	-241.601243149219
139	-241.658874888492
140	-241.674355393512
141	-241.765613945104
142	-241.702861125907
143	-241.800848984995
144	-241.828786729597
145	-241.844540466295
146	-241.846471497759
147	-241.855750324392
148	-241.870475792762
149	-241.852742466674
150	-241.835392264771
151	-256.079621536060
152	-257.228211416391
153	-255.621216024944
154	-258.484378224244
155	-256.689558700622
156	-258.758101846874
157	-257.223698862821
158	-258.380363865312
159	-257.941696210528
160	-258.775328996163
161	-258.521605414875
162	-259.051575310939
163	-258.875390175696
164	-259.297870007450
165	-259.077737476301
166	-259.380476083599
167	-259.233016849145
168	-259.367111071955
169	-259.345136112603
170	-259.344555507658
171	-259.385443205336
172	-259.351417443626
173	-259.407335092624
174	-259.353999584082
175	-259.476947332535
176	-259.389656250636
177	-259.545871650533
178	-259.614559913575
179	-259.615789677231
180	-259.560048471511
181	-259.650839167182
182	-259.482411760037
183	-259.712860400282
184	-259.479968862342
185	-259.643526281719
186	-259.564027300270
187	-259.571756945077
188	-259.575737850617
189	-259.598310593359
190	-259.585025214671
191	-259.620228729459
192	-259.565081778632
193	-259.602402233873
194	-259.554095467828
195	-259.559693477589
196	-259.546878158875
197	-259.587977214491
198	-259.585622460972
199	-259.615135602169
200	-259.606329599118
201	-262.171196139211
202	-262.906086502783
203	-264.780786663314
204	-266.670885519612
205	-268.673894702064
206	-270.040621093552
207	-271.297116913088
208	-272.040566760948
209	-272.570172726010
210	-272.827629279758
211	-273.071984396187
212	-273.228220762695
213	-273.368214509800
214	-273.469366523785
215	-273.578079084769
216	-273.667626371537
217	-273.768651275101
218	-273.846586881924
219	-273.908906192315
220	-273.952084354856
221	-273.955218400413
222	-273.975714615561
223	-273.965675719449
224	-273.975980528347
225	-273.999723093321
226	-274.018999217017
227	-274.956509618461
228	-274.944834946838
229	-274.980580150834
230	-275.048425009404
231	-275.031248309890
232	-275.095241955491
233	-275.094289640838
234	-275.147970323347
235	-275.158994957677
236	-275.182862021234
237	-275.208373753084
238	-275.235718997284
239	-275.244556028490
240	-275.267012212756
241	-275.280948436543
242	-275.296997282229
243	-275.330318943465
244	-275.355123425573
245	-275.388489128480
246	-275.424324282911
247	-275.449552404123
248	-275.507426285821
249	-275.538355217713
250	-275.553176637307
251	-276.078698198144
252	-276.801940106552
253	-277.733313731578
254	-278.587741592007
255	-279.658989073003
256	-280.586755069393
257	-280.964792702958
258	-281.298312327414
259	-281.630358922279
260	-281.910841283394
261	-282.024024266051
262	-282.097782265091
263	-282.098458902061
264	-282.160500383688
265	-282.156342705190
266	-282.265760446248
267	-282.201383779225
268	-282.318830122342
269	-282.288033421440
270	-282.351019196548
271	-282.367602977834
272	-282.410166575697
273	-282.439793785410
274	-282.480526042456
275	-282.508896960720
276	-282.535578396783
277	-283.009554235232
278	-283.016084604112
279	-283.045907483901
280	-283.067126667909
281	-283.085890327959
282	-283.108740177493
283	-283.131055823883
284	-283.150312175081
285	-283.175201667924
286	-283.201073874066
287	-283.229468782282
288	-283.258055433217
289	-283.293620270306
290	-283.330568841767
291	-283.368075449969
292	-283.372739785943
293	-283.402761520465
294	-283.412480216202
295	-283.423785766414
296	-283.434223763108
297	-283.442104842754
298	-283.450797310179
299	-283.461348223598
300	-283.471849672675
301	-284.042951868582
302	-284.600915549572
303	-285.145899050329
304	-285.596305673985
305	-285.723621328923
306	-285.853558641029
307	-285.770688848361
308	-285.860532176954
309	-285.786058438014
310	-285.805792003996
311	-285.728987390930
312	-285.748526364762
313	-285.711671001437
314	-285.712090931918
315	-285.731412151332
316	-285.723960000274
317	-285.738834962901
318	-285.725075481071
319	-285.739032258178
320	-285.724552908692
321	-285.753081573825
322	-285.732287629688
323	-285.767203826317
324	-285.761483252797
325	-285.779978222192
326	-285.790497299605
327	-285.635325636889
328	-285.607053412633
329	-285.650128399076
330	-285.607574697712
331	-285.615440590501
332	-285.612205997533
333	-285.588036787078
334	-285.625632293794
335	-285.586400976552
336	-285.622912454425
337	-285.597167329181
338	-285.625257734150
339	-285.615054665475
340	-285.632213903156
341	-285.630071676324
342	-285.646717018629
343	-285.632256033023
344	-285.660884904691
345	-285.635253315466
346	-285.668826187907
347	-285.635426914895
348	-285.673066353119
349	-285.651521878346
350	-285.665848425967
351	-285.999584977622
352	-286.388922611332
353	-286.428025277491
354	-286.491752600002
355	-286.465879146453
356	-286.499486870682
357	-286.489347449661
358	-286.483892384618
359	-286.493622240024
360	-286.486537961878
361	-286.482873183450
362	-286.480126953381
363	-286.474821991527
364	-286.478044910180
365	-286.474296413142
366	-286.480781603833
367	-286.478493437859
368	-286.481648934080
369	-286.482979021820
370	-286.486125316596
371	-286.489935502314
372	-286.491670515851
373	-286.496236988404
374	-286.490729718105
375	-286.510570253685
376	-286.463126688738
377	-286.312508644976
378	-286.282651888603
379	-286.311678631775
380	-286.306898498022
381	-286.315318094608
382	-286.312389598246
383	-286.318279182828
384	-286.318766513941
385	-286.318568656586
386	-286.323718470917
387	-286.318115732372
388	-286.326947374831
389	-286.320956919329
390	-286.329196737343
391	-286.315093126080
392	-286.330584819464
393	-286.319291903827
394	-286.326369604341
395	-286.326518039628
396	-286.320400244887
397	-286.328779844181
398	-286.330236529405
399	-286.333394857680
400	-286.347730012932

==> b3iv.txt <==
1	0.149886223377135
2	0.138173769667072
3	0.153077883516291
4	0.158130836507952
5	0.170572554419324
6	0.177180528588898
7	0.178064323775474
8	0.178541323054042
9	0.178785941618369
10	0.179060511111086
11	0.179426252775482
12	0.179879327999314
13	0.180285190479125
14	0.181522326381519
15	0.182609622307416
16	0.183644027110815
17	0.184418766613750
18	0.185075897697144
19	0.185621970579279
20	0.186151657166098
21	0.186594563424166
22	0.186948041025218
23	0.187222026927447
24	0.187406541046731
25	0.187530582861163
26	0.200473848459363
27	0.199976413265937
28	0.200233092243418
29	0.200285893693337
30	0.200363349072385
31	0.200446347739583
32	0.200525418369404
33	0.200625544035750
34	0.200731222888710
35	0.200843668795046
36	0.200943914358407
37	0.201045552861663
38	0.201134134093293
39	0.201204426408975
40	0.201270574446160
41	0.201337746278188
42	0.201395084755168
43	0.201447208881656
44	0.201494898533006
45	0.201539524616637
46	0.201576787391422
47	0.201616575348316
48	0.201654435593596
49	0.201689216382997
50	0.202133876456808
51	0.199440783239218
52	0.199855198629174
53	0.199933300697579
54	0.200026696133967
55	0.200100601267033
56	0.200167982121670
57	0.200230769327394
58	0.200284200104563
59	0.200331327061057
60	0.200373274362527
61	0.200391677832678
62	0.200408018661744
63	0.200426483784045
64	0.200445823787150
65	0.200465069073940
66	0.200487927388086
67	0.200511244409046
68	0.200534193284163
69	0.200558730755771
70	0.200581443717611
71	0.200599782955989
72	0.200616473233670
73	0.200634112126957
74	0.200652159612575
75	0.200672568073955
76	0.199836868863355
77	0.199935699381443
78	0.199946433278221
79	0.199963425588367
80	0.199981376432517
81	0.199997211221692
82	0.200013287723386
83	0.200030430119096
84	0.200045647230242
85	0.200063843700530
86	0.200078749651053
87	0.200094115362662
88	0.200111366239339
89	0.200129401340347
90	0.200147650154875
91	0.200164889006260
92	0.200182146359008
93	0.200198672026700
94	0.200215213852304
95	0.200231821873046
96	0.200249443195570
97	0.200267428892855
98	0.200283129582387
99	0.200301406010320
100	0.201715175372230
101	0.199246501860649
102	0.199635055097914
103	0.199710636368908
104	0.199809025314129
105	0.199897788345598
106	0.199984968624601
107	0.200072131164404
108	0.200159896136552
109	0.200245356168656
110	0.200330593917915
111	0.200380313724670
112	0.200415823041332
113	0.200443064679692
114	0.200473448970114
115	0.200501804984445
116	0.200535570708998
117	0.200569710528307
118	0.200604355247764
119	0.200641888883376
120	0.200680502737193
121	0.200720817600953
122	0.200754421196386
123	0.200785431169779
124	0.200817336146968
125	0.200848821216170
126	0.199650378215121
127	0.199814981641056
128	0.199826123883401
129	0.199851886010406
130	0.199877039099108
131	0.199906210051284
132	0.199933122694120
133	0.199962110590580
134	0.199993918063788
135	0.200028595208065
136	0.200061395471069
137	0.200095195821916
138	0.200126355196244
139	0.200156659314524
140	0.200184035794832
141	0.200209843054781
142	0.200236077616996
143	0.200261818030514
144	0.200286653363514
145	0.200309079145913
146	0.200333689289301
147	0.200354788801314
148	0.200374324306364
149	0.200395721884350
150	0.202232033900144
151	0.198670673049824
152	0.199200002321865
153	0.199059635821463
154	0.199207684171070
155	0.199156168514105
156	0.199269940987350
157	0.199269384342934
158	0.199333945091039
159	0.199339575247103
160	0.199368303170032
161	0.199380715759519
162	0.199394107533953
163	0.199401758199049
164	0.199425882574019
165	0.199432745892630
166	0.199456490440177
167	0.199470857946223
168	0.199491408569760
169	0.199508971037069
170	0.199531707494031
171	0.199550105425503
172	0.199570219367021
173	0.199588145095774
174	0.199607025703312
175	0.199630688004165
176	0.200170112027061
177	0.200140432544225
178	0.200162112392625
179	0.200174938374614
180	0.200185545244416
181	0.200206520555999
182	0.200205239937880
183	0.200230139899073
184	0.200240637718866
185	0.200253773355773
186	0.200259193738322
187	0.200276013793418
188	0.200279022902002
189	0.200293949817146
190	0.200317459791052
191	0.200327390725790
192	0.200354209491172
193	0.200365670782849
194	0.200380902377654
195	0.200406071765633
196	0.200424194360033
197	0.200440733303403
198	0.200461662195185
199	0.200473789594110
200	0.200985606881403
201	0.197345806073210
202	0.196688655427023
203	0.196744492091315
204	0.197511328901734
205	0.198016233131734
206	0.198395833606527
207	0.198607668285825
208	0.198778869300545
209	0.198863953452841
210	0.198910796869860
211	0.198928730202010
212	0.198962913581600
213	0.198969691022103
214	0.198986304034674
215	0.198974784545650
216	0.198984326967297
217	0.198981014511110
218	0.198985207023791
219	0.198988096708363
220	0.198993564634543
221	0.199008193056494
222	0.199003721307266
223	0.199015845376919
224	0.199017162430651
225	0.199029851685511
226	0.200294626873505
227	0.200206265659525
228	0.200236939576423
229	0.200226665256786
230	0.200244892185662
231	0.200243771135475
232	0.200249878332810
233	0.200256185518450
234	0.200264902565357
235	0.200261094860155
236	0.200271239533380
237	0.200272556492209
238	0.200273946960192
239	0.200277418245035
240	0.200281928532870
241	0.200279556728887
242	0.200286233532036
243	0.200287506051798
244	0.200288784450886
245	0.200286098659464
246	0.200288849986484
247	0.200286957694209
248	0.200286153814490
249	0.200284755136277
250	0.200354054776676
251	0.199097365965004
252	0.198572092156698
253	0.198059537150535
254	0.198137574142852
255	0.198566063053822
256	0.199083428220158
257	0.199364227863277
258	0.199512584264600
259	0.199569273150542
260	0.199556790109242
261	0.199546581021292
262	0.199524803917369
263	0.199491202559477
264	0.199469593990807
265	0.199510016425255
266	0.199447541810286
267	0.199506474990463
268	0.199456349606785
269	0.199502306134940
270	0.199466809545891
271	0.199494796907773
272	0.199473176100978
273	0.199475399393425
274	0.199468210040324
275	0.199472854564396
276	0.200190296506327
277	0.200122179551919
278	0.200128720144335
279	0.200127539580153
280	0.200123165547441
281	0.200121984875304
282	0.200117793852761
283	0.200111070787816
284	0.200109725202083
285	0.200107310345462
286	0.200103672384044
287	0.200096300315625
288	0.200090245157029
289	0.200083282729685
290	0.200077966291617
291	0.200073414337285
292	0.200062815592195
293	0.200063426270897
294	0.200056467484987
295	0.200061408809034
296	0.200056893009809
297	0.200061540380812
298	0.200059100696863
299	0.200062321715133
300	0.200111097574008
301	0.199837031821273
302	0.199800424348148
303	0.199694768886003
304	0.199915931101441
305	0.199975321565833
306	0.200070805712897
307	0.200100676695015
308	0.200144611534373
309	0.200175573664102
310	0.200147102264347
311	0.200198286439893
312	0.200165134081582
313	0.200200499403843
314	0.200181848129465
315	0.200208130512534
316	0.200198612597631
317	0.200208932384621
318	0.200206059074616
319	0.200211922039032
320	0.200208165450075
321	0.200216250061225
322	0.200207316867819
323	0.200216652149595
324	0.200214643004154
325	0.200220190341955
326	0.199904625826153
327	0.199939135301576
328	0.199936826603385
329	0.199924129713331
330	0.199909558674017
331	0.199913915854816
332	0.199884077710301
333	0.199912104813224
334	0.199882593548644
335	0.199904234154277
336	0.199888348664081
337	0.199901980489159
338	0.199898621890305
339	0.199903644025408
340	0.199905687916940
341	0.199905901121495
342	0.199907828274985
343	0.199906935766320
344	0.199907505843160
345	0.199908964801944
346	0.199906857466155
347	0.199909520479391
348	0.199903560305964
349	0.199908799093253
350	0.200026975402336
351	0.199911530997351
352	0.200087522862208
353	0.200107263716108
354	0.200121512587815
355	0.200135800490143
356	0.200136020288158
357	0.200153761546500
358	0.200153906081514
359	0.200168100967921
360	0.200174865810659
361	0.200182661692930
362	0.200186964354221
363	0.200194052390018
364	0.200199292326341
365	0.200207446722818
366	0.200218281247727
367	0.200222563789724
368	0.200231327985761
369	0.200237242264033
370	0.200245633999947
371	0.200250598517270
372	0.200257875145427
373	0.200260312405351
374	0.200262293379589
375	0.200275037549231
376	0.199862348482412
377	0.199941331948014
378	0.199941927667451
379	0.199965030563905
380	0.199968399074695
381	0.199973012230558
382	0.199981109600698
383	0.199977691537215
384	0.199978981464293
385	0.199969880819311
386	0.199966671162705
387	0.199957830319156
388	0.199954241720384
389	0.199957470565605
390	0.199963751382849
391	0.199977141656138
392	0.199971763179507
393	0.199992010207016
394	0.199978806549746
395	0.199999784004488
396	0.199995645685028
397	0.200012442507180
398	0.200009871274175
399	0.200025122989712
400	0.200014007532108

==> b4do.txt <==
1	1.63037699951652
2	-0.509295363027395
3	-7.09379984988019
4	-12.4916769350738
5	-21.9449595698257
6	-32.2501062152667
7	-38.5990018924670
8	-42.8147370789336
9	-46.6712594131280
10	-50.7091117562133
11	-55.0297277673928
12	-59.9087484409880
13	-65.1973128239155
14	-71.3093219944285
15	-77.3612708031048
16	-82.9762231872811
17	-87.9425985144005
18	-92.3737613658021
19	-96.3860580874610
20	-100.068090585914
21	-103.522820384829
22	-106.771822644946
23	-109.802997915258
24	-112.742013101139
25	-115.638563097256
26	-118.503875498982
27	-129.458684723808
28	-133.690928767236
29	-137.861107302811
30	-142.014590700435
31	-146.384677717869
32	-151.131030616830
33	-156.038578331604
34	-161.284038249904
35	-166.629588658091
36	-171.988712126956
37	-176.840248325906
38	-181.244382876887
39	-185.344434018192
40	-189.329512751830
41	-193.047033249677
42	-196.343707891318
43	-199.381806724244
44	-202.006637678300
45	-204.261922491687
46	-206.239253118745
47	-207.984532544066
48	-209.421918696549
49	-210.699152509598
50	-211.699510926045
51	-228.002899103746
52	-227.718043851621
53	-228.314349587050
54	-228.694953246263
55	-228.941998487929
56	-229.154058587488
57	-229.395114312558
58	-229.634245430338
59	-229.801221049543
60	-229.976752296244
61	-230.109824989839
62	-230.230874834780
63	-230.335836409319
64	-230.415822856423
65	-230.504533301089
66	-230.574123038977
67	-230.641104289255
68	-230.710546540352
69	-230.797421140012
70	-230.879747544088
71	-230.950593168378
72	-231.031725938724
73	-231.084255667672
74	-231.164353376037
75	-231.228665516910
76	-231.291941301581
77	-231.094369614001
78	-231.178303595625
79	-231.241619703580
80	-231.303999812305
81	-231.367269236321
82	-231.426406216147
83	-231.474663914006
84	-231.521783308784
85	-231.565258123483
86	-231.608258149867
87	-231.657774937826
88	-231.704847509405
89	-231.764512256291
90	-231.834993837529
91	-231.885614627139
92	-231.946774516897
93	-231.990134063799
94	-232.052135380017
95	-232.069502418433
96	-232.128522199103
97	-232.181653202749
98	-232.235778463105
99	-232.273782178116
100	-232.325440600689
101	-257.136228416836
102	-258.211979744663
103	-255.869313837061
104	-258.933686859170
105	-255.192880949027
106	-259.030221623908
107	-255.458418220241
108	-259.046731718467
109	-256.099670381192
110	-258.972462279341
111	-256.846931627999
112	-258.664127181539
113	-257.862801559128
114	-258.239239312882
115	-258.102743760723
116	-258.029994464016
117	-257.993543608537
118	-258.018712482623
119	-258.071867531637
120	-258.146504064506
121	-258.205172050166
122	-258.254191509722
123	-258.295259098718
124	-258.330228528074
125	-258.361872094376
126	-258.410816355011
127	-258.429533588546
128	-258.462702760800
129	-258.542836235457
130	-258.538998334515
131	-258.625517115524
132	-258.663805222538
133	-258.730248428969
134	-258.752300018459
135	-258.761912284281
136	-258.785323492898
137	-258.822888083635
138	-258.854267875508
139	-258.881321756101
140	-258.898395946311
141	-258.973638329324
142	-259.046771145897
143	-259.083327969614
144	-259.163526718700
145	-259.178999829351
146	-259.228237425590
147	-259.242688424147
148	-259.243307966930
149	-259.258496232236
150	-259.276959027817
151	-274.224939019269
152	-279.259316135971
153	-274.147097653400
154	-279.097185296810
155	-275.554186735710
156	-279.253530423902
157	-277.239472731417
158	-279.521360005572
159	-278.593386714765
160	-279.657765807117
161	-279.588897735343
162	-279.262071847286
163	-279.775531257025
164	-279.190491374768
165	-279.423069472835
166	-279.235972627199
167	-279.377774569209
168	-279.414977110392
169	-279.470385866840
170	-279.517304973586
171	-279.544414367864
172	-279.609282536821
173	-279.648356893891
174	-279.767738234411
175	-279.723319485605
176	-279.696736639276
177	-280.013177690980
178	-279.984949094596
179	-280.221717978027
180	-279.965059067098
181	-280.390413711441
182	-280.062916206883
183	-280.160329000415
184	-280.103855159058
185	-280.154631609534
186	-280.177600951444
187	-280.272697214306
188	-280.178705853600
189	-280.540821319532
190	-280.292478856058
191	-280.402193558564
192	-280.424689830002
193	-280.454149417400
194	-280.604273434891
195	-280.610155603949
196	-280.501061954939
197	-280.651414869537
198	-280.536910229097
199	-280.662234732190
200	-280.458206218649
201	-283.304727659631
202	-285.915112359449
203	-288.819413604918
204	-291.366670366967
205	-291.392377400118
206	-291.281754131167
207	-291.494089916770
208	-291.568358242248
209	-291.678611341271
210	-291.789809087935
211	-291.910852418100
212	-291.988685267132
213	-292.065973572959
214	-292.129180704194
215	-292.189854458755
216	-292.248256747185
217	-292.292200291810
218	-292.332138542940
219	-292.365531655388
220	-292.399677601391
221	-292.434697425644
222	-292.469930364317
223	-292.505008746926
224	-292.544180240252
225	-292.584683189115
226	-292.632978923148
227	-293.128851016916
228	-293.210231082632
229	-293.346753305523
230	-293.368945310315
231	-293.276201399844
232	-293.242580679981
233	-293.252797767569
234	-293.285584109846
235	-293.297149530772
236	-293.312207886439
237	-293.330317557433
238	-293.350435794470
239	-293.371372873065
240	-293.394063411237
241	-293.418182955033
242	-293.440692032896
243	-293.467785786255
244	-293.491090985881
245	-293.516137133253
246	-293.541486902260
247	-293.571841132746
248	-293.607661602657
249	-293.637954915594
250	-293.670589875772
251	-292.665633708494
252	-295.985845554755
253	-299.410934446102
254	-300.791595091772
255	-300.962724580772
256	-301.137701068414
257	-301.254163757281
258	-301.361007165776
259	-301.455368076391
260	-301.551824136808
261	-301.628210600555
262	-301.651495644896
263	-301.677857318358
264	-301.694784241882
265	-301.715831125856
266	-301.728138161938
267	-301.746586854127
268	-301.758266473651
269	-301.773970020102
270	-301.788612719488
271	-301.805483251954
272	-301.820664390879
273	-301.838452737001
274	-301.857485296522
275	-301.881681010184
276	-301.903798313134
277	-302.225538973422
278	-302.223479945384
279	-302.249033983903
280	-302.257278802260
281	-302.268329006164
282	-302.284608889621
283	-302.304792181062
284	-302.325388061564
285	-302.347227497450
286	-302.369936198916
287	-302.393064590409
288	-302.414341633252
289	-302.435626669666
290	-302.456114208010
291	-302.478476953340
292	-302.497611571222
293	-302.516812044300
294	-302.538407674479
295	-302.561615692840
296	-302.585020440310
297	-302.608518095459
298	-302.631428299419
299	-302.652854094051
300	-302.676231706465
301	-302.096364430182
302	-306.276067969407
303	-306.766102266615
304	-306.066656631792
305	-305.871734827931
306	-306.108692141838
307	-306.230814502740
308	-305.924749096016
309	-305.946045932832
310	-305.991379880653
311	-306.021863029669
312	-306.029752391883
313	-306.057649801240
314	-306.073566179704
315	-306.096503826396
316	-306.110401431154
317	-306.125493370041
318	-306.133927453503
319	-306.146256983606
320	-306.153538419852
321	-306.161046116803
322	-306.168675116055
323	-306.177167770742
324	-306.186873193964
325	-306.196507405155
326	-306.206290405941
327	-306.379410177362
328	-306.375777178803
329	-306.385488844908
330	-306.393557809342
331	-306.402964787729
332	-306.411991763836
333	-306.422888012946
334	-306.433181849946
335	-306.447676964555
336	-306.461782447823
337	-306.487444698434
338	-306.486293353303
339	-306.489933373447
340	-306.495148442456
341	-306.502107136076
342	-306.509360972839
343	-306.515693173562
344	-306.521064129356
345	-306.526765062532
346	-306.532606984130
347	-306.538554211871
348	-306.544388216965
349	-306.549407972976
350	-306.555411733223
351	-306.664145281603
352	-307.061361056961
353	-307.222560441458
354	-307.427664179363
355	-307.696456777478
356	-308.006982094212
357	-308.092428002032
358	-308.132987965780
359	-308.135895446514
360	-308.152149947221
361	-308.028769673841
362	-308.062733650769
363	-308.075746771498
364	-308.112628138350
365	-308.125358317736
366	-308.132143340387
367	-308.139583084868
368	-308.147722290234
369	-308.156513670085
370	-308.165640290865
371	-308.174168697936
372	-308.182946766913
373	-308.191419616765
374	-308.192194864616
375	-308.175175299506
376	-308.169821021815
377	-308.029598915194
378	-308.093609942393
379	-308.108280194973
380	-308.119730041966
381	-308.127133345201
382	-308.129200580353
383	-308.133612613242
384	-308.138146034105
385	-308.143519620949
386	-308.150380365266
387	-308.156689459541
388	-308.158904501029
389	-308.164815227550
390	-308.171089715705
391	-308.177390111182
392	-308.183366364712
393	-308.173750528523
394	-308.170112935528
395	-308.176658065156
396	-308.190697116337
397	-308.197709380132
398	-308.201274420219
399	-308.204371322692
400	-308.207486253357

==> b4dv.txt <==
1	0.156262852992467
2	0.143250377855101
3	0.158885108315053
4	0.162916962893231
5	0.175470000233376
6	0.181636727532945
7	0.182374209838750
8	0.182641626997033
9	0.182578574394413
10	0.182545044683378
11	0.182401262292750
12	0.182282407155554
13	0.181918317697835
14	0.182176572266847
15	0.182536436061179
16	0.182930810285966
17	0.183194337386836
18	0.183408383307104
19	0.183556819458543
20	0.183664879815873
21	0.183789222560609
22	0.183890008645657
23	0.183995011869471
24	0.184052284020910
25	0.184098312107969
26	0.203536161016755
27	0.202801963352681
28	0.203191216548781
29	0.203242359010093
30	0.203301089623256
31	0.203335884754035
32	0.203374478014829
33	0.203412075884490
34	0.203448473283413
35	0.203490882643828
36	0.203530083641902
37	0.203567579408303
38	0.203599892440632
39	0.203627857143072
40	0.203650817958005
41	0.203671299220030
42	0.203685032087863
43	0.203696502720641
44	0.203708910201047
45	0.203717426624750
46	0.203723148536041
47	0.203728456623570
48	0.203733588315246
49	0.203737387117885
50	0.209944892884914
51	0.208753939816801
52	0.208872686635539
53	0.208864808246315
54	0.208867325415288
55	0.208869740922333
56	0.208870363767058
57	0.208871361672779
58	0.208871943709971
59	0.208872415824699
60	0.208871828331639
61	0.208872640394988
62	0.208872794475736
63	0.208872670737459
64	0.208872806484104
65	0.208872765003102
66	0.208873188946622
67	0.208873196808033
68	0.208873057855368
69	0.208873164620700
70	0.208874592375420
71	0.208875375668697
72	0.208876980476523
73	0.208875648636581
74	0.208876496764450
75	0.208876841318503
76	0.208533207666868
77	0.208566799539151
78	0.208563624683916
79	0.208564234492199
80	0.208564778819346
81	0.208565031554199
82	0.208565715477258
83	0.208566763609634
84	0.208567328328941
85	0.208567829722748
86	0.208567992871232
87	0.208567959570767
88	0.208568044820136
89	0.208568160010461
90	0.208568521281559
91	0.208568706504727
92	0.208568411886651
93	0.208568108686288
94	0.208567840669213
95	0.208567865514251
96	0.208567606659839
97	0.208567871020237
98	0.208567013469078
99	0.208566996119745
100	0.216682030944979
101	0.215106074413352
102	0.215268542884775
103	0.215212989021346
104	0.215151576810695
105	0.215188788133435
106	0.215122374560475
107	0.215201820420384
108	0.215124079491271
109	0.215227162164398
110	0.215179640570274
111	0.215258651284771
112	0.215250021375246
113	0.215280664144344
114	0.215283088324011
115	0.215286358822608
116	0.215286085441908
117	0.215286184538284
118	0.215286477803919
119	0.215286491247767
120	0.215286956610113
121	0.215287466176855
122	0.215287125681302
123	0.215286472577942
124	0.215285957820871
125	0.215286623853058
126	0.215255395151217
127	0.215258923608345
128	0.215258936852285
129	0.215260340042170
130	0.215259864106545
131	0.215259946622872
132	0.215259858978714
133	0.215260073025876
134	0.215260979013199
135	0.215261037895932
136	0.215261072978504
137	0.215261122595689
138	0.215261111843744
139	0.215261328161748
140	0.215261278307056
141	0.215261431778952
142	0.215261343592270
143	0.215261487349355
144	0.215261589735413
145	0.215261664741150
146	0.215262280677334
147	0.215262200424822
148	0.215262279707733
149	0.215262528253895
150	0.218425658610632
151	0.215618133917055
152	0.215842761685444
153	0.215901947838973
154	0.215734450128082
155	0.215908389743654
156	0.215805795753452
157	0.215941582497682
158	0.215906094291957
159	0.215996944655554
160	0.215999937188116
161	0.216045327105116
162	0.216068474749979
163	0.216078816747955
164	0.216088889132030
165	0.216090458473867
166	0.216093873523469
167	0.216092321765787
168	0.216091490209388
169	0.216090051229551
170	0.216091739501503
171	0.216090158602934
172	0.216090294145211
173	0.216090391093998
174	0.216091625448287
175	0.216093426531182
176	0.216673547377996
177	0.216618763308746
178	0.216621452031495
179	0.216621971800162
180	0.216618279369750
181	0.216619137122075
182	0.216621048359906
183	0.216620976477043
184	0.216620884378397
185	0.216621562894243
186	0.216618973141297
187	0.216622147682127
188	0.216616779455420
189	0.216623158781449
190	0.216621737360318
191	0.216622524854793
192	0.216622703741141
193	0.216623403015599
194	0.216622579124386
195	0.216626628499245
196	0.216623840552635
197	0.216626645030837
198	0.216624516743364
199	0.216627377933260
200	0.216858676184752
201	0.215406855250539
202	0.215630729817220
203	0.215617599074140
204	0.215672652949717
205	0.215742246408279
206	0.215744458576372
207	0.215748063211104
208	0.215745029099328
209	0.215749189872015
210	0.215748759503339
211	0.215755415845642
212	0.215756438209036
213	0.215757903781016
214	0.215758426010988
215	0.215758698396987
216	0.215760592243039
217	0.215761775851945
218	0.215763263062789
219	0.215763652694587
220	0.215764203428740
221	0.215764242831803
222	0.215764369905035
223	0.215764650029785
224	0.215764980396038
225	0.215764529841948
226	0.216433638608903
227	0.216362113966161
228	0.216359260233266
229	0.216355803009519
230	0.216374702965959
231	0.216378668392467
232	0.216381985458969
233	0.216381769081759
234	0.216382291889252
235	0.216382778350582
236	0.216382720841723
237	0.216382696867785
238	0.216382870910861
239	0.216382745497689
240	0.216382677460309
241	0.216383045855706
242	0.216382985138173
243	0.216383141492595
244	0.216383066015749
245	0.216382865133559
246	0.216382504489296
247	0.216382119282920
248	0.216382190427098
249	0.216382304249139
250	0.216288540933936
251	0.215715955814932
252	0.215796461226810
253	0.215907562746070
254	0.215911710103088
255	0.215913674050300
256	0.215920999871939
257	0.215921442998026
258	0.215928099318846
259	0.215929358027929
260	0.215934128611915
261	0.215935995134180
262	0.215938315096863
263	0.215938999962681
264	0.215940298113763
265	0.215936847907868
266	0.215938381939366
267	0.215936776803041
268	0.215936950364243
269	0.215936265704291
270	0.215936397083944
271	0.215936101397343
272	0.215936067193840
273	0.215936131011012
274	0.215936040920058
275	0.215935755977916
276	0.216441342550830
277	0.216392284053262
278	0.216398620608436
279	0.216398496044307
280	0.216399504183080
281	0.216399489132626
282	0.216399200431018
283	0.216398964778134
284	0.216398853390987
285	0.216398903566155
286	0.216398870231059
287	0.216398887803306
288	0.216399027072942
289	0.216399708476459
290	0.216400036110881
291	0.216399680526252
292	0.216398711333031
293	0.216398750122541
294	0.216398920766849
295	0.216398847271147
296	0.216398869236488
297	0.216398953489132
298	0.216398866543404
299	0.216397868112618
300	0.216076739029420
301	0.215449384460043
302	0.215549428510148
303	0.215632562682176
304	0.215643661829615
305	0.215630459470988
306	0.215630264955219
307	0.215662385143868
308	0.215660446025612
309	0.215676947346152
310	0.215664322036856
311	0.215662412234667
312	0.215656489337527
313	0.215653792270499
314	0.215653928689182
315	0.215652847046186
316	0.215652105863705
317	0.215651447791574
318	0.215650715548399
319	0.215650976229650
320	0.215650688011231
321	0.215650732997954
322	0.215650425517737
323	0.215650700710728
324	0.215650600965761
325	0.215650533751961
326	0.215975421119613
327	0.215948101877200
328	0.215950683233601
329	0.215950380809822
330	0.215950239130788
331	0.215950282296398
332	0.215950095100474
333	0.215949732086168
334	0.215949525356775
335	0.215948583331850
336	0.215947190285368
337	0.215947846135835
338	0.215949906047755
339	0.215950275665068
340	0.215950427008894
341	0.215950508251817
342	0.215950838985140
343	0.215950542664047
344	0.215950562631834
345	0.215950957258963
346	0.215950983863580
347	0.215951183756490
348	0.215951728039776
349	0.215952882782871
350	0.215654538918580
351	0.215462756888612
352	0.215461881888893
353	0.215481557953106
354	0.215554972432124
355	0.215578207281328
356	0.215549834094623
357	0.215562461917436
358	0.215509238977644
359	0.215531413025568
360	0.215522845172082
361	0.215518876567692
362	0.215522793239120
363	0.215520731969268
364	0.215516590367327
365	0.215515299232755
366	0.215513446556789
367	0.215513264374829
368	0.215511833152620
369	0.215512257698329
370	0.215511051354211
371	0.215511326721369
372	0.215510759480832
373	0.215511040956436
374	0.215510756593732
375	0.215507756170589
376	0.215282192623078
377	0.215314319319529
378	0.215308332079977
379	0.215310261961175
380	0.215312308359621
381	0.215311424880614
382	0.215311520487342
383	0.215311494828733
384	0.215312052176986
385	0.215313577119423
386	0.215313399443056
387	0.215312370426354
388	0.215313027050654
389	0.215314162555430
390	0.215320583738787
391	0.215323494857551
392	0.215317253588444
393	0.215313876214969
394	0.215309832256432
395	0.215310340630613
396	0.215311393301362
397	0.215311839952420
398	0.215312057150947
399	0.215312504846774
400	0.215312065114295

==> b4eo.txt <==
1	1.37611772446786
2	-0.409064444093617
3	-5.75524653118911
4	-10.5395654707071
5	-18.0163012979355
6	-27.7323140126983
7	-33.7942745176861
8	-37.6828992478708
9	-41.3794814190312
10	-45.2204747238212
11	-49.4694890886125
12	-54.2267093677612
13	-59.6499794761223
14	-65.7550867722615
15	-72.1594393068865
16	-77.9215412992041
17	-83.1438313135564
18	-87.7566962935631
19	-91.9245374223401
20	-95.7353604450321
21	-99.3020906134449
22	-102.640899861262
23	-105.729798209215
24	-108.693036235596
25	-111.582394591158
26	-114.412637677129
27	-125.887177116539
28	-130.097695216236
29	-134.199582335232
30	-138.249061972296
31	-142.512560448788
32	-147.144328960254
33	-151.952239648902
34	-157.090525753690
35	-162.330920049135
36	-167.594404681627
37	-172.345229850836
38	-176.649136175378
39	-180.675706137575
40	-184.588980816727
41	-188.261919776043
42	-191.528909324546
43	-194.520608559589
44	-197.110270674235
45	-199.336705468026
46	-201.275237166819
47	-202.971638427702
48	-204.387846149163
49	-205.640269889493
50	-206.628685262689
51	-213.915650158716
52	-213.458641416778
53	-214.232603394451
54	-214.737382897729
55	-215.134439178728
56	-215.482406918102
57	-215.775166367740
58	-216.013394503494
59	-216.236457207806
60	-216.439367690070
61	-216.624870775596
62	-216.759956438802
63	-216.889131081066
64	-217.010928267169
65	-217.125491118804
66	-217.239679301673
67	-217.353637473094
68	-217.472170301528
69	-217.590903397405
70	-217.712826161159
71	-217.837783448479
72	-217.958543853925
73	-218.073937848472
74	-218.183249671591
75	-218.295123998858
76	-218.400693905656
77	-218.147377700310
78	-218.280478082390
79	-218.368545239676
80	-218.458868583347
81	-218.542533883094
82	-218.620250725387
83	-218.692554515605
84	-218.756351825368
85	-218.821487890000
86	-218.886206847737
87	-218.949263806496
88	-219.008860942160
89	-219.066824594461
90	-219.124456184667
91	-219.184879309024
92	-219.244383637701
93	-219.303038929455
94	-219.359947246075
95	-219.414011600787
96	-219.471202111072
97	-219.525750609956
98	-219.581626304679
99	-219.634602193408
100	-219.689741163905
101	-241.244543279464
102	-239.653368681536
103	-239.917588011307
104	-239.306059336769
105	-239.507444128538
106	-239.101873676909
107	-239.559343793459
108	-239.348002257239
109	-239.841992397897
110	-239.919992790998
111	-240.237727952951
112	-240.513828615296
113	-240.687097815176
114	-240.843440748784
115	-240.928858450202
116	-240.995304488139
117	-241.056120329039
118	-241.114520325124
119	-241.170270696085
120	-241.221228797701
121	-241.268715599025
122	-241.311379159309
123	-241.353304795833
124	-241.395774331186
125	-241.440464699289
126	-241.486228740905
127	-241.503196341976
128	-241.554532276696
129	-241.601420392462
130	-241.645775476079
131	-241.691054791635
132	-241.736304650243
133	-241.783340988143
134	-241.831130590614
135	-241.875074944857
136	-241.917414164862
137	-241.958678999131
138	-242.000952974815
139	-242.045112879116
140	-242.085355717508
141	-242.121983050252
142	-242.158771032689
143	-242.195847981370
144	-242.232049222532
145	-242.267733193109
146	-242.303616176666
147	-242.337032672421
148	-242.369922613263
149	-242.401125215743
150	-242.432051735616
151	-270.258647064432
152	-269.004062444567
153	-267.994205450434
154	-268.903885031423
155	-268.507419193291
156	-269.056981095710
157	-269.311929507608
158	-269.524279814264
159	-269.943274865699
160	-270.094953941475
161	-270.428829715092
162	-270.620877970936
163	-270.782843701724
164	-270.880969465363
165	-270.963012668669
166	-271.018109691965
167	-271.069316162930
168	-271.117240157555
169	-271.170560012517
170	-271.227740834634
171	-271.286246208423
172	-271.347341317461
173	-271.412320968299
174	-271.472568264998
175	-271.533575016508
176	-271.575003055123
177	-272.085472556692
178	-272.086665043899
179	-272.131472273887
180	-272.175505183881
181	-272.213768849964
182	-272.269245296727
183	-272.320197077756
184	-272.372784400675
185	-272.426967352775
186	-272.482439689093
187	-272.534403969285
188	-272.600953350004
189	-272.646221264381
190	-272.702040766067
191	-272.754257228916
192	-272.809440829799
193	-272.865998195950
194	-272.910313119832
195	-272.963205423075
196	-273.008994218203
197	-273.049968488666
198	-273.079898688215
199	-273.123773442311
200	-273.159607051320
201	-289.424497122502
202	-289.467339545413
203	-289.692657831404
204	-290.237438178037
205	-290.945245697397
206	-291.231594851960
207	-291.380081313379
208	-291.519226417679
209	-291.649108885306
210	-291.766907661495
211	-291.874113138724
212	-291.968012635901
213	-292.048727021453
214	-292.114975910618
215	-292.176550278063
216	-292.232547033108
217	-292.283245813104
218	-292.321735656749
219	-292.356151496953
220	-292.389360821747
221	-292.422706372753
222	-292.457153689495
223	-292.491731594948
224	-292.527687876792
225	-292.563513460318
226	-292.598048055222
227	-293.044182409743
228	-292.970938590025
229	-292.943917500781
230	-293.033648994542
231	-293.127421712167
232	-293.199957128817
233	-293.238489154072
234	-293.269980528847
235	-293.290502908245
236	-293.307381421647
237	-293.324639785355
238	-293.343484798026
239	-293.363137813569
240	-293.384702169824
241	-293.407485361113
242	-293.430266723658
243	-293.454763773858
244	-293.479322315823
245	-293.503773336960
246	-293.529688407173
247	-293.558319294081
248	-293.591800210403
249	-293.624123543048
250	-293.658167606948
251	-302.098407125667
252	-302.496911593178
253	-301.094452628063
254	-300.408780255500
255	-300.650334152116
256	-300.894886325445
257	-301.098085867179
258	-301.259699316075
259	-301.412250677611
260	-301.532580773908
261	-301.611394222269
262	-301.645186507783
263	-301.670327647301
264	-301.686049946640
265	-301.706422155502
266	-301.722205091836
267	-301.741038164062
268	-301.755186347575
269	-301.771191625664
270	-301.786836192348
271	-301.803561537720
272	-301.819992245384
273	-301.836930069877
274	-301.855820693398
275	-301.874454833071
276	-301.894359123924
277	-302.192641752748
278	-302.183267082903
279	-302.203651614850
280	-302.235669708137
281	-302.262198265335
282	-302.283489160533
283	-302.303535999094
284	-302.324968003826
285	-302.347154167020
286	-302.370133606401
287	-302.393266345264
288	-302.413177636188
289	-302.432242948517
290	-302.453795407527
291	-302.473542780300
292	-302.493674680352
293	-302.513653885200
294	-302.536867841786
295	-302.561541324143
296	-302.585683974281
297	-302.609254562143
298	-302.631655629570
299	-302.653399267933
300	-302.655714800052
301	-307.143789442391
302	-300.589486808399
303	-302.837478709279
304	-305.152137340514
305	-305.424803483450
306	-304.840331329044
307	-305.229312517347
308	-305.784783365794
309	-305.865552239093
310	-305.880804997418
311	-305.951755860108
312	-305.991161550744
313	-306.026409236700
314	-306.062804711514
315	-306.081724021487
316	-306.111897736540
317	-306.118787529652
318	-306.134356344298
319	-306.138146395198
320	-306.150737346644
321	-306.160603034158
322	-306.169945398461
323	-306.179376482732
324	-306.189508945549
325	-306.198977429409
326	-306.208611755773
327	-306.376897454358
328	-306.375306517735
329	-306.386183667495
330	-306.395841112292
331	-306.404977154428
332	-306.414611287852
333	-306.423434035089
334	-306.432505406950
335	-306.428714766592
336	-306.407574919844
337	-306.408772467571
338	-306.456573669755
339	-306.485766091539
340	-306.496494707990
341	-306.503716769054
342	-306.511031704058
343	-306.517065811363
344	-306.522789185560
345	-306.528375922728
346	-306.533656655915
347	-306.539200439207
348	-306.544496431043
349	-306.548761082422
350	-306.552431016126
351	-308.843816062756
352	-306.911433465468
353	-307.180746428438
354	-307.407762890742
355	-307.606130960974
356	-306.889477248153
357	-306.827219796426
358	-307.002591848718
359	-307.310837717271
360	-307.801180409509
361	-307.968229605766
362	-308.070387296498
363	-308.105879488162
364	-308.116680453973
365	-308.121057238399
366	-308.130973753862
367	-308.136857604767
368	-308.144974656338
369	-308.152696409769
370	-308.162788274520
371	-308.172675878782
372	-308.183517766198
373	-308.191300862938
374	-308.195373297426
375	-308.180541096161
376	-308.185085525257
377	-308.063484354805
378	-308.107147075592
379	-308.111070307690
380	-308.118777109741
381	-308.124859426142
382	-308.130253033778
383	-308.134570171315
384	-308.139052652704
385	-308.143416010593
386	-308.146744505544
387	-308.151534352207
388	-308.157608561652
389	-308.162409656029
390	-308.164486361918
391	-308.167322997947
392	-308.174239806332
393	-308.174757738624
394	-308.179171324707
395	-308.187949148399
396	-308.194708188959
397	-308.198351253791
398	-308.202069744852
399	-308.204723582176
400	-308.206690796348

==> b4ev.txt <==
1	0.144747641107206
2	0.132950765637295
3	0.147615572048307
4	0.151960675310882
5	0.164085957372381
6	0.170137610004968
7	0.171015968307889
8	0.171460911402528
9	0.171621003359857
10	0.171846361013841
11	0.172011560233116
12	0.172256431666761
13	0.172333301521722
14	0.173036423177128
15	0.173774854218244
16	0.174508381495694
17	0.175063072662493
18	0.175536770783558
19	0.175923424152530
20	0.176250263902758
21	0.176566243143408
22	0.176820786672382
23	0.177049540565223
24	0.177203694432157
25	0.177317950878103
26	0.196519027459667
27	0.195979747503189
28	0.196419475275111
29	0.196505277122535
30	0.196594329312682
31	0.196666074826567
32	0.196746724396030
33	0.196833537275742
34	0.196923369946869
35	0.197020381999744
36	0.197105878557152
37	0.197185524002973
38	0.197258662543186
39	0.197324566338091
40	0.197384922678146
41	0.197439842470813
42	0.197487777174704
43	0.197530875448889
44	0.197572906551129
45	0.197609008163398
46	0.197639597124514
47	0.197667318020881
48	0.197693355908952
49	0.197716573510386
50	0.192060103322407
51	0.190895163641148
52	0.191056156234862
53	0.191092300880069
54	0.191127516197660
55	0.191166513670039
56	0.191199500933637
57	0.191229446045927
58	0.191259857682664
59	0.191288841787445
60	0.191316695646723
61	0.191340565573025
62	0.191364672696988
63	0.191390176267279
64	0.191415898062701
65	0.191441189430500
66	0.191464879038700
67	0.191489601457286
68	0.191513933357707
69	0.191542828753830
70	0.191571959733258
71	0.191600056932378
72	0.191623260293483
73	0.191646089729527
74	0.191670201310047
75	0.191694395701993
76	0.191364368266295
77	0.191416819388675
78	0.191429098919943
79	0.191443916109765
80	0.191458730009573
81	0.191473437895200
82	0.191484948240515
83	0.191492772030734
84	0.191502298883430
85	0.191510984867604
86	0.191517743608596
87	0.191524807522127
88	0.191531420743810
89	0.191539056030898
90	0.191547744962226
91	0.191555805616563
92	0.191564347644006
93	0.191573210063701
94	0.191581346070357
95	0.191591182644968
96	0.191600740378920
97	0.191610331091692
98	0.191619167664331
99	0.191629279618102
100	0.185672661286800
101	0.183984573738883
102	0.184235487006392
103	0.184152671530340
104	0.184151808236155
105	0.184171773473905
106	0.184152804635372
107	0.184249760276737
108	0.184203677311674
109	0.184338447412918
110	0.184309353775188
111	0.184403497835300
112	0.184403776795488
113	0.184440929405834
114	0.184445452368548
115	0.184451090324915
116	0.184454299346322
117	0.184458799486327
118	0.184463412345254
119	0.184470952753122
120	0.184480095965330
121	0.184487298197100
122	0.184495541110830
123	0.184503569938558
124	0.184514664649934
125	0.184526545944194
126	0.184505969599583
127	0.184520281498108
128	0.184531197306964
129	0.184543646352181
130	0.184552836558312
131	0.184564323954242
132	0.184574822852569
133	0.184584822081363
134	0.184592535467916
135	0.184598694914817
136	0.184604751596338
137	0.184610512038348
138	0.184616136633278
139	0.184622536590980
140	0.184628448981273
141	0.184635056607664
142	0.184641836124234
143	0.184648433592213
144	0.184659054193254
145	0.184671845997681
146	0.184682461961617
147	0.184694617933445
148	0.184707682945101
149	0.184718711104569
150	0.185434424523722
151	0.181948253163856
152	0.182233730735996
153	0.182262066452140
154	0.182035813841240
155	0.182235127550639
156	0.182081097904351
157	0.182259511153003
158	0.182192782777092
159	0.182330946525117
160	0.182318063477647
161	0.182391904379930
162	0.182397988391195
163	0.182411626587211
164	0.182399437551478
165	0.182398064474276
166	0.182390233245265
167	0.182385882967352
168	0.182383099539116
169	0.182378609254536
170	0.182375460564946
171	0.182372608804545
172	0.182370670389568
173	0.182373916772701
174	0.182374077470386
175	0.182377971885958
176	0.183010067084308
177	0.182941377251337
178	0.182938745995545
179	0.182939906653159
180	0.182928947657584
181	0.182929139236505
182	0.182933155117678
183	0.182930734331423
184	0.182930963554306
185	0.182930130618391
186	0.182921117573221
187	0.182927435579585
188	0.182915339598042
189	0.182922117218677
190	0.182913708886103
191	0.182906521757938
192	0.182899727995668
193	0.182885396189700
194	0.182883053199067
195	0.182881174334142
196	0.182871145955748
197	0.182863466748895
198	0.182863249609977
199	0.182864493652858
200	0.184758396779541
201	0.182503937756047
202	0.181988048672294
203	0.182353447260040
204	0.182772423409033
205	0.182828137688150
206	0.182810739981433
207	0.182743536747827
208	0.182693536025885
209	0.182646172471769
210	0.182597997409274
211	0.182586898724237
212	0.182576607451710
213	0.182575124406691
214	0.182563289497368
215	0.182561063335298
216	0.182544685358682
217	0.182531879360118
218	0.182513267645506
219	0.182500015001406
220	0.182483162057874
221	0.182464393672998
222	0.182450127089510
223	0.182434510793644
224	0.182424231920662
225	0.182415565132944
226	0.183124173069602
227	0.183043377177283
228	0.182977295899957
229	0.182995615823747
230	0.182973449902081
231	0.182978913020402
232	0.182967082227863
233	0.182957976936832
234	0.182953027934121
235	0.182946892607724
236	0.182938541462248
237	0.182930323850511
238	0.182920673978100
239	0.182912888650951
240	0.182903005109026
241	0.182890837174432
242	0.182878196676555
243	0.182870505901653
244	0.182861114245852
245	0.182848882109488
246	0.182836804225207
247	0.182827349313422
248	0.182811289655519
249	0.182802678661491
250	0.183487940475887
251	0.182351318563800
252	0.181942550522163
253	0.182253471257812
254	0.182196604088419
255	0.182239254672421
256	0.182186997085025
257	0.182221533863459
258	0.182214725349992
259	0.182224141691208
260	0.182216596466440
261	0.182191377557843
262	0.182204422042499
263	0.182157003648608
264	0.182179144109648
265	0.182127935280252
266	0.182140059783275
267	0.182113865622576
268	0.182115342015159
269	0.182104385991550
270	0.182105005864974
271	0.182105194622590
272	0.182098990902606
273	0.182100881988170
274	0.182096578107339
275	0.182097145556698
276	0.182655814757298
277	0.182597766262414
278	0.182583561247097
279	0.182587185217545
280	0.182571626989364
281	0.182568415668038
282	0.182553355557047
283	0.182546013706811
284	0.182534657226589
285	0.182524697260066
286	0.182512764546200
287	0.182504515258097
288	0.182488869072990
289	0.182488292329221
290	0.182467929326188
291	0.182465388218734
292	0.182446045716334
293	0.182433817058328
294	0.182418758194472
295	0.182399809603989
296	0.182385117739486
297	0.182365605973231
298	0.182361002254981
299	0.182339384889933
300	0.182831427986937
301	0.181754413360213
302	0.181714409921897
303	0.181922582671778
304	0.182053093143851
305	0.182129097361781
306	0.182005065346473
307	0.182203061866379
308	0.182151411373828
309	0.182239453030660
310	0.182198428186259
311	0.182238786190651
312	0.182218354711687
313	0.182241466066608
314	0.182213747353826
315	0.182233376200780
316	0.182202217334212
317	0.182206890180150
318	0.182191227155171
319	0.182195557008204
320	0.182188806045933
321	0.182191060279131
322	0.182184922668208
323	0.182183208006310
324	0.182181563257507
325	0.182179958768186
326	0.182557964819607
327	0.182529654630667
328	0.182526801671410
329	0.182521973468832
330	0.182517271628806
331	0.182513677108425
332	0.182507171578942
333	0.182500439154283
334	0.182485759184978
335	0.182480451551619
336	0.182459093709894
337	0.182456552790775
338	0.182451042785405
339	0.182445160218069
340	0.182441362231318
341	0.182440506280097
342	0.182442450569084
343	0.182441572430801
344	0.182441271095834
345	0.182441414629086
346	0.182438836613384
347	0.182437052976798
348	0.182437532906335
349	0.182433358106837
350	0.182901518236378
351	0.182409979389159
352	0.182677088959477
353	0.182671020811176
354	0.182830636389839
355	0.182808034337401
356	0.182748309376624
357	0.182874547841003
358	0.182723813783856
359	0.182898561481279
360	0.182901135777346
361	0.182966757074067
362	0.182979982610710
363	0.183015163807669
364	0.183025157790680
365	0.183042074701810
366	0.183052545319683
367	0.183059938319263
368	0.183073650622959
369	0.183074523250703
370	0.183087627023140
371	0.183083965182887
372	0.183095910911972
373	0.183091959223213
374	0.183111881134313
375	0.183089469715399
376	0.182795638898247
377	0.182868722126022
378	0.182873372097990
379	0.182900937660270
380	0.182915388306769
381	0.182922859463376
382	0.182930747664750
383	0.182937103005897
384	0.182943886644106
385	0.182947679684366
386	0.182953153527238
387	0.182957453833978
388	0.182959319869071
389	0.182965513469556
390	0.182964736889474
391	0.182975934980463
392	0.182974583958895
393	0.182960942206539
394	0.182977370351296
395	0.182971427888518
396	0.182974730706343
397	0.182981884307336
398	0.182976483297650
399	0.182986527823625
400	0.182979850700365

==> b4io.txt <==
1	1.50038267084502
2	-0.456751009407995
3	-6.38754698773586
4	-11.4909693409476
5	-19.9042375275133
6	-29.9788984085908
7	-36.1961307085004
8	-40.2570185131776
9	-44.0354423590582
10	-47.9797855535203
11	-52.2651022619708
12	-57.0920993752537
13	-62.4457974578309
14	-68.5683935387632
15	-74.7920058081804
16	-80.4871676732110
17	-85.5804915128500
18	-90.1034795878986
19	-94.1937979419394
20	-97.9404259621561
21	-101.450951877471
22	-104.744480220338
23	-107.804118567550
24	-110.755129593287
25	-113.648239049548
26	-116.496369574607
27	-127.709763210784
28	-131.931966857924
29	-136.069201856016
30	-140.172301770299
31	-144.490897742645
32	-149.181926320457
33	-154.041677128917
34	-159.235643154488
35	-164.530689631198
36	-169.843744902544
37	-174.646117090616
38	-179.001449032377
39	-183.066000205312
40	-187.016456973843
41	-190.712900676024
42	-193.995903325306
43	-197.011968688529
44	-199.620450699118
45	-201.862550570385
46	-203.821646994204
47	-205.543532594995
48	-206.971243554290
49	-208.236839695157
50	-209.231933361337
51	-221.604262306831
52	-221.237883546454
53	-221.924939278026
54	-222.368157105729
55	-222.691936193283
56	-222.972301219766
57	-223.241332915831
58	-223.482649160440
59	-223.679201776120
60	-223.870472371315
61	-224.031082483972
62	-224.161242398450
63	-224.279563409100
64	-224.381105856737
65	-224.483506185965
66	-224.575730137942
67	-224.666195084570
68	-224.759870179146
69	-224.862376411915
70	-224.964029956185
71	-225.060793072543
72	-225.161107865793
73	-225.243656954708
74	-225.337825307051
75	-225.425101793815
76	-225.508831189314
77	-225.284562557563
78	-225.392252438161
79	-225.467676224220
80	-225.543561808491
81	-225.617048461304
82	-225.685318920665
83	-225.745151925616
84	-225.799959390709
85	-225.853645710970
86	-225.906924284402
87	-225.962695444520
88	-226.015659200833
89	-226.074392270110
90	-226.138839955666
91	-226.194163574909
92	-226.254453160440
93	-226.304975892576
94	-226.364403551723
95	-226.398925595801
96	-226.456819795220
97	-226.510484553245
98	-226.565286086142
99	-226.610268696094
100	-226.663233790684
101	-251.492271874562
102	-251.461810675374
103	-250.205626217070
104	-251.767090857375
105	-249.680109124151
106	-251.743207521067
107	-249.878349402561
108	-251.858355482140
109	-250.372535262789
110	-252.046886508060
111	-250.963100517184
112	-252.111704174346
113	-251.718098607302
114	-251.996715810681
115	-251.952020577384
116	-251.937475760886
117	-251.941419352657
118	-251.980003357300
119	-252.034659800963
120	-252.098268906199
121	-252.151273094753
122	-252.198154016082
123	-252.240191918337
124	-252.279866906671
125	-252.318942845668
126	-252.369311527826
127	-252.389779557314
128	-252.434322897562
129	-252.503699633469
130	-252.520840527113
131	-252.592143139005
132	-252.635136978024
133	-252.696243140783
134	-252.732006264973
135	-252.759082523369
136	-252.794127769871
137	-252.836493601668
138	-252.876179101007
139	-252.913610617588
140	-252.942371665685
141	-253.003695754605
142	-253.062799831530
143	-253.101340500461
144	-253.163581572273
145	-253.189020920185
146	-253.232553539706
147	-253.256458502263
148	-253.271401268012
149	-253.295062375438
150	-253.321262363818
151	-274.703371955306
152	-277.801479656022
153	-274.060777234578
154	-277.706508813816
155	-275.263633587547
156	-277.938602458615
157	-276.732204815268
158	-278.339510425406
159	-277.892102386014
160	-278.671304509807
161	-278.738430705393
162	-278.586234696958
163	-278.969973680955
164	-278.635751824590
165	-278.815482500984
166	-278.722699593728
167	-278.834158540107
168	-278.880248992700
169	-278.935888690156
170	-278.994897323131
171	-279.034213677392
172	-279.110676063019
173	-279.163723090981
174	-279.285075922274
175	-279.277591246391
176	-279.282727543505
177	-279.684050504309
178	-279.674996810577
179	-279.869101998917
180	-279.708654589511
181	-280.040158675174
182	-279.839528996448
183	-279.944259294489
184	-279.934859313162
185	-280.009230765626
186	-280.062655653365
187	-280.174934725728
188	-280.155871864341
189	-280.459354130511
190	-280.319100842861
191	-280.438202398882
192	-280.496842853617
193	-280.567534442231
194	-280.715553627077
195	-280.773300776633
196	-280.727606863671
197	-280.875047063551
198	-280.815309135632
199	-280.944021740406
200	-280.818937137423
201	-288.909295654037
202	-290.697188852076
203	-292.819624703269
204	-294.829938022188
205	-295.197288370765
206	-295.323918301164
207	-295.635674459684
208	-295.786767187574
209	-295.954422153175
210	-296.151244133304
211	-296.336724876255
212	-296.463398150884
213	-296.574074832280
214	-296.669228858495
215	-296.744208653980
216	-296.831340245153
217	-296.882985801097
218	-296.941289785739
219	-296.975448988840
220	-297.014174531401
221	-297.056403280028
222	-297.108718575667
223	-297.160096536140
224	-297.210043427548
225	-297.254415285717
226	-297.310112277424
227	-297.843978080322
228	-297.940714371307
229	-297.993359523318
230	-298.118869428695
231	-298.018972976566
232	-298.025680463871
233	-298.031934028799
234	-298.089564691039
235	-298.128392806506
236	-298.159477450601
237	-298.195409664198
238	-298.234813112106
239	-298.273307318618
240	-298.310932685660
241	-298.341050882204
242	-298.377025197231
243	-298.420603339007
244	-298.466734707365
245	-298.515704411408
246	-298.561219399090
247	-298.608920926577
248	-298.664493125605
249	-298.707230369203
250	-298.757530514707
251	-301.170731877293
252	-303.666393186582
253	-305.760191703254
254	-306.573506237108
255	-306.740131390853
256	-306.613881378430
257	-306.706330695348
258	-306.682453524806
259	-306.706241532664
260	-306.764861499189
261	-306.745686443073
262	-306.796722521856
263	-306.757391188652
264	-306.803779269727
265	-306.761489493957
266	-306.817107569021
267	-306.804041172888
268	-306.830534890517
269	-306.828730767143
270	-306.840599885932
271	-306.849064050051
272	-306.847434154975
273	-306.865206574754
274	-306.853735217146
275	-306.886771992914
276	-306.865872816385
277	-307.270842173275
278	-307.207619460479
279	-307.270533978931
280	-307.250864884597
281	-307.283073371677
282	-307.308883755593
283	-307.340080614128
284	-307.373709453166
285	-307.408173406967
286	-307.442932066885
287	-307.479063869721
288	-307.513050750654
289	-307.530226722990
290	-307.554346677433
291	-307.574215280337
292	-307.584547209775
293	-307.597183013767
294	-307.615866169718
295	-307.632401224511
296	-307.658187558351
297	-307.680037554241
298	-307.702125035045
299	-307.762673439438
300	-307.670267155502
301	-309.519810349273
302	-312.338244149838
303	-312.663396292516
304	-312.351296379923
305	-312.287452032292
306	-312.217533186442
307	-312.385352011045
308	-312.311268422946
309	-312.271586814336
310	-312.309624840834
311	-312.270651084518
312	-312.251097210863
313	-312.195932832733
314	-312.158535027109
315	-312.061910123150
316	-312.021807197193
317	-311.901217764172
318	-311.891993231688
319	-311.787430823718
320	-311.812158380198
321	-311.763861475734
322	-311.761307747013
323	-311.736316353081
324	-311.722481507913
325	-311.698855426295
326	-311.676803839224
327	-312.011481906026
328	-311.922501862656
329	-311.973642449378
330	-311.952537571802
331	-311.976958538702
332	-311.949413548690
333	-311.980142613910
334	-311.871971627077
335	-312.009568044623
336	-311.742947683230
337	-312.010247710160
338	-311.782307852527
339	-311.828857042967
340	-311.790179091384
341	-311.774432499070
342	-311.753104804765
343	-311.730109147814
344	-311.687329847903
345	-311.664876196708
346	-311.629656804429
347	-311.614116857119
348	-311.584584349742
349	-311.529748366380
350	-311.553876829516
351	-311.543941585093
352	-313.449410732808
353	-313.768100523530
354	-313.666472330403
355	-313.670508595348
356	-313.685986903676
357	-313.680396757600
358	-313.581712586754
359	-313.641221777491
360	-313.462909623511
361	-313.550540192529
362	-313.480899170884
363	-313.489492055499
364	-313.482569661521
365	-313.510813662422
366	-313.484511034421
367	-313.471751480024
368	-313.464799972647
369	-313.420805477784
370	-313.432550303431
371	-313.390647893002
372	-313.393124137959
373	-313.388334808914
374	-313.357398369132
375	-313.403275433894
376	-313.317110191337
377	-313.030984381928
378	-313.146316373139
379	-313.127618197292
380	-313.153433855578
381	-313.163275800934
382	-313.182566607241
383	-313.189492001206
384	-313.202495409644
385	-313.196509938344
386	-313.234256211768
387	-313.190573418317
388	-313.241532533927
389	-313.185188602624
390	-313.253450131688
391	-313.197828607537
392	-313.240167544333
393	-313.194582404484
394	-313.213107257161
395	-313.203027455160
396	-313.208816656073
397	-313.215625276981
398	-313.199756413956
399	-313.183053951234
400	-313.157138012241

==> b4iv.txt <==
1	0.150416681295681
2	0.138025898190263
3	0.153171120826007
4	0.157372212505986
5	0.169714913887487
6	0.175827483659036
7	0.176638669739496
8	0.176998144282587
9	0.177050409300349
10	0.177150498143483
11	0.177165924186413
12	0.177234208361752
13	0.177096800398704
14	0.177583559814716
15	0.178137469830200
16	0.178705001211334
17	0.179116872088732
18	0.179462898801303
19	0.179732254623281
20	0.179951254803973
21	0.180172692717301
22	0.180351376140605
23	0.180518920057249
24	0.180625157434274
25	0.180705614408880
26	0.200027106761074
27	0.199390965325509
28	0.199805698827300
29	0.199874170671753
30	0.199948135717632
31	0.200001464291486
32	0.200061120449718
33	0.200123346693218
34	0.200186481656596
35	0.200256256534123
36	0.200318771005052
37	0.200377442933873
38	0.200430241311103
39	0.200477213422044
40	0.200518871395379
41	0.200556547454146
42	0.200587339568726
43	0.200614539671562
44	0.200641669124364
45	0.200663900337648
46	0.200681996056665
47	0.200698475877466
48	0.200714036184449
49	0.200727517038109
50	0.201015563578276
51	0.199837303339894
52	0.199977023112149
53	0.199991580927547
54	0.200010026062563
55	0.200030776128871
56	0.200047357205521
57	0.200062708513726
58	0.200078041320540
59	0.200092624471307
60	0.200106056509579
61	0.200118054134220
62	0.200129953159749
63	0.200142410548422
64	0.200155117735157
65	0.200167536789151
66	0.200179409388079
67	0.200191613561031
68	0.200203529022254
69	0.200217813445834
70	0.200232888287175
71	0.200247131210156
72	0.200259374614664
73	0.200269974745783
74	0.200282275221880
75	0.200294414603423
76	0.199957257942968
77	0.200000318273131
78	0.200004912509479
79	0.200012703081793
80	0.200020409950041
81	0.200027933744821
82	0.200034103961391
83	0.200038641634108
84	0.200043787595882
85	0.200048485738976
86	0.200052069715221
87	0.200055670580114
88	0.200059108498864
89	0.200063060573985
90	0.200067684521619
91	0.200071898992116
92	0.200076100222064
93	0.200080468278141
94	0.200084506618282
95	0.200089549557453
96	0.200094272065694
97	0.200099266036977
98	0.200103329173351
99	0.200108450094357
100	0.201290838713624
101	0.199659532714545
102	0.199865796812613
103	0.199797217274409
104	0.199765806630472
105	0.199794627107545
106	0.199751754704302
107	0.199839608006899
108	0.199777632118688
109	0.199896004824244
110	0.199857727445038
111	0.199944038278024
112	0.199939919956798
113	0.199973701405607
114	0.199977274795797
115	0.199981840978045
116	0.199983420672027
117	0.199985898449720
118	0.199988500847124
119	0.199992388609998
120	0.199997326203414
121	0.200001243324745
122	0.200005291557134
123	0.200009031319572
124	0.200014393219369
125	0.200020727804793
126	0.199994889373904
127	0.200003789335482
128	0.200009242370245
129	0.200016145361201
130	0.200020509354709
131	0.200026321391363
132	0.200031504123833
133	0.200036590317912
134	0.200040892563226
135	0.200043986010546
136	0.200047054420528
137	0.200049932254722
138	0.200052747541811
139	0.200056039086508
140	0.200058936255347
141	0.200062285736996
142	0.200065563550596
143	0.200068850046825
144	0.200074042189883
145	0.200080351009669
146	0.200085798523567
147	0.200091717530965
148	0.200098140557458
149	0.200103666834504
150	0.202150390217287
151	0.199046075396210
152	0.199296737107867
153	0.199342526851301
154	0.199149124080044
155	0.199333944533248
156	0.199208144504883
157	0.199363499129483
158	0.199313180665849
159	0.199426701632654
160	0.199421471396046
161	0.199481367526726
162	0.199496219741993
163	0.199508593651846
164	0.199508306431113
165	0.199508564028531
166	0.199506784268924
167	0.199503770504491
168	0.199501771863462
169	0.199498723122371
170	0.199498339815350
171	0.199495867674940
172	0.199495368249901
173	0.199496715568521
174	0.199497895862003
175	0.199500668687883
176	0.200102435656842
177	0.200042216950582
178	0.200042463864273
179	0.200043481142681
180	0.200036510833395
181	0.200037391840958
182	0.200040479663862
183	0.200039425430728
184	0.200039522885698
185	0.200039571383380
186	0.200033835012108
187	0.200039030346978
188	0.200030842078268
189	0.200037958028139
190	0.200033782289786
191	0.200031405145305
192	0.200028887407913
193	0.200022674259205
194	0.200021834871119
195	0.200023604364830
196	0.200017689578234
197	0.200015399617615
198	0.200014674535747
199	0.200017061981767
200	0.201008831699531
201	0.199232477838676
202	0.199125621284850
203	0.199277888794947
204	0.199493746560957
205	0.199565529271087
206	0.199566125777001
207	0.199546462620360
208	0.199522056990447
209	0.199502194564967
210	0.199482148722245
211	0.199481562481809
212	0.199477638821724
213	0.199477382300192
214	0.199473892653307
215	0.199473140011935
216	0.199469136108032
217	0.199464377776573
218	0.199458419549022
219	0.199453529486576
220	0.199447880428643
221	0.199441013758036
222	0.199436318530534
223	0.199431241345296
224	0.199428471466957
225	0.199425613898658
226	0.200108607506299
227	0.200034493710188
228	0.200008149656044
229	0.200013145075494
230	0.200016992664720
231	0.200021928116371
232	0.200019737515826
233	0.200016481103430
234	0.200015040444366
235	0.200012950422088
236	0.200009470981962
237	0.200006125147748
238	0.200002303014437
239	0.199999114840722
240	0.199994961359651
241	0.199990043532738
242	0.199984542137479
243	0.199981008439045
244	0.199976920272385
245	0.199971524821987
246	0.199966154645877
247	0.199961711841830
248	0.199954931158932
249	0.199950773606181
250	0.200324092741712
251	0.199453927541185
252	0.199268232724676
253	0.199532413563876
254	0.199508752116894
255	0.199548510826831
256	0.199505952951349
257	0.199567274459508
258	0.199535119782643
259	0.199591710396864
260	0.199552007403390
261	0.199587124688357
262	0.199551664041670
263	0.199590055092884
264	0.199553761283303
265	0.199577539940907
266	0.199558386088177
267	0.199573937510350
268	0.199562569383591
269	0.199574404003658
270	0.199569163498578
271	0.199571230154745
272	0.199570239882241
273	0.199572980988371
274	0.199561874210841
275	0.199569861664619
276	0.200115961804799
277	0.200056767929591
278	0.200054463598824
279	0.200049615283054
280	0.200047165474127
281	0.200039238714923
282	0.200035558364497
283	0.200029572453658
284	0.200023600375916
285	0.200017910135092
286	0.200011255934516
287	0.200005761842932
288	0.200002759704739
289	0.199988327552464
290	0.200002336777709
291	0.199993069170594
292	0.200002693337579
293	0.200004854318654
294	0.200003480063824
295	0.200001928655330
296	0.199991656043460
297	0.199983324097506
298	0.199970669252208
299	0.199962573457119
300	0.200393539667896
301	0.199173325642042
302	0.199118019098719
303	0.199454649178992
304	0.199552790670085
305	0.199743331910820
306	0.199472586664385
307	0.199782315795933
308	0.199648871675492
309	0.199818062065822
310	0.199719238507789
311	0.199805253265665
312	0.199737150686881
313	0.199802346698442
314	0.199732044092666
315	0.199783168231132
316	0.199732079251005
317	0.199753643388223
318	0.199721973120605
319	0.199751664311799
320	0.199719761175666
321	0.199743148518881
322	0.199724052655869
323	0.199728460495882
324	0.199720963862653
325	0.199720657762596
326	0.200194143437495
327	0.200056049721574
328	0.200087181375592
329	0.200057421133030
330	0.200053855790585
331	0.200050426993766
332	0.200048131498017
333	0.200043998115087
334	0.200036560530441
335	0.200028804802533
336	0.200027697107191
337	0.200006221342324
338	0.200015431468394
339	0.200003973795169
340	0.200002463286070
341	0.199996980056992
342	0.199999765015254
343	0.199988915129823
344	0.199996780357075
345	0.199976637365643
346	0.200000681742327
347	0.199980479308295
348	0.199972943856797
349	0.200024993009566
350	0.200131414906556
351	0.199091849627743
352	0.199711159964813
353	0.199743066861754
354	0.199725417900033
355	0.200100284421593
356	0.199784679834136
357	0.200121301270921
358	0.199840125024758
359	0.200066525989303
360	0.200042070927767
361	0.200123940960003
362	0.200162470769929
363	0.200164699872833
364	0.200236743521490
365	0.200220527042200
366	0.200215942924313
367	0.200234190075360
368	0.200182243692511
369	0.200223775803936
370	0.200182379372341
371	0.200206814675245
372	0.200208574704737
373	0.200199909127211
374	0.200247962977649
375	0.200181205631570
376	0.199564952073128
377	0.199839696803347
378	0.199804550467991
379	0.199864651593853
380	0.199888099554838
381	0.199921959218769
382	0.199933722013992
383	0.199957893349901
384	0.199946990441592
385	0.200013782789647
386	0.199941834168611
387	0.200031686064443
388	0.199941840952481
389	0.200066488136115
390	0.199946671995125
391	0.200068921316836
392	0.199951078003301
393	0.200005052567121
394	0.199990366349348
395	0.199992689118729
396	0.200016112957540
397	0.199999850295552
398	0.199979746289942
399	0.199957962881770
400	0.199945444683124

==> c1do.txt <==
1	28.0541968545590
2	1.60214612677782
3	-0.282188597998036
4	-5.45695950994155
5	-12.0580090252287
6	-22.1792376356696
7	-30.4302606348601
8	-35.9535071114729
9	-43.6603740851615
10	-50.5697618576749
11	-56.2480276440645
12	-61.0376980551589
13	-65.9511815238168
14	-71.2202169339487
15	-76.6922329960830
16	-82.2793337828668
17	-87.7257893283732
18	-93.2155211984593
19	-98.4977381500836
20	-103.759997026133
21	-109.079983943177
22	-114.664377370463
23	-120.498011441173
24	-126.630006549540
25	-132.951891851695
26	-139.242524255026
27	-143.085066630375
28	-148.914304114612
29	-154.129727818056
30	-158.935047635719
31	-163.233085840481
32	-166.947458028041
33	-170.178405491463
34	-172.916013301808
35	-175.310285785426
36	-177.414088236778
37	-179.083338025287
38	-180.462421215589
39	-181.714943575290
40	-182.839239240759
41	-183.822751879575
42	-184.752576404252
43	-185.600341168926
44	-186.405227622805
45	-187.112522003356
46	-187.796446169170
47	-188.447071584043
48	-189.068056491480
49	-189.650523645861
50	-190.162741229465
51	-198.851899173365
52	-198.259780098123
53	-198.232699109098
54	-198.175277656471
55	-198.227417790758
56	-198.270607223071
57	-198.321813883823
58	-198.379601300995
59	-198.511301101473
60	-198.705875043940
61	-198.863180087267
62	-199.195290196480
63	-199.454398551950
64	-199.669306223406
65	-199.926750178853
66	-200.188488427656
67	-200.437733370531
68	-200.663520316707
69	-200.837167169046
70	-200.956028418270
71	-201.138711197820
72	-201.330327291686
73	-201.450159668425
74	-201.572644293127
75	-201.706597909254
76	-201.829644328337
77	-201.843770966835
78	-201.936465077352
79	-202.048636767707
80	-202.139600879789
81	-202.185282862364
82	-202.265215040331
83	-202.395032170588
84	-202.552836367776
85	-202.703213199309
86	-202.848671266962
87	-202.910817441690
88	-202.978029048929
89	-203.075376347790
90	-203.131371309736
91	-203.176089533858
92	-203.255762697835
93	-203.320630208289
94	-203.310565247433
95	-203.354725876769
96	-203.335130182286
97	-203.411888252281
98	-203.452844698797
99	-203.512799829706
100	-203.630186991388
101	-211.621605312324
102	-210.573779588841
103	-210.309507094393
104	-209.796715171267
105	-209.468150879917
106	-209.142614992657
107	-209.091566527360
108	-208.642426957814
109	-208.901269376877
110	-208.898721029688
111	-208.985669558666
112	-208.794552669300
113	-209.077993243351
114	-209.031768424874
115	-209.220638384122
116	-208.973838795774
117	-209.088714348029
118	-209.058262578612
119	-209.240700124285
120	-208.851442261299
121	-209.103943854118
122	-208.997221885641
123	-209.171394300390
124	-208.887800758786
125	-209.040470155051
126	-209.081704293266
127	-209.077585034426
128	-209.039374772318
129	-209.086821998212
130	-208.971198791350
131	-209.026959962442
132	-208.998287270977
133	-208.946415867444
134	-208.883686512548
135	-208.873089759593
136	-208.895069478508
137	-208.915267009934
138	-208.887874536480
139	-208.854497381862
140	-208.880519050684
141	-208.903031125227
142	-208.877163107695
143	-208.908411548853
144	-208.898477174190
145	-208.900159019709
146	-208.879862805042
147	-208.865158579807
148	-208.860768939070
149	-208.842712518171
150	-208.802618208126
151	-211.402963302851
152	-213.998180989559
153	-214.178349852851
154	-214.514811218401
155	-214.799408227478
156	-215.188908393759
157	-215.444086615983
158	-215.571210244404
159	-215.820401082273
160	-215.958446630832
161	-216.061468694163
162	-216.042399733265
163	-216.035922967066
164	-216.110235160782
165	-216.103203438304
166	-216.131020965755
167	-216.065285204107
168	-216.165274522728
169	-216.139214511217
170	-216.240485370718
171	-216.213583274307
172	-216.290127013580
173	-216.248580380168
174	-216.263587883635
175	-216.226299007308
176	-216.195826947947
177	-216.150742208940
178	-216.205462290294
179	-216.237334101426
180	-216.270558884364
181	-216.333766128029
182	-216.370209980094
183	-216.494564470088
184	-216.491842448162
185	-216.492307875462
186	-216.682869355636
187	-216.569523327830
188	-216.665608623366
189	-216.588460688468
190	-216.621852177433
191	-216.657645238307
192	-216.696161486989
193	-216.732550741097
194	-216.762282383325
195	-216.809045619164
196	-216.881905532269
197	-216.935534510082
198	-217.025059972050
199	-217.001507888672
200	-217.046675829066
201	-216.061762093483
202	-217.145363049533
203	-218.145062685257
204	-218.968221894768
205	-219.690568050548
206	-220.380336377851
207	-221.041004511708
208	-221.674682035540
209	-222.292290676801
210	-222.857620080977
211	-223.314814524720
212	-223.599373206620
213	-223.889964988989
214	-224.195821483644
215	-224.518329225251
216	-224.754588747911
217	-224.917386590876
218	-225.087830783442
219	-225.209241636677
220	-225.262017648235
221	-225.310105049484
222	-225.352549651827
223	-225.391681638759
224	-225.430864194075
225	-225.470111340339
226	-225.506032251339
227	-225.696981901189
228	-225.733711038909
229	-225.770263770468
230	-225.804092886610
231	-225.834356885869
232	-225.858395291138
233	-225.879673435083
234	-225.901873762603
235	-225.920560332558
236	-225.943690616697
237	-225.967482151594
238	-225.990975582976
239	-226.012001389671
240	-226.034061382138
241	-226.053583944470
242	-226.074918316904
243	-226.096270665932
244	-226.117372376362
245	-226.138824467550
246	-226.160011326887
247	-226.180174946512
248	-226.194982434633
249	-226.208850107046
250	-226.219207144731
251	-225.268119164013
252	-226.154587842679
253	-226.994136334042
254	-227.959793434070
255	-229.038668944555
256	-229.522184896860
257	-229.613360843629
258	-229.688089423161
259	-229.739406228281
260	-229.780568208230
261	-229.814054668966
262	-229.842614057445
263	-229.871872409809
264	-229.900783780096
265	-229.933800813080
266	-229.966432475120
267	-230.000045456253
268	-230.037356743525
269	-230.071588460917
270	-230.107090624924
271	-230.140706205355
272	-230.161827213788
273	-230.189117886252
274	-230.223406066432
275	-230.242126294969
276	-230.262410573390
277	-230.103703047533
278	-230.108739076866
279	-230.124108045258
280	-230.134894516291
281	-230.149751618358
282	-230.162282833267
283	-230.175074744809
284	-230.188173710863
285	-230.203344478607
286	-230.217259325193
287	-230.228804902629
288	-230.240534780154
289	-230.258812493206
290	-230.272152791155
291	-230.289261473815
292	-230.298911270100
293	-230.311041382558
294	-230.317600346926
295	-230.327737006276
296	-230.338426515312
297	-230.349840440970
298	-230.359339204864
299	-230.368551962729
300	-230.376470034828
301	-230.260748191147
302	-231.404988758413
303	-231.818388656960
304	-231.895239067227
305	-231.910517059911
306	-231.954591894863
307	-231.971812885597
308	-232.006353752311
309	-232.079288761575
310	-232.115559027732
311	-232.170486326570
312	-232.206807737608
313	-232.240326364955
314	-232.270323934759
315	-232.297566023634
316	-232.323478594680
317	-232.347477827929
318	-232.372923708586
319	-232.399358232137
320	-232.405683116042
321	-232.473526734742
322	-232.476179206342
323	-232.505647237942
324	-232.545595046920
325	-232.565371415213
326	-232.604064148221
327	-232.432497580661
328	-232.598728113865
329	-232.452578691059
330	-232.349375771136
331	-232.366561121834
332	-232.351501305739
333	-232.370435252713
334	-232.384985086207
335	-232.400836980120
336	-232.416235683751
337	-232.431470718925
338	-232.447380391651
339	-232.465314838416
340	-232.477891847099
341	-232.488157624169
342	-232.499592550696
343	-232.505740016478
344	-232.526745342601
345	-232.560846824586
346	-232.543287178616
347	-232.548985361895
348	-232.547085630226
349	-232.552211732436
350	-232.559819142224
351	-232.617041374281
352	-232.914510004078
353	-232.996129132261
354	-233.021064590435
355	-233.049170704186
356	-233.059851182334
357	-233.058150981358
358	-233.075684471618
359	-233.075834619698
360	-233.083255876846
361	-233.089434067384
362	-233.097547415375
363	-233.119185225160
364	-233.142737424676
365	-233.150790568905
366	-233.159636227124
367	-233.185202909293
368	-233.195594622762
369	-233.205578031554
370	-233.214412909648
371	-233.221198229479
372	-233.225647008777
373	-233.230486756969
374	-233.238424502978
375	-233.241560427718
376	-233.237866286182
377	-233.296459866057
378	-233.303971170635
379	-233.309761139089
380	-233.314291477329
381	-233.316666591366
382	-233.317802795847
383	-233.319450051113
384	-233.321139580476
385	-233.322986396964
386	-233.325004661849
387	-233.327421648141
388	-233.330310040618
389	-233.333596072284
390	-233.337082245333
391	-233.340160095476
392	-233.343798718541
393	-233.347563462148
394	-233.351867414266
395	-233.357787792631
396	-233.353478455045
397	-233.351846611148
398	-233.349160951031
399	-233.347621233991
400	-233.350482301145

==> c1dv.txt <==
1	0.156584088914792
2	0.125353394804826
3	0.136514302139394
4	0.152389647611781
5	0.169426771370093
6	0.189476960994126
7	0.195215518924922
8	0.199623240995928
9	0.205777390616857
10	0.208051183913350
11	0.208420718737941
12	0.207975034674938
13	0.207510509638781
14	0.207227519057758
15	0.207243299466003
16	0.207629526024886
17	0.208286925939430
18	0.208986357523763
19	0.209412282290071
20	0.209788915137182
21	0.210121785263569
22	0.210406542363981
23	0.210633437364800
24	0.210866087191138
25	0.211072072671644
26	0.204815228006422
27	0.205038081483019
28	0.205232980982292
29	0.205372479681952
30	0.205481238742952
31	0.205585784793679
32	0.205672705888666
33	0.205736749781285
34	0.205779059023005
35	0.205811582485343
36	0.205837780252803
37	0.205858499225880
38	0.205869952564349
39	0.205883037249310
40	0.205892134081848
41	0.205901925122176
42	0.205910107567971
43	0.205919824331717
44	0.205929911096497
45	0.205936201157566
46	0.205941549459634
47	0.205950135657115
48	0.205956680180948
49	0.205962938038549
50	0.216363816417308
51	0.215263374555822
52	0.215276509917445
53	0.215280070404945
54	0.215289257682433
55	0.215294952231147
56	0.215297296736369
57	0.215296924049718
58	0.215298494323179
59	0.215297778464185
60	0.215296608039914
61	0.215299076204335
62	0.215299528508431
63	0.215300787956817
64	0.215303113835918
65	0.215304254252728
66	0.215304650461257
67	0.215306868096540
68	0.215306643871427
69	0.215308444030615
70	0.215309570711394
71	0.215309521470973
72	0.215309550574486
73	0.215309315048331
74	0.215309171591852
75	0.215309511918162
76	0.215104504549041
77	0.215104744580496
78	0.215104652558669
79	0.215105344447030
80	0.215105634341393
81	0.215106205847958
82	0.215107122396287
83	0.215107804826750
84	0.215108432812345
85	0.215109054179444
86	0.215109034625455
87	0.215109907288414
88	0.215109570346878
89	0.215109502997163
90	0.215109373206439
91	0.215109504507143
92	0.215107573160466
93	0.215107062800203
94	0.215106734627772
95	0.215106763387530
96	0.215106739902243
97	0.215107001046299
98	0.215107293565436
99	0.215107254675828
100	0.227404438534428
101	0.227156065468148
102	0.227161367817753
103	0.227161797744117
104	0.227162612814069
105	0.227163007003118
106	0.227163411033670
107	0.227163223947867
108	0.227163860330995
109	0.227163568661314
110	0.227163863056448
111	0.227164158499944
112	0.227164179998700
113	0.227164428870620
114	0.227164465539161
115	0.227164279639286
116	0.227164787246733
117	0.227164991892254
118	0.227164975550069
119	0.227164401765000
120	0.227165199209042
121	0.227164715667215
122	0.227164520889074
123	0.227163837214555
124	0.227163921445682
125	0.227163786988886
126	0.227021015742044
127	0.227022242573566
128	0.227022854974995
129	0.227022933296144
130	0.227022982551576
131	0.227022556770449
132	0.227022241206316
133	0.227022636694169
134	0.227023038080342
135	0.227023515149520
136	0.227023829125312
137	0.227023938052009
138	0.227023751475138
139	0.227023612824368
140	0.227023423554852
141	0.227022972265863
142	0.227022933520317
143	0.227023032353629
144	0.227022653809915
145	0.227022518242531
146	0.227022140817057
147	0.227022164580305
148	0.227022262577941
149	0.227022386128478
150	0.230100200236224
151	0.229689323908516
152	0.229760805557416
153	0.229779292597515
154	0.229785310926321
155	0.229790823824291
156	0.229792450110651
157	0.229792321807541
158	0.229794706999143
159	0.229796743323873
160	0.229797511697980
161	0.229799939069219
162	0.229801361063350
163	0.229805764492195
164	0.229808341146239
165	0.229808897006266
166	0.229808807594635
167	0.229809349714914
168	0.229808973133399
169	0.229808114056603
170	0.229808084889527
171	0.229807166441218
172	0.229806040242082
173	0.229804680631164
174	0.229802501356421
175	0.229801640496904
176	0.230096833066203
177	0.230094496378371
178	0.230093898609545
179	0.230093999925829
180	0.230095223163139
181	0.230097100769381
182	0.230098568021206
183	0.230099339559364
184	0.230098917680427
185	0.230099127155448
186	0.230101488597630
187	0.230101108837889
188	0.230101386981470
189	0.230102839061831
190	0.230103909810310
191	0.230105136559977
192	0.230106367227953
193	0.230108348806483
194	0.230108818852937
195	0.230109930941121
196	0.230111016953441
197	0.230111468070627
198	0.230111916532983
199	0.230112119573375
200	0.229469100656917
201	0.229245328101914
202	0.229222619040872
203	0.229237145441900
204	0.229248943641978
205	0.229254721302861
206	0.229257458154228
207	0.229256968563502
208	0.229255698072605
209	0.229252905852610
210	0.229250823149766
211	0.229257150231607
212	0.229254459042805
213	0.229252148961209
214	0.229249551213024
215	0.229253845164861
216	0.229254817176165
217	0.229264632152145
218	0.229298200203027
219	0.229305116471222
220	0.229305568904464
221	0.229308075845214
222	0.229309840272497
223	0.229309979000463
224	0.229310058971585
225	0.229310796476036
226	0.229654553532847
227	0.229658406209730
228	0.229659130979033
229	0.229659384841310
230	0.229659391655768
231	0.229660229157017
232	0.229661558861090
233	0.229661819132845
234	0.229662160006064
235	0.229661340973158
236	0.229661385744182
237	0.229660575440300
238	0.229661229955594
239	0.229661027740643
240	0.229661863659946
241	0.229662223725661
242	0.229662645410410
243	0.229663114517384
244	0.229662996583327
245	0.229662913080776
246	0.229663706566365
247	0.229664342209502
248	0.229665067516032
249	0.229666646705699
250	0.229433388418815
251	0.229302567976592
252	0.229306933315072
253	0.229304507612662
254	0.229315191708435
255	0.229433005600477
256	0.229448617730558
257	0.229461085617982
258	0.229467335904308
259	0.229468420360287
260	0.229468374232277
261	0.229467894475485
262	0.229466521742624
263	0.229467547578354
264	0.229468251931481
265	0.229467246911582
266	0.229463910160945
267	0.229463371180012
268	0.229463962087675
269	0.229464939487746
270	0.229465161672440
271	0.229466580631584
272	0.229466419343184
273	0.229468153656899
274	0.229472229211404
275	0.229475122722725
276	0.229159094938632
277	0.229164770319933
278	0.229163740769903
279	0.229165413577975
280	0.229164557412095
281	0.229165273013249
282	0.229164971092899
283	0.229164130517599
284	0.229163678631457
285	0.229163477813868
286	0.229163419961242
287	0.229163781459419
288	0.229162598492527
289	0.229161844434746
290	0.229161353340128
291	0.229163614011225
292	0.229163744824457
293	0.229163176428630
294	0.229164131923530
295	0.229163893899147
296	0.229163542411939
297	0.229163911896478
298	0.229163400305430
299	0.229163900766223
300	0.228915528750445
301	0.228257633533770
302	0.228355370196042
303	0.228330373152532
304	0.228346475839259
305	0.228355260817337
306	0.228347586033714
307	0.228344123516977
308	0.228335787483133
309	0.228335516620173
310	0.228328831532788
311	0.228332233276413
312	0.228334844241585
313	0.228336654283769
314	0.228336964512942
315	0.228335953540654
316	0.228336935757841
317	0.228338879017542
318	0.228342801103575
319	0.228341444571903
320	0.228333351355894
321	0.228340388136786
322	0.228313453355316
323	0.228331513781953
324	0.228318132827038
325	0.228321648120938
326	0.227356551053281
327	0.227459541929557
328	0.227316964272894
329	0.227391375669567
330	0.227378467289885
331	0.227386953960473
332	0.227388786180454
333	0.227390214616642
334	0.227391079127189
335	0.227391740522987
336	0.227392162626325
337	0.227392480732681
338	0.227392777361708
339	0.227393267288102
340	0.227394621212641
341	0.227401658613390
342	0.227416177247359
343	0.227428200020135
344	0.227417522094840
345	0.227405676715275
346	0.227397141127436
347	0.227396470700842
348	0.227397327340035
349	0.227396360799617
350	0.226616968652001
351	0.225473663061501
352	0.225201722750660
353	0.225235381382248
354	0.225218754181899
355	0.225207177581275
356	0.225203971255745
357	0.225204083524980
358	0.225202696155212
359	0.225205453239211
360	0.225202986342968
361	0.225201977594402
362	0.225202213542789
363	0.225196786034255
364	0.225207183676417
365	0.225204714718044
366	0.225205072699880
367	0.225214261500269
368	0.225210204860981
369	0.225210425524449
370	0.225211540289250
371	0.225215759640708
372	0.225219927161907
373	0.225226798493624
374	0.225220278736462
375	0.225210229398803
376	0.225365129458039
377	0.225386196351181
378	0.225387933238846
379	0.225389410614800
380	0.225385883460302
381	0.225385390335920
382	0.225385147290536
383	0.225385152090157
384	0.225385051247161
385	0.225384888707239
386	0.225384712376902
387	0.225384541414718
388	0.225384127403787
389	0.225383626111130
390	0.225383655706914
391	0.225387625788757
392	0.225389487511056
393	0.225396985108113
394	0.225396829436666
395	0.225395466866536
396	0.225388387604523
397	0.225386799697698
398	0.225381814893942
399	0.225384993213422
400	0.225384981814896

==> c1eo.txt <==
1	17.0385077763553
2	0.945856459441179
3	-0.185896729674511
4	-3.69385711987620
5	-7.57784770999953
6	-15.7785324714500
7	-21.8973919037089
8	-27.1909816819713
9	-34.4347014858881
10	-41.3507839988518
11	-47.0514367912129
12	-52.2181848042262
13	-57.5976838031463
14	-63.3623361127198
15	-69.4124530924462
16	-75.5542932398613
17	-81.5966634418494
18	-87.5274702495618
19	-93.1493873884604
20	-98.6507696065424
21	-104.153911282785
22	-109.911403704479
23	-115.970632113015
24	-122.358082407852
25	-128.974420452182
26	-135.560803504981
27	-139.094298713150
28	-145.086324759706
29	-150.320794969911
30	-155.041532453344
31	-159.259604733869
32	-162.875947242363
33	-166.014919861478
34	-168.660809339383
35	-170.950726313623
36	-172.947536313008
37	-174.606138844095
38	-175.979150073901
39	-177.179843962410
40	-178.248885249227
41	-179.195666609375
42	-180.087447999201
43	-180.904158219837
44	-181.673894430848
45	-182.370693821131
46	-183.030056568948
47	-183.658192736102
48	-184.250258089146
49	-184.820533739337
50	-185.338593518484
51	-186.181979619233
52	-185.831104920628
53	-186.331511792087
54	-186.746453633684
55	-187.068206273821
56	-187.337677921005
57	-187.584814496219
58	-187.817884942881
59	-188.062074757110
60	-188.297781151776
61	-188.529142309850
62	-188.743126951777
63	-188.949224540148
64	-189.165140329480
65	-189.377613270912
66	-189.598661629325
67	-189.828498712054
68	-190.050954709561
69	-190.248144291419
70	-190.426275721210
71	-190.596473331997
72	-190.775225582325
73	-190.952353338056
74	-191.133258650711
75	-191.301501976467
76	-191.461741666973
77	-191.446782860814
78	-191.579008931024
79	-191.715602491718
80	-191.844788708709
81	-191.966622748997
82	-192.089988279604
83	-192.214317467414
84	-192.335836683536
85	-192.442265443464
86	-192.533178136149
87	-192.617197089144
88	-192.692496863708
89	-192.766464949467
90	-192.837860535094
91	-192.903782778572
92	-192.973523850089
93	-193.027912142513
94	-193.089869435614
95	-193.163787466567
96	-193.246047580648
97	-193.330230878546
98	-193.417044349632
99	-193.502709085277
100	-193.591753840966
101	-199.365775094407
102	-199.354705427559
103	-199.525993631251
104	-199.653183538639
105	-199.769207945084
106	-199.871282788936
107	-199.973334198278
108	-200.050204300509
109	-200.146872786527
110	-200.243089591198
111	-200.330587165241
112	-200.381156283830
113	-200.441323507588
114	-200.495540997761
115	-200.549330971362
116	-200.577371378855
117	-200.617621482652
118	-200.654710843584
119	-200.694021494945
120	-200.717059669568
121	-200.752330921341
122	-200.784432857245
123	-200.821220288644
124	-200.858788379387
125	-200.898610823924
126	-200.939713356847
127	-200.872082249666
128	-200.917809257739
129	-200.954111046606
130	-200.990446966115
131	-201.026354433375
132	-201.067090349676
133	-201.107190347635
134	-201.151258753353
135	-201.177199969506
136	-201.219964244051
137	-201.258344049108
138	-201.296977061724
139	-201.348744900394
140	-201.383419475460
141	-201.426270653329
142	-201.472528324339
143	-201.490235265708
144	-201.515733287230
145	-201.534220508898
146	-201.559245737321
147	-201.597315141503
148	-201.611932794345
149	-201.633975697927
150	-201.653277969259
151	-213.680539891734
152	-213.350016886979
153	-213.912156722033
154	-214.110283087163
155	-214.266318671158
156	-214.388329192117
157	-214.502357187350
158	-214.613371545719
159	-214.720887450510
160	-214.827496685436
161	-214.928926315404
162	-215.016066302079
163	-215.097178146290
164	-215.160637724870
165	-215.205815490035
166	-215.243972707002
167	-215.285359326396
168	-215.321051694280
169	-215.360130098238
170	-215.398298699330
171	-215.438594161494
172	-215.474037983148
173	-215.517119390585
174	-215.561018672993
175	-215.613963618233
176	-215.669193143816
177	-215.925913485594
178	-215.989371168689
179	-216.059718449508
180	-216.125811618170
181	-216.189995952671
182	-216.245246137953
183	-216.295975021363
184	-216.340867910306
185	-216.388259073964
186	-216.437005215654
187	-216.483586142087
188	-216.526821072258
189	-216.573939891786
190	-216.618727940144
191	-216.657855389873
192	-216.696091231402
193	-216.731312587914
194	-216.757668008310
195	-216.782984686099
196	-216.803629543961
197	-216.819919373080
198	-216.834337614956
199	-216.848072548603
200	-216.859495205337
201	-225.088356827566
202	-225.112883435465
203	-225.213250167504
204	-225.328059614676
205	-225.419173253731
206	-225.486412549145
207	-225.531284402437
208	-225.555720717920
209	-225.555476129840
210	-225.529853513309
211	-225.478637792493
212	-225.432998194219
213	-225.385708354412
214	-225.334499766878
215	-225.276537638604
216	-225.232899865081
217	-225.198503721089
218	-225.173091831876
219	-225.200095316459
220	-225.250239652202
221	-225.298055668336
222	-225.342001970952
223	-225.380245099149
224	-225.419382376134
225	-225.458129872088
226	-225.493783595181
227	-225.678478891464
228	-225.719999113798
229	-225.756895144103
230	-225.791192675007
231	-225.822035610962
232	-225.848774387041
233	-225.873649968884
234	-225.894941428855
235	-225.916877334192
236	-225.938729551938
237	-225.962131700212
238	-225.984481916109
239	-226.006828673492
240	-226.028411635493
241	-226.049753791163
242	-226.072212295538
243	-226.094039480252
244	-226.115613867828
245	-226.136753193686
246	-226.158493038844
247	-226.178734033045
248	-226.194038358807
249	-226.207955820661
250	-226.219094055530
251	-229.811535346144
252	-229.760052279028
253	-229.689113390123
254	-229.536027282898
255	-229.330774390056
256	-229.460327881224
257	-229.580024143042
258	-229.674198354569
259	-229.733441039291
260	-229.774019656949
261	-229.806269547503
262	-229.834175273059
263	-229.862651138985
264	-229.892167881705
265	-229.924062316739
266	-229.952156735369
267	-229.979877956931
268	-230.012082816355
269	-230.045721208939
270	-230.078775416491
271	-230.110559630437
272	-230.138397984285
273	-230.164713509003
274	-230.191484688723
275	-230.215898862511
276	-230.239860383013
277	-230.079274415290
278	-230.098758145387
279	-230.112452915759
280	-230.127776089166
281	-230.142522980612
282	-230.156408297550
283	-230.168038087505
284	-230.181280333585
285	-230.195328336210
286	-230.210361189856
287	-230.223761222875
288	-230.236582448979
289	-230.243335753835
290	-230.258156209828
291	-230.269833238183
292	-230.285983027930
293	-230.297245278000
294	-230.311513765116
295	-230.324899061594
296	-230.336445460694
297	-230.347145829088
298	-230.357213627060
299	-230.365868494105
300	-230.375373511049
301	-232.143506267176
302	-231.698022206679
303	-231.832877386284
304	-231.889142787198
305	-231.937253218170
306	-232.004562938119
307	-232.031821364055
308	-232.085239757087
309	-232.107804989653
310	-232.148242885334
311	-232.168466269911
312	-232.200317245460
313	-232.229555956915
314	-232.258767494903
315	-232.284206120047
316	-232.308667976022
317	-232.331561148318
318	-232.353151484791
319	-232.371861525391
320	-232.370628234677
321	-232.394441032243
322	-232.434398218315
323	-232.439750760748
324	-232.497820512179
325	-232.532829567329
326	-232.569248177785
327	-232.083493796538
328	-232.154787985632
329	-232.204102313006
330	-232.280590600852
331	-232.314708484961
332	-232.346431833445
333	-232.366797199876
334	-232.383842327669
335	-232.400340263993
336	-232.416095911995
337	-232.431139949627
338	-232.447475105264
339	-232.463756061905
340	-232.477731739755
341	-232.489774624186
342	-232.498016113458
343	-232.501322329418
344	-232.500996302486
345	-232.495910151975
346	-232.524396816572
347	-232.535527931378
348	-232.544310238891
349	-232.552462428263
350	-232.561364135333
351	-233.489472505676
352	-232.846047478543
353	-232.857740214023
354	-232.987626485983
355	-233.001975713276
356	-233.023586063165
357	-233.039189149602
358	-233.050305967350
359	-233.069826066311
360	-233.079660133512
361	-233.086505900865
362	-233.096724551972
363	-233.121180551827
364	-233.131030056897
365	-233.150991827279
366	-233.173342039227
367	-233.182266190957
368	-233.181883402697
369	-233.200881952293
370	-233.203237870882
371	-233.210331271787
372	-233.217838460606
373	-233.213314235159
374	-233.215940261698
375	-233.227505348908
376	-233.237437507443
377	-233.291618870460
378	-233.304741252209
379	-233.309227123963
380	-233.314649534825
381	-233.315532103300
382	-233.318285407465
383	-233.319798516987
384	-233.321453419146
385	-233.323231749629
386	-233.325187951736
387	-233.327449995853
388	-233.330002367940
389	-233.333185710453
390	-233.336738142173
391	-233.340257415887
392	-233.341596917436
393	-233.342699957933
394	-233.331665580220
395	-233.333138646890
396	-233.338574727472
397	-233.344544429426
398	-233.350084686359
399	-233.350646880474
400	-233.351236384840

==> c1ev.txt <==
1	0.124534093236460
2	0.101345787186954
3	0.109526454377371
4	0.123600911399377
5	0.138683381211892
6	0.156983121696146
7	0.163330708366169
8	0.168873201747104
9	0.175518795309112
10	0.178454996977320
11	0.179633873643725
12	0.180421092049858
13	0.181488608326528
14	0.182966154026647
15	0.184918205711652
16	0.187078522132124
17	0.189334513376643
18	0.191275850674644
19	0.192752534656973
20	0.194058484873051
21	0.195225775164052
22	0.196291065549184
23	0.197215306070977
24	0.198039576900460
25	0.198739683346064
26	0.192044952761792
27	0.192910265856314
28	0.193487432908974
29	0.193925895220675
30	0.194255048337788
31	0.194526914962450
32	0.194742632192484
33	0.194909400474219
34	0.195033054878539
35	0.195138541792684
36	0.195176218811579
37	0.195197535088406
38	0.195220645236046
39	0.195244283630598
40	0.195254338052526
41	0.195264507532882
42	0.195266823781409
43	0.195269192978907
44	0.195264792016495
45	0.195262208039316
46	0.195261730589640
47	0.195269603315453
48	0.195280585622693
49	0.195290593039570
50	0.185427937863647
51	0.184442001772983
52	0.184609212416110
53	0.184732252060171
54	0.184825907964021
55	0.184885707516844
56	0.184933878164199
57	0.184977503389387
58	0.185015077916247
59	0.185030361931864
60	0.185041536167062
61	0.185035237943973
62	0.185025881636269
63	0.185018920393333
64	0.185006321486541
65	0.184995517267488
66	0.184989502758970
67	0.184982888072288
68	0.184980131087870
69	0.184978923677426
70	0.184969560249360
71	0.184969061337237
72	0.184975139590373
73	0.184984715448547
74	0.184993117465723
75	0.184997882202586
76	0.184793479826358
77	0.184791228555404
78	0.184792147772320
79	0.184799220519759
80	0.184809591774132
81	0.184820796300196
82	0.184824707037261
83	0.184825447045351
84	0.184825103743963
85	0.184818918743620
86	0.184810582810131
87	0.184799538524504
88	0.184782387186251
89	0.184767270456041
90	0.184748754936907
91	0.184731321390762
92	0.184704255524303
93	0.184688080798687
94	0.184673890709816
95	0.184669878512939
96	0.184657771346730
97	0.184652676660143
98	0.184648367412709
99	0.184646864965631
100	0.172698548341101
101	0.172474860498651
102	0.172544223081405
103	0.172597213697664
104	0.172655552300608
105	0.172707306374998
106	0.172733745261975
107	0.172790300536111
108	0.172806787862755
109	0.172836015013551
110	0.172841933463747
111	0.172861759122201
112	0.172847310768865
113	0.172846147549233
114	0.172835587404695
115	0.172849107909237
116	0.172843651013833
117	0.172831482727740
118	0.172812165766474
119	0.172832284912256
120	0.172813046808708
121	0.172798439453818
122	0.172781972588556
123	0.172783821577735
124	0.172776760461360
125	0.172769816881420
126	0.172633483855431
127	0.172655096813102
128	0.172658873481159
129	0.172685188161864
130	0.172688997426471
131	0.172695940508845
132	0.172703588011427
133	0.172714326395157
134	0.172706465608658
135	0.172712277599722
136	0.172707513128805
137	0.172712978149224
138	0.172722831538076
139	0.172706533876868
140	0.172692196771856
141	0.172697290503360
142	0.172681250600512
143	0.172674821379328
144	0.172665012009366
145	0.172661518827609
146	0.172668269446599
147	0.172659171423429
148	0.172665625494355
149	0.172672003435097
150	0.169950770025944
151	0.168745768732356
152	0.169142902264566
153	0.169117028711697
154	0.169083321297366
155	0.169050048008422
156	0.169050174793282
157	0.169080639704616
158	0.169090257762954
159	0.169123795238321
160	0.169158629618100
161	0.169202343664315
162	0.169239742617494
163	0.169270660814429
164	0.169283219900092
165	0.169289351773221
166	0.169311006981602
167	0.169304451114856
168	0.169316507051716
169	0.169304907695686
170	0.169318169181494
171	0.169307129648359
172	0.169316019641369
173	0.169313840843880
174	0.169321436380276
175	0.169328243037923
176	0.169644285120621
177	0.169654775818646
178	0.169685201994043
179	0.169709123562076
180	0.169735657858251
181	0.169759009900650
182	0.169783025328931
183	0.169809304278146
184	0.169841340278573
185	0.169869829128807
186	0.169907039906307
187	0.169932288112625
188	0.169974134295061
189	0.170019163697619
190	0.170054763055658
191	0.170091188619843
192	0.170124960378994
193	0.170152009550164
194	0.170175578830002
195	0.170187288836119
196	0.170194655049091
197	0.170196550084624
198	0.170200588487710
199	0.170196439770692
200	0.171013482393504
201	0.170712285127652
202	0.170605712958202
203	0.170538876856646
204	0.170473896635611
205	0.170410901726129
206	0.170343030328380
207	0.170272923127666
208	0.170195910707075
209	0.170113582600582
210	0.170043772811097
211	0.170009469127193
212	0.169977836817018
213	0.169942475760630
214	0.169904669259691
215	0.169878491653151
216	0.169854567664100
217	0.169845490605640
218	0.169885250838313
219	0.169934471064036
220	0.169980066330630
221	0.170019485508722
222	0.170054598397453
223	0.170085286995423
224	0.170104578347583
225	0.170126963259103
226	0.170430385464826
227	0.170450152937107
228	0.170473148190935
229	0.170490796802048
230	0.170504028865497
231	0.170511879197891
232	0.170514847896597
233	0.170519258055085
234	0.170518862954128
235	0.170524110880281
236	0.170523021414168
237	0.170532321154069
238	0.170535378854055
239	0.170540528666401
240	0.170544473886435
241	0.170547841418986
242	0.170550871398458
243	0.170553893165035
244	0.170553897612263
245	0.170556274160149
246	0.170559361107964
247	0.170571526523160
248	0.170572502595825
249	0.170565693155625
250	0.170938870978178
251	0.170693656607606
252	0.170538619349625
253	0.170387591298426
254	0.170279177696674
255	0.170478279783427
256	0.170596136741434
257	0.170708982976442
258	0.170818906069608
259	0.170892951580896
260	0.170958077277153
261	0.171001030221547
262	0.171040045070057
263	0.171081674144558
264	0.171112790425381
265	0.171124755108324
266	0.171123861354537
267	0.171125127055138
268	0.171121477608093
269	0.171117789158948
270	0.171110448656788
271	0.171111294114645
272	0.171106393276499
273	0.171098266227122
274	0.171115189612080
275	0.171113723357853
276	0.170860355945086
277	0.170866681074217
278	0.170885969285082
279	0.170896162134640
280	0.170924854854385
281	0.170943216455173
282	0.170960074827845
283	0.170968868201940
284	0.170979973467851
285	0.170995458707773
286	0.171006205582262
287	0.171024156204525
288	0.171015048873740
289	0.171045829613403
290	0.171033014331801
291	0.171082090062608
292	0.171058603448104
293	0.171093165981804
294	0.171099197347210
295	0.171108655505607
296	0.171120874509748
297	0.171129433121685
298	0.171144087667756
299	0.171155139366116
300	0.171723549508076
301	0.171131605761827
302	0.171313901575470
303	0.171452991792858
304	0.171480220119566
305	0.171584708780437
306	0.171624754606302
307	0.171681490152243
308	0.171725915615322
309	0.171784241029827
310	0.171813753538743
311	0.171868017221876
312	0.171903386637431
313	0.171963511800897
314	0.171986474960070
315	0.172040362438645
316	0.172072132038236
317	0.172115852856433
318	0.172113969294992
319	0.172208355617409
320	0.172141203741768
321	0.172255042713416
322	0.172195809334490
323	0.172318154949410
324	0.172367619910427
325	0.172437314195674
326	0.171924614034921
327	0.171869492790904
328	0.171993126053359
329	0.172032799570279
330	0.172119474090887
331	0.172156554235582
332	0.172200866083323
333	0.172227868522928
334	0.172261522832788
335	0.172291681449101
336	0.172325781746000
337	0.172364585119525
338	0.172399024912807
339	0.172428788236048
340	0.172454289756797
341	0.172468577347801
342	0.172486286604252
343	0.172500972322450
344	0.172504900480932
345	0.172539149387675
346	0.172572169566107
347	0.172579581497060
348	0.172599457841754
349	0.172613056018646
350	0.173219446261267
351	0.172400133416395
352	0.172372300553268
353	0.172460358195078
354	0.172497820256151
355	0.172487860257483
356	0.172539416249762
357	0.172522124118726
358	0.172559608387840
359	0.172556972293293
360	0.172581627338802
361	0.172598392360837
362	0.172639383044717
363	0.172670987858890
364	0.172697411142930
365	0.172748459106577
366	0.172771331804506
367	0.172777674122447
368	0.172800268800197
369	0.172814906709169
370	0.172819018859672
371	0.172827004473543
372	0.172829502253771
373	0.172830693881910
374	0.172846730249719
375	0.172849108015113
376	0.172941197933077
377	0.172952004756154
378	0.172978562543947
379	0.172976671710841
380	0.172990686158667
381	0.172991241279881
382	0.172994945299123
383	0.172997647024301
384	0.173000517221818
385	0.173003874187725
386	0.173007737568378
387	0.173012821334082
388	0.173016065258949
389	0.173023737927138
390	0.173023849045904
391	0.173042011415058
392	0.173026571934090
393	0.173023568113615
394	0.173024735386087
395	0.173023319584536
396	0.173036153414865
397	0.173034938805243
398	0.173040442533976
399	0.173038547626690
400	0.173041780297676

==> c1io.txt <==
1	22.1672028473604
2	1.24766962908817
3	-0.229330888938149
4	-4.50902306179700
5	-9.67982427757959
6	-18.9687842951775
7	-26.1963892800559
8	-31.6853683620001
9	-39.3239257492114
10	-46.3060430507338
11	-52.0868724782558
12	-57.0694018054947
13	-62.1723722641323
14	-67.6430090522452
15	-73.3542236814823
16	-79.1848798471849
17	-84.8786179518004
18	-90.5677451027584
19	-96.0054650277126
20	-101.381519949125
21	-106.791823504848
22	-112.465479077265
23	-118.415663063116
24	-124.679576345879
25	-131.150997256656
26	-137.589855365114
27	-141.293092540636
28	-147.202232877559
29	-152.429431917090
30	-157.195271945179
31	-161.454499604796
32	-165.122669295625
33	-168.311051660605
34	-171.006121743825
35	-173.351992048992
36	-175.406343938419
37	-177.073860007814
38	-178.453385891049
39	-179.683748707599
40	-180.783726687909
41	-181.751153736992
42	-182.663938345780
43	-183.497882203714
44	-184.286942537155
45	-184.989943006875
46	-185.662482008531
47	-186.302704867016
48	-186.910341975690
49	-187.487529966134
50	-188.003218875693
51	-194.625133595639
52	-194.141354995206
53	-194.362044836134
54	-194.533075067305
55	-194.729784136823
56	-194.892724998676
57	-195.047319707660
58	-195.195317725446
59	-195.382337369296
60	-195.601634874334
61	-195.798493436863
62	-196.076371024362
63	-196.312003648056
64	-196.524894514749
65	-196.761026109807
66	-197.005449989431
67	-197.246318127326
68	-197.470525705718
69	-197.663260992522
70	-197.818882727142
71	-198.002960330124
72	-198.195893797915
73	-198.345016493841
74	-198.497726031024
75	-198.654270951351
76	-198.800947360962
77	-198.809343163175
78	-198.927686997286
79	-199.059565931219
80	-199.174765246276
81	-199.259664528888
82	-199.360479543168
83	-199.489218965823
84	-199.631221769654
85	-199.760703674159
86	-199.880945450783
87	-199.958698550305
88	-200.023641436808
89	-200.103686838072
90	-200.160544745691
91	-200.219156637325
92	-200.289149356426
93	-200.349824357845
94	-200.377053543389
95	-200.439689854774
96	-200.476835781318
97	-200.561087325466
98	-200.635572482111
99	-200.711929238025
100	-200.824599644593
101	-212.368839716785
102	-211.837454284782
103	-211.860439442215
104	-211.685937802603
105	-211.601073741890
106	-211.521152774181
107	-211.609849551129
108	-211.441931058835
109	-211.656645711287
110	-211.728509518105
111	-211.856769428178
112	-211.766867152651
113	-211.931184099906
114	-211.939490370725
115	-212.039852203642
116	-211.938863174499
117	-212.000942978077
118	-212.050199293081
119	-212.171196151907
120	-211.977485599900
121	-212.145771786157
122	-212.151275708185
123	-212.266977397828
124	-212.159736178203
125	-212.267351526579
126	-212.330148371032
127	-212.304013028553
128	-212.294782603032
129	-212.346686287607
130	-212.288737337501
131	-212.330638494175
132	-212.335606359441
133	-212.337782531114
134	-212.319768176105
135	-212.318919634032
136	-212.340827663451
137	-212.357445390923
138	-212.340243867827
139	-212.340924870219
140	-212.372376288545
141	-212.419499075138
142	-212.432595111979
143	-212.448359082606
144	-212.458070898565
145	-212.469705076934
146	-212.472225828137
147	-212.482134998676
148	-212.490798446666
149	-212.498007748530
150	-212.495700197388
151	-220.026764590343
152	-221.911648145072
153	-222.085623197432
154	-222.499920753383
155	-222.863691176647
156	-223.217879208530
157	-223.447430291099
158	-223.564522555141
159	-223.783870680443
160	-223.914584368994
161	-224.026065743017
162	-224.040607144239
163	-224.054709943498
164	-224.100906371229
165	-224.104489546204
166	-224.162649905653
167	-224.145983909502
168	-224.236244353819
169	-224.228289533240
170	-224.319628714915
171	-224.319545297515
172	-224.409434808239
173	-224.420616854259
174	-224.481413830923
175	-224.517851842602
176	-224.567751424117
177	-224.686332032936
178	-224.785205938484
179	-224.854574850175
180	-224.935987540631
181	-225.033074778871
182	-225.108464013722
183	-225.213403788197
184	-225.234770369435
185	-225.251963639101
186	-225.374160183593
187	-225.335589390617
188	-225.425449059810
189	-225.410086572749
190	-225.441262451336
191	-225.483354266434
192	-225.523664827582
193	-225.558214819240
194	-225.579572789100
195	-225.610852927649
196	-225.657760841220
197	-225.688757499415
198	-225.743331818058
199	-225.728088349104
200	-225.756060668038
201	-227.348906710659
202	-227.967819765197
203	-228.553908886033
204	-229.073560971855
205	-229.528595377104
206	-229.962581229075
207	-230.381038584711
208	-230.792403620602
209	-231.194641935937
210	-231.566432929486
211	-231.847379748153
212	-231.991887975701
213	-232.135321553791
214	-232.284996763607
215	-232.441425021001
216	-232.556775067271
217	-232.635845293139
218	-232.721549182077
219	-232.803377893507
220	-232.842142113314
221	-232.884424979895
222	-232.932883909567
223	-232.982705625754
224	-233.044069405969
225	-233.110561263714
226	-233.179925315028
227	-233.379892966232
228	-233.456632791989
229	-233.536222856743
230	-233.615909122608
231	-233.680678376706
232	-233.719734043361
233	-233.776232053973
234	-233.826169836762
235	-233.872676266453
236	-233.921516033399
237	-233.961283520448
238	-233.988862074637
239	-234.017087649788
240	-234.040628823314
241	-234.068474972759
242	-234.098554073910
243	-234.133693162511
244	-234.168238019536
245	-234.201000373949
246	-234.238844300280
247	-234.274415751930
248	-234.291347139313
249	-234.315893010625
250	-234.337382478351
251	-234.751503600678
252	-235.345669925201
253	-235.905862098377
254	-236.446204312943
255	-236.914557565730
256	-237.225315464831
257	-237.372134606111
258	-237.516016198122
259	-237.592750539546
260	-237.643173554768
261	-237.678137986735
262	-237.702099491118
263	-237.722313603781
264	-237.743066238717
265	-237.765970370842
266	-237.793658485719
267	-237.817180043269
268	-237.841717344968
269	-237.854831418077
270	-237.865645802981
271	-237.888215050637
272	-237.937773968216
273	-237.990176530051
274	-238.048554804204
275	-238.076429246991
276	-238.127721714427
277	-237.982823053563
278	-238.027999647657
279	-238.028216545368
280	-238.025666278123
281	-238.013898248596
282	-237.983847459797
283	-237.958768832905
284	-237.930506463206
285	-237.914762305427
286	-237.901683589859
287	-237.919281413531
288	-237.901011365914
289	-238.013010253409
290	-237.879828147325
291	-238.033416561947
292	-237.870116923119
293	-238.005135939661
294	-237.927920114161
295	-237.944029538850
296	-237.941860436483
297	-237.945906844425
298	-237.943996972245
299	-237.936683190263
300	-237.928215471263
301	-238.487973903120
302	-238.679600898789
303	-239.000862264208
304	-238.950541671149
305	-238.964445184673
306	-238.974956056480
307	-238.914442904437
308	-238.926712101644
309	-238.934839570600
310	-238.939826071392
311	-238.960286547008
312	-238.946790456331
313	-238.945829725805
314	-238.920352093141
315	-238.885623875572
316	-238.854333474309
317	-238.833684663197
318	-238.777990204120
319	-238.839731701194
320	-238.603366382102
321	-238.836001574545
322	-238.645071899711
323	-238.874532784079
324	-238.732542214626
325	-238.750847515905
326	-238.761955130561
327	-238.190877473375
328	-238.389977278009
329	-238.230536776074
330	-238.288364826845
331	-238.260302489215
332	-238.265311105929
333	-238.266873957645
334	-238.284246959623
335	-238.292405695641
336	-238.308862354929
337	-238.316889894571
338	-238.332394745713
339	-238.331540801694
340	-238.357082179903
341	-238.344431998741
342	-238.412475173228
343	-238.368666359690
344	-238.412051201487
345	-238.484826342839
346	-238.417776657824
347	-238.415641305122
348	-238.399635197641
349	-238.411271807917
350	-238.421450306658
351	-238.791819967882
352	-238.132085441726
353	-238.400318790514
354	-238.199454334957
355	-238.350315122957
356	-238.259166809745
357	-238.252172789626
358	-238.289483361889
359	-238.258101218460
360	-238.276705606941
361	-238.263253854950
362	-238.275715707111
363	-238.292048951138
364	-238.344411749758
365	-238.330101579615
366	-238.384217363006
367	-238.415552543802
368	-238.370146970115
369	-238.439065511995
370	-238.407913461635
371	-238.378903128664
372	-238.529528715505
373	-238.294490409238
374	-238.598339575620
375	-238.342951392108
376	-238.403550917700
377	-238.524375253058
378	-238.488221118099
379	-238.501305379378
380	-238.453122636576
381	-238.458746818905
382	-238.441008285146
383	-238.444221453517
384	-238.441006111899
385	-238.440882735136
386	-238.441065668052
387	-238.436855911704
388	-238.432529185389
389	-238.432960342014
390	-238.407127609859
391	-238.428574678254
392	-238.370893320961
393	-238.451018104843
394	-238.328344949945
395	-238.466764068744
396	-238.360529872953
397	-238.428080350064
398	-238.377594016106
399	-238.409372771897
400	-238.381414499970

==> c1iv.txt <==
1	0.139814288880866
2	0.112879156989560
3	0.122438970806142
4	0.137429499523054
5	0.153499769995449
6	0.172705075952208
7	0.178792638056156
8	0.183822089399882
9	0.190247029466596
10	0.192881643844196
11	0.193690470993496
12	0.193909888954363
13	0.194270757253369
14	0.194934287166527
15	0.195984878730472
16	0.197311250619790
17	0.198803719272366
18	0.200143934908204
19	0.201107509283599
20	0.201956080196414
21	0.202708907586283
22	0.203382384791697
23	0.203953590359331
24	0.204476747580877
25	0.204924555615978
26	0.198458184815762
27	0.198993196811439
28	0.199374038097851
29	0.199658898016395
30	0.199875303348370
31	0.200062243081219
32	0.200213178188641
33	0.200328518466353
34	0.200411415490394
35	0.200480311737091
36	0.200513125755621
37	0.200534834962665
38	0.200552186847346
39	0.200570366464590
40	0.200579932904598
41	0.200589986800903
42	0.200595536071363
43	0.200601933631710
44	0.200605261681302
45	0.200607395998907
46	0.200610020165859
47	0.200618301330717
48	0.200627029648537
49	0.200635073505203
50	0.200972015149425
51	0.199920164907975
52	0.200002692598834
53	0.200060023273256
54	0.200106430114763
55	0.200135556915376
56	0.200157894501783
57	0.200176597996646
58	0.200193045751769
59	0.200198070523313
60	0.200201744200415
61	0.200199468671737
62	0.200194804813988
63	0.200191708740590
64	0.200186297450357
65	0.200181053141276
66	0.200177680041533
67	0.200175055982692
68	0.200173403123499
69	0.200173440450887
70	0.200169250624971
71	0.200168763144156
72	0.200171672923756
73	0.200176252235284
74	0.200180331143893
75	0.200183036185807
76	0.199978399203919
77	0.199977642469301
78	0.199978311977679
79	0.199982391907022
80	0.199987739221275
81	0.199993450989137
82	0.199995721192535
83	0.199996407486174
84	0.199996538893581
85	0.199993723974051
86	0.199989484009762
87	0.199984361503910
88	0.199975580394919
89	0.199968041769715
90	0.199958715957330
91	0.199950116564298
92	0.199935932403571
93	0.199927871437921
94	0.199920718108741
95	0.199919016461646
96	0.199912810317568
97	0.199910391417043
98	0.199908490233188
99	0.199907784507619
100	0.200208345392080
101	0.199974997953579
102	0.200014167844062
103	0.200043295971583
104	0.200074287464451
105	0.200100986154049
106	0.200114502717457
107	0.200142320666805
108	0.200149051878926
109	0.200161174834961
110	0.200162170068549
111	0.200170684974241
112	0.200161447105265
113	0.200160331742782
114	0.200153504173522
115	0.200160908362285
116	0.200157607055999
117	0.200152499462432
118	0.200142719738365
119	0.200152857386989
120	0.200143778356995
121	0.200137206133462
122	0.200128475955443
123	0.200129204880123
124	0.200125118698323
125	0.200121216738253
126	0.199980454160128
127	0.199990946484450
128	0.199992599958891
129	0.200005539283885
130	0.200006877926228
131	0.200010393534089
132	0.200013887183387
133	0.200019898369164
134	0.200013216221665
135	0.200015596348384
136	0.200012178472074
137	0.200012732854242
138	0.200017278988416
139	0.200005357746877
140	0.199996238392453
141	0.199999146045726
142	0.199987976071590
143	0.199984345190379
144	0.199977251281548
145	0.199974099397158
146	0.199977729629957
147	0.199971729464135
148	0.199975484738563
149	0.199979480132605
150	0.200243214268430
151	0.199513139073241
152	0.199706083411419
153	0.199704561201839
154	0.199693399981053
155	0.199679637757122
156	0.199677497960052
157	0.199684340460298
158	0.199684883200433
159	0.199694979906309
160	0.199704876429881
161	0.199719400666345
162	0.199729532808404
163	0.199742693619652
164	0.199747693416371
165	0.199750013125246
166	0.199757943692207
167	0.199754743201803
168	0.199756623106019
169	0.199748440212600
170	0.199750433760111
171	0.199741589972368
172	0.199740253371769
173	0.199733734337316
174	0.199730262504216
175	0.199726693682880
176	0.200025165443667
177	0.200021849973427
178	0.200025955154590
179	0.200030298271504
180	0.200036680886539
181	0.200043174094727
182	0.200047962886910
183	0.200054539642234
184	0.200062348111604
185	0.200066913009190
186	0.200080121529584
187	0.200084258607725
188	0.200097749968763
189	0.200112583402675
190	0.200123273765961
191	0.200135038937493
192	0.200146802098102
193	0.200157416815146
194	0.200166198941825
195	0.200170746893359
196	0.200173029527307
197	0.200172307722481
198	0.200173601294301
199	0.200171413228747
200	0.200129210345561
201	0.199861113496364
202	0.199803485866489
203	0.199788211359836
204	0.199774825942833
205	0.199760340863697
206	0.199742605017956
207	0.199719924351977
208	0.199695129555585
209	0.199668018319056
210	0.199646778602238
211	0.199644036091687
212	0.199632794952633
213	0.199621227487798
214	0.199608699069967
215	0.199604308331305
216	0.199598358667834
217	0.199602926554357
218	0.199637348101277
219	0.199654862440585
220	0.199664953554468
221	0.199673845327830
222	0.199680575317864
223	0.199682532033085
224	0.199684168154922
225	0.199687661217869
226	0.200007137924740
227	0.200011113488831
228	0.200015728248078
229	0.200017917993769
230	0.200022145340069
231	0.200023074862618
232	0.200023043955901
233	0.200023607527601
234	0.200023344245798
235	0.200025108800532
236	0.200025145214736
237	0.200028017832928
238	0.200030979679273
239	0.200031297329386
240	0.200034455121469
241	0.200035527154535
242	0.200037402150105
243	0.200039146409613
244	0.200037677963143
245	0.200036959605077
246	0.200035532803182
247	0.200038107314348
248	0.200037476249461
249	0.200033757201640
250	0.199965117940137
251	0.199753292573423
252	0.199644161153166
253	0.199550856830890
254	0.199516342884619
255	0.199672255934994
256	0.199758797204132
257	0.199822171539451
258	0.199886333912818
259	0.199949298572916
260	0.200001113414752
261	0.200036933591288
262	0.200066098408353
263	0.200102613429531
264	0.200139213576227
265	0.200167263139434
266	0.200174851180806
267	0.200185630969066
268	0.200195415884475
269	0.200207467834111
270	0.200217681522813
271	0.200224970018657
272	0.200228471337099
273	0.200245173193688
274	0.200234854430645
275	0.200268157676005
276	0.199965112347380
277	0.199993656699749
278	0.199996083592180
279	0.200015034048746
280	0.200018706557157
281	0.200027493375204
282	0.200028355441794
283	0.200027466686511
284	0.200025960645207
285	0.200027512869515
286	0.200027632737260
287	0.200032235981698
288	0.200029789831824
289	0.200033481180890
290	0.200043837161237
291	0.200039801550344
292	0.200057443474255
293	0.200062251809222
294	0.200078378167412
295	0.200084940722919
296	0.200096661975619
297	0.200107024226365
298	0.200113645530146
299	0.200122469676842
300	0.200500340804391
301	0.199715751265797
302	0.200012785427230
303	0.200035516818593
304	0.200123769823533
305	0.200219690422216
306	0.200207726693074
307	0.200293091439973
308	0.200276886539854
309	0.200342281222234
310	0.200341148724080
311	0.200384004039461
312	0.200400624523749
313	0.200437069167635
314	0.200425849857601
315	0.200450807077504
316	0.200453555711924
317	0.200480412695842
318	0.200458932411405
319	0.200542709140263
320	0.200485813950711
321	0.200559319147841
322	0.200598395430960
323	0.200656152494455
324	0.200746107954313
325	0.200811240784100
326	0.199886620147289
327	0.199885286734955
328	0.199990094578483
329	0.200094026470697
330	0.200153604170732
331	0.200206582813187
332	0.200245582485522
333	0.200271322846427
334	0.200304151272686
335	0.200330058471933
336	0.200353860412997
337	0.200367856471514
338	0.200383931347050
339	0.200404509652621
340	0.200404574354744
341	0.200456316283957
342	0.200410406306152
343	0.200517200729494
344	0.200434149054104
345	0.200534519916070
346	0.200505148301277
347	0.200542227172816
348	0.200540076485145
349	0.200559071662148
350	0.201251699158938
351	0.198927492090189
352	0.199224654884443
353	0.199414707922608
354	0.199451200097288
355	0.199562363849652
356	0.199497463034474
357	0.199628448318843
358	0.199583334463754
359	0.199661673891662
360	0.199626410441566
361	0.199698359530563
362	0.199686691852372
363	0.199765243492616
364	0.199765855437963
365	0.199830458348291
366	0.199852789842529
367	0.199813518496561
368	0.199904140682813
369	0.199789272192891
370	0.199886816197421
371	0.199905079592409
372	0.199728565848814
373	0.199977527604032
374	0.199740450378507
375	0.199843859922320
376	0.200096796621845
377	0.200054392411689
378	0.200055754884773
379	0.199955120706874
380	0.199966110678334
381	0.199932921132694
382	0.199944210621538
383	0.199937048443722
384	0.199940123685620
385	0.199938494589221
386	0.199938908002299
387	0.199928209745157
388	0.199947420497799
389	0.199904290689781
390	0.199967603550249
391	0.199878388283854
392	0.200020255271149
393	0.199787982211050
394	0.200043278873094
395	0.199858949048740
396	0.199995067375413
397	0.199924147165187
398	0.199972078959152
399	0.199931153582923
400	0.199955699180408

==> c2do.txt <==
1	24.0638356192378
2	1.28056497768120
3	-0.252275897592946
4	-4.64101964887830
5	-9.88667902420652
6	-20.1015817183611
7	-27.5934960319984
8	-34.3881039895749
9	-41.0713437222600
10	-47.4962881890410
11	-52.9899849383468
12	-57.8120800568646
13	-62.6831461306210
14	-67.6313846778709
15	-72.8864210927361
16	-78.1602074634281
17	-83.4893289541498
18	-88.7580589047711
19	-94.0109205243886
20	-99.3772213915532
21	-104.679558955412
22	-110.111544796246
23	-115.708500642055
24	-121.594265089511
25	-127.765613270330
26	-133.885845951397
27	-141.331785647278
28	-147.278003969127
29	-152.662658881987
30	-157.426692441683
31	-161.606907104312
32	-165.298833940723
33	-168.565400774999
34	-171.532322152169
35	-174.199526442798
36	-176.605308309048
37	-178.719261081436
38	-180.503605593033
39	-181.993875242515
40	-183.345107709055
41	-184.518508532662
42	-185.562967029785
43	-186.487076394602
44	-187.294564681760
45	-188.029750052139
46	-188.689214675662
47	-189.314574812724
48	-189.931054060620
49	-190.539555727590
50	-191.065422165997
51	-199.592818223692
52	-199.477204339056
53	-199.922508486501
54	-200.304532361918
55	-200.638446914023
56	-201.005884909146
57	-201.322580176072
58	-201.660996678068
59	-201.949782846759
60	-202.281370281044
61	-202.578361230195
62	-202.841522654704
63	-203.090489957365
64	-203.301352585154
65	-203.493311440063
66	-203.675094787586
67	-203.864128805546
68	-204.000634653597
69	-204.181314070978
70	-204.288310677296
71	-204.403229450333
72	-204.549694086562
73	-204.682507137126
74	-204.817295201728
75	-204.945752248861
76	-205.059608573472
77	-205.116314579998
78	-205.238736713723
79	-205.349647029935
80	-205.508146895810
81	-205.603171820157
82	-205.708723749634
83	-205.827910616024
84	-205.930834281696
85	-206.044505933467
86	-206.165073874806
87	-206.273877467159
88	-206.395070672079
89	-206.472562798705
90	-206.507838036438
91	-206.543103278382
92	-206.566536404306
93	-206.603355517088
94	-206.624248558449
95	-206.664640223339
96	-206.720941124335
97	-206.759034793634
98	-206.825282167438
99	-206.893917962744
100	-206.976518965800
101	-219.867253933511
102	-220.924170208344
103	-220.834269700196
104	-221.681846913834
105	-221.564540029785
106	-222.121505573382
107	-221.966441784500
108	-222.461230095469
109	-222.381885854293
110	-222.739387403221
111	-222.814318095828
112	-222.788071997372
113	-222.862346815253
114	-222.866719942209
115	-223.001238113502
116	-223.094705340261
117	-223.191541429152
118	-223.310295552478
119	-223.448809325680
120	-223.584590598260
121	-223.703274248844
122	-223.710032995770
123	-223.766427761566
124	-223.814353345819
125	-223.820688946182
126	-223.823424707255
127	-223.879330710594
128	-223.941229256728
129	-223.879052089520
130	-223.998872009495
131	-224.093030798557
132	-224.220656791543
133	-224.170466485022
134	-224.333867708775
135	-224.249706235486
136	-224.462033384738
137	-224.476370931862
138	-224.577023606354
139	-224.567762675358
140	-224.644325501650
141	-224.677221644756
142	-224.743441314849
143	-224.705356579766
144	-224.791698960236
145	-224.853584708789
146	-224.902008282012
147	-225.013167895137
148	-225.044080399481
149	-225.143724609964
150	-225.186161571912
151	-233.915590163569
152	-236.898774168641
153	-235.972994005057
154	-238.505628956433
155	-236.210908556694
156	-238.772671023171
157	-236.678122841594
158	-238.890118124971
159	-237.081820949927
160	-238.920743261683
161	-237.523870509978
162	-239.050095813959
163	-237.997017137800
164	-239.136889110768
165	-238.458991189866
166	-239.222353331031
167	-238.811422397684
168	-239.238663539689
169	-238.920808511269
170	-239.263182546541
171	-239.029670080697
172	-239.297685924083
173	-239.198998323820
174	-239.302133653873
175	-239.370920727202
176	-239.387370636020
177	-239.504623277379
178	-239.488733265753
179	-239.518078534926
180	-239.507188254525
181	-239.557787417084
182	-239.563073572019
183	-239.586801057273
184	-239.616455324221
185	-239.654216212413
186	-239.696823830327
187	-239.714458332012
188	-239.769405201316
189	-239.787304229638
190	-239.849215632884
191	-239.828970720163
192	-239.895273312380
193	-239.924913422644
194	-239.957411651412
195	-239.940594622985
196	-239.950138334657
197	-239.977954345865
198	-239.978200678819
199	-239.971457658981
200	-240.003905188860
201	-242.700071109573
202	-243.293561781417
203	-243.780346577869
204	-244.218109502925
205	-244.572165827122
206	-244.887326498020
207	-245.079258147330
208	-245.003936783983
209	-245.239977333789
210	-245.092451391675
211	-245.224801568766
212	-245.216601696072
213	-245.190216080373
214	-245.269600061789
215	-245.181267371140
216	-245.208327330890
217	-245.221323565218
218	-245.225731060013
219	-245.255524269635
220	-245.261388162690
221	-245.281356651502
222	-245.302055481860
223	-245.319190332871
224	-245.344642605463
225	-245.354524417387
226	-245.376792356520
227	-245.442578639869
228	-245.515591224916
229	-245.469231608689
230	-245.572336412071
231	-245.457000758101
232	-245.591412314953
233	-245.513732882373
234	-245.544434003085
235	-245.539205227079
236	-245.550848400817
237	-245.545301393129
238	-245.562080831581
239	-245.542506779374
240	-245.601992492577
241	-245.535780626753
242	-245.618643445279
243	-245.559999308556
244	-245.594079746867
245	-245.613994495730
246	-245.620023698327
247	-245.632861235682
248	-245.626000203121
249	-245.689237418638
250	-245.595819724693
251	-246.056038931551
252	-246.536580768704
253	-246.641556662614
254	-246.696367318675
255	-246.687564179366
256	-246.718648650437
257	-246.675246031565
258	-246.705971735215
259	-246.715045967588
260	-246.728892734540
261	-246.709256417991
262	-246.709316909356
263	-246.686472999517
264	-246.682826423276
265	-246.702425668255
266	-246.713226312931
267	-246.740113497358
268	-246.767608799868
269	-246.784413303898
270	-246.778689085015
271	-246.829384674734
272	-246.805291587611
273	-246.844281254958
274	-246.865755980024
275	-246.857937254288
276	-246.889398408214
277	-246.890779582517
278	-246.875557598084
279	-246.885217813687
280	-246.909267227719
281	-246.907738100074
282	-246.902560750278
283	-246.897674607335
284	-246.891458927924
285	-246.888040604356
286	-246.875730635938
287	-246.869589301543
288	-246.847145239868
289	-246.862517409930
290	-246.790424483015
291	-246.876410508760
292	-246.799024272673
293	-246.866680418497
294	-246.823695435666
295	-246.845799368078
296	-246.820364225783
297	-246.825344651960
298	-246.811885914536
299	-246.808372481353
300	-246.785759439022
301	-246.912580205656
302	-247.327154477567
303	-247.691841686317
304	-247.999435401177
305	-248.140617290137
306	-248.183532511969
307	-248.272489302929
308	-248.329508625388
309	-248.381114920865
310	-248.415926546032
311	-248.440823522517
312	-248.496796607564
313	-248.511530795501
314	-248.541971870825
315	-248.561457610243
316	-248.559525191068
317	-248.591352851012
318	-248.616439944093
319	-248.650441282607
320	-248.663339382426
321	-248.679875712069
322	-248.693975746402
323	-248.703037399245
324	-248.712754547667
325	-248.723600491701
326	-248.735698411414
327	-248.704314233737
328	-248.568665448660
329	-248.540917341270
330	-248.526684946649
331	-248.541914828662
332	-248.555748477100
333	-248.570250248621
334	-248.583973549065
335	-248.594471385331
336	-248.605177201627
337	-248.615459752298
338	-248.626148513878
339	-248.635553338616
340	-248.644273954009
341	-248.654111921986
342	-248.659636746412
343	-248.668284308575
344	-248.678934325915
345	-248.683411390315
346	-248.685466713496
347	-248.687551129299
348	-248.692405124892
349	-248.695244825520
350	-248.696554746149
351	-248.833022784581
352	-248.781615389225
353	-248.732297353507
354	-248.996935954340
355	-248.975773113657
356	-248.987027230728
357	-249.026957039071
358	-249.059683172135
359	-249.099726655376
360	-249.138261820203
361	-249.145702132531
362	-249.169554035995
363	-249.183498016537
364	-249.197337047686
365	-249.218951886111
366	-249.207960920480
367	-249.213113937627
368	-249.214079562279
369	-249.215431015161
370	-249.239159851891
371	-249.252409004735
372	-249.260492208627
373	-249.264436634022
374	-249.268502135997
375	-249.274958829450
376	-249.306494912077
377	-249.222417581708
378	-249.280214235537
379	-249.291768973208
380	-249.329385556686
381	-249.337843354067
382	-249.299304759809
383	-249.313107772605
384	-249.318103340204
385	-249.323435720958
386	-249.329362302009
387	-249.335806615386
388	-249.342812522498
389	-249.350101023144
390	-249.357670216943
391	-249.364834260668
392	-249.371178637638
393	-249.376525517068
394	-249.382309679630
395	-249.392119549077
396	-249.398330332566
397	-249.388658061731
398	-249.409916940222
399	-249.416782329456
400	-249.424693720367

==> c2dv.txt <==
1	0.143589717237714
2	0.115558639966457
3	0.126273022794567
4	0.139493397941026
5	0.154816818356244
6	0.175370300123273
7	0.184375941435685
8	0.188644862143568
9	0.192063119247372
10	0.193310686187087
11	0.194045585732399
12	0.193846812939582
13	0.194064177314000
14	0.193908621233579
15	0.194071910677060
16	0.194114253412203
17	0.194602252387855
18	0.194891929842794
19	0.195235358831294
20	0.195533494877757
21	0.195834856390818
22	0.196109099153965
23	0.196303591498158
24	0.196498347454653
25	0.196718096965670
26	0.200956012854891
27	0.201370028900617
28	0.201565433940570
29	0.201718194811427
30	0.201811377178228
31	0.201904954568116
32	0.201979700846015
33	0.202022906097059
34	0.202071708145004
35	0.202119550759559
36	0.202147300582698
37	0.202169376071381
38	0.202191314080024
39	0.202211230524286
40	0.202226735177285
41	0.202244169363823
42	0.202254682633170
43	0.202266193804568
44	0.202274105922419
45	0.202279293338243
46	0.202283622895354
47	0.202289427019896
48	0.202299416968550
49	0.202305304821901
50	0.206397365432460
51	0.205305378827448
52	0.205307801358783
53	0.205313079525758
54	0.205320055896723
55	0.205319317994499
56	0.205321688980938
57	0.205323952684390
58	0.205324208190551
59	0.205325668381085
60	0.205326277319785
61	0.205329289668688
62	0.205330392926495
63	0.205326473245287
64	0.205326400834355
65	0.205330623172810
66	0.205331238672178
67	0.205332429514648
68	0.205332939191911
69	0.205333332982450
70	0.205334182055274
71	0.205336409125684
72	0.205332355780851
73	0.205336959772393
74	0.205337842544315
75	0.205337147126490
76	0.205207632283089
77	0.205206532496836
78	0.205210318694683
79	0.205211085026817
80	0.205211703968173
81	0.205211812884667
82	0.205213866292733
83	0.205213894449265
84	0.205212968867894
85	0.205213188312652
86	0.205213243454487
87	0.205213247802171
88	0.205206334083777
89	0.205206830169161
90	0.205205127405845
91	0.205205064531705
92	0.205204315024804
93	0.205204520277522
94	0.205206675111166
95	0.205208051729822
96	0.205208016498399
97	0.205207607273532
98	0.205206135207542
99	0.205206072639078
100	0.209493484216780
101	0.209195480363617
102	0.209201361062939
103	0.209202524772126
104	0.209201867895639
105	0.209200830874927
106	0.209201339948314
107	0.209201318726538
108	0.209202317314155
109	0.209204266271809
110	0.209209075505708
111	0.209212407855800
112	0.209213157327434
113	0.209212401034946
114	0.209212740688977
115	0.209212795613000
116	0.209212273704728
117	0.209211500299063
118	0.209210906620403
119	0.209210600640193
120	0.209209885437731
121	0.209208868793948
122	0.209208746579459
123	0.209208490604996
124	0.209207937591596
125	0.209209100261456
126	0.209233269949276
127	0.209233765555905
128	0.209232579059650
129	0.209233732988761
130	0.209233063099978
131	0.209233920423595
132	0.209234129404713
133	0.209235015188792
134	0.209234390489082
135	0.209235879072477
136	0.209234663925315
137	0.209235108736720
138	0.209235072843743
139	0.209235266544467
140	0.209235069439537
141	0.209234867059247
142	0.209234387890622
143	0.209234075879608
144	0.209234053709371
145	0.209234489620232
146	0.209234553993983
147	0.209234725644032
148	0.209234388993455
149	0.209233866500333
150	0.210077843512888
151	0.209693316120548
152	0.209840865131675
153	0.209797460196136
154	0.209790199457976
155	0.209808108836876
156	0.209807988208356
157	0.209829066739007
158	0.209823433715029
159	0.209839494544544
160	0.209829684132059
161	0.209841784966436
162	0.209850655909898
163	0.209862164632450
164	0.209871822665546
165	0.209873197479146
166	0.209884003690414
167	0.209883887570501
168	0.209886460206419
169	0.209883822705143
170	0.209888802039168
171	0.209887608144087
172	0.209894435149784
173	0.209894606708520
174	0.209896632746312
175	0.209898257647364
176	0.209967213864125
177	0.209969501797322
178	0.209968702602471
179	0.209968580233234
180	0.209967953254933
181	0.209968442590883
182	0.209968092803319
183	0.209968085797256
184	0.209967954362955
185	0.209967675308893
186	0.209968267221531
187	0.209968513845155
188	0.209968431600235
189	0.209968129923462
190	0.209968288437762
191	0.209968339129883
192	0.209967891918967
193	0.209968831432294
194	0.209969141272732
195	0.209969297605508
196	0.209969284796626
197	0.209969853241602
198	0.209970087498030
199	0.209970617500410
200	0.209471411940402
201	0.209310214887040
202	0.209322899828825
203	0.209329374652795
204	0.209334581893505
205	0.209337730139575
206	0.209345941053990
207	0.209343244724790
208	0.209339206658124
209	0.209343475607931
210	0.209346474373809
211	0.209355727109608
212	0.209361504064784
213	0.209363047699303
214	0.209365211460272
215	0.209365364725991
216	0.209365838151668
217	0.209366496527319
218	0.209366049943385
219	0.209366678926524
220	0.209366514872755
221	0.209366217205871
222	0.209365994716567
223	0.209365807221652
224	0.209365531781624
225	0.209365526644622
226	0.209588100644361
227	0.209586243873508
228	0.209587340974134
229	0.209586360486358
230	0.209586005936029
231	0.209585524154586
232	0.209587578500324
233	0.209589002867208
234	0.209588920576024
235	0.209588640210980
236	0.209588274972473
237	0.209587975294789
238	0.209587549852860
239	0.209587306076695
240	0.209587414270237
241	0.209586295165294
242	0.209586574605510
243	0.209584998301628
244	0.209585627896428
245	0.209584792053078
246	0.209585016977956
247	0.209585519466104
248	0.209585030296516
249	0.209584492950748
250	0.209256303636639
251	0.209311504690382
252	0.209353628787260
253	0.209363216750058
254	0.209374053105334
255	0.209381650483517
256	0.209390638911774
257	0.209391050190039
258	0.209391523054532
259	0.209390355820088
260	0.209391960165758
261	0.209390399810915
262	0.209390289337972
263	0.209388055677922
264	0.209386923763937
265	0.209385441604451
266	0.209384703864031
267	0.209383724021280
268	0.209383627500549
269	0.209384159698683
270	0.209385444283441
271	0.209387105206896
272	0.209388178083220
273	0.209389254667779
274	0.209390175298684
275	0.209392415264475
276	0.209035378902290
277	0.209039834643934
278	0.209039580084438
279	0.209039776355406
280	0.209039853004215
281	0.209041568998804
282	0.209041696251237
283	0.209041779955781
284	0.209042020306131
285	0.209042268154629
286	0.209042164810135
287	0.209042009928589
288	0.209041781777191
289	0.209041319316778
290	0.209044113020359
291	0.209046183781173
292	0.209043097977204
293	0.209041234528868
294	0.209040462598619
295	0.209039944687913
296	0.209040130429531
297	0.209039833645888
298	0.209039418133411
299	0.209039488059192
300	0.208244256626615
301	0.208156952380470
302	0.208153833754608
303	0.208183770906467
304	0.208226616351186
305	0.208219713368647
306	0.208230966740582
307	0.208229909089361
308	0.208234946686118
309	0.208246784624064
310	0.208245290269483
311	0.208238818223907
312	0.208232984518942
313	0.208225498588263
314	0.208233702659711
315	0.208238642841958
316	0.208245498045403
317	0.208238251644672
318	0.208230934036359
319	0.208229159842682
320	0.208231584090422
321	0.208232040724437
322	0.208232028349247
323	0.208230945535525
324	0.208230472922611
325	0.208230335741540
326	0.207585632513437
327	0.207588724963932
328	0.207596003264900
329	0.207596072135454
330	0.207597449038504
331	0.207599525131542
332	0.207599323741623
333	0.207599889927512
334	0.207600308985471
335	0.207600631656818
336	0.207601019487928
337	0.207600987095535
338	0.207600922413552
339	0.207602397223078
340	0.207606025397580
341	0.207608039911149
342	0.207617072579885
343	0.207627368428695
344	0.207619232341479
345	0.207616225766085
346	0.207609955514122
347	0.207606500882530
348	0.207603171152746
349	0.207603377720653
350	0.206981413510496
351	0.206501196398494
352	0.206274048963461
353	0.206235541545649
354	0.206298277409450
355	0.206311163580113
356	0.206311764936686
357	0.206314753305952
358	0.206325948516047
359	0.206315502617615
360	0.206308515753289
361	0.206306403693948
362	0.206303378312949
363	0.206305108569327
364	0.206317828285672
365	0.206305150182089
366	0.206303629944994
367	0.206302656077508
368	0.206301982409401
369	0.206306537390936
370	0.206303150127659
371	0.206305192783393
372	0.206306093341274
373	0.206305567840949
374	0.206304574207900
375	0.206307553969439
376	0.206050658591020
377	0.206102847693083
378	0.206120471307168
379	0.206174767735481
380	0.206195039193984
381	0.206099343738737
382	0.206114294321896
383	0.206114521099537
384	0.206114556158697
385	0.206114334708235
386	0.206114159734777
387	0.206113906103851
388	0.206113724228160
389	0.206113481610249
390	0.206113423997044
391	0.206113699775131
392	0.206114856136990
393	0.206115374858199
394	0.206120876858085
395	0.206128247731957
396	0.206116154454613
397	0.206121069777949
398	0.206112457208298
399	0.206114103695637
400	0.206112977133574

==> c2eo.txt <==
1	20.3566518282242
2	1.06923892474716
3	-0.218334598035678
4	-4.06273851269428
5	-8.41979217312782
6	-17.8481523486405
7	-24.8736832531231
8	-31.4185673876112
9	-37.9476995534776
10	-44.0703331087454
11	-49.6356400050645
12	-54.5895135868784
13	-59.5414445804450
14	-64.6657260237292
15	-70.0355076584889
16	-75.5158235897696
17	-80.9837663034167
18	-86.4179548196710
19	-91.7647887070174
20	-97.2280679234111
21	-102.588682045172
22	-108.068740743981
23	-113.720340195627
24	-119.675873369912
25	-125.942077585098
26	-132.151139712782
27	-139.753851267291
28	-145.734169068411
29	-151.121108808855
30	-155.859318092178
31	-160.011688117838
32	-163.685841069718
33	-166.932774105779
34	-169.877483020899
35	-172.522158704086
36	-174.897275401988
37	-176.964590509167
38	-178.717036040452
39	-180.172938012565
40	-181.492813923146
41	-182.646032547864
42	-183.676993228632
43	-184.601823719236
44	-185.413480475171
45	-186.129699116849
46	-186.774863261695
47	-187.383979368024
48	-187.983325812606
49	-188.573384276347
50	-189.080899534335
51	-194.304133359983
52	-193.997196868117
53	-194.433301037393
54	-194.840617555336
55	-195.225928428158
56	-195.590428342765
57	-195.938332585363
58	-196.270762341475
59	-196.577361714866
60	-196.885735027665
61	-197.170495377260
62	-197.406181855226
63	-197.641046152105
64	-197.843812923991
65	-198.039814725032
66	-198.236945969752
67	-198.428799178127
68	-198.613420126449
69	-198.798252801446
70	-198.972695886602
71	-199.135106633791
72	-199.300433328887
73	-199.433353480144
74	-199.574875547307
75	-199.718877851261
76	-199.862131425176
77	-199.922870414342
78	-200.063982147273
79	-200.208964917937
80	-200.352312049468
81	-200.487609901620
82	-200.610109334678
83	-200.736147962276
84	-200.855068431030
85	-200.974247067638
86	-201.089250056472
87	-201.192377118036
88	-201.288445742057
89	-201.341171459651
90	-201.399420646265
91	-201.451373500154
92	-201.503577581043
93	-201.548570495421
94	-201.595893196997
95	-201.647424266595
96	-201.709107624651
97	-201.770861741068
98	-201.836153194147
99	-201.906918359796
100	-201.971315276722
101	-213.521142033089
102	-213.582685601617
103	-213.832167086872
104	-213.994036805200
105	-214.182573654584
106	-214.298546062755
107	-214.468475444136
108	-214.590754850752
109	-214.741178806011
110	-214.867754932329
111	-215.023920279492
112	-215.115650173390
113	-215.203281041602
114	-215.274786837839
115	-215.359969439733
116	-215.449410947527
117	-215.542710490156
118	-215.631673910097
119	-215.719284279540
120	-215.811997092156
121	-215.895394699414
122	-215.962632617167
123	-216.034337419446
124	-216.104119963441
125	-216.155788202543
126	-216.203987218937
127	-216.266210785600
128	-216.311280132179
129	-216.350549977997
130	-216.409985099288
131	-216.455838091465
132	-216.506084991657
133	-216.544255661355
134	-216.589810515208
135	-216.624841426095
136	-216.676814206837
137	-216.721359344172
138	-216.766758819260
139	-216.811337863756
140	-216.856383392768
141	-216.895391514837
142	-216.939297554290
143	-216.988230742026
144	-217.042230071548
145	-217.093121398667
146	-217.142914441792
147	-217.192754429867
148	-217.237248420791
149	-217.276262958260
150	-217.310282571599
151	-230.425447710149
152	-230.851603255982
153	-231.340266862827
154	-231.376682873482
155	-231.563555239570
156	-231.682869757080
157	-231.841828524237
158	-231.957652358510
159	-232.087494921343
160	-232.193951416153
161	-232.309569024445
162	-232.351835003992
163	-232.483907887899
164	-232.563053378713
165	-232.657505699363
166	-232.726721089562
167	-232.803760061196
168	-232.859864923184
169	-232.915800428543
170	-232.969516980903
171	-233.025484146941
172	-233.077110530961
173	-233.125569716556
174	-233.167162468087
175	-233.203715450034
176	-233.232956211632
177	-233.300366814406
178	-233.317934352355
179	-233.338214429569
180	-233.356883852527
181	-233.377834522115
182	-233.397269998166
183	-233.417242375268
184	-233.436713109927
185	-233.456956635952
186	-233.478184929577
187	-233.500079406822
188	-233.516891674429
189	-233.536361161662
190	-233.554877990327
191	-233.575703601967
192	-233.594793183758
193	-233.617303781674
194	-233.637742697194
195	-233.656972192462
196	-233.675600551367
197	-233.695329136099
198	-233.712454350487
199	-233.729184060755
200	-233.743381717978
201	-240.679734278864
202	-240.959110454292
203	-241.227881001100
204	-241.446473554023
205	-241.612538851291
206	-241.720625077314
207	-241.786767342361
208	-241.826850208958
209	-241.867678694746
210	-241.910094444185
211	-241.944058871638
212	-241.972066586340
213	-241.993458973897
214	-242.009991910694
215	-242.024208109358
216	-242.036693154561
217	-242.047404274088
218	-242.054879237817
219	-242.061071901722
220	-242.067300736269
221	-242.073378725785
222	-242.080234126687
223	-242.087681673700
224	-242.095099933697
225	-242.103268510115
226	-242.111809374694
227	-242.242521295449
228	-242.249416353090
229	-242.255498128866
230	-242.258402492295
231	-242.263825948971
232	-242.267458434920
233	-242.273784556591
234	-242.278382680290
235	-242.282464141781
236	-242.286997877755
237	-242.292238134959
238	-242.298251828624
239	-242.305066735682
240	-242.312248191676
241	-242.320384652380
242	-242.328620698667
243	-242.338136936647
244	-242.346536125626
245	-242.355910645702
246	-242.364074558803
247	-242.373335109481
248	-242.382153021446
249	-242.390184080685
250	-242.399242713393
251	-245.460982749075
252	-245.680676319093
253	-245.822292228888
254	-245.927231634964
255	-246.007474925258
256	-246.058600529075
257	-246.093202596234
258	-246.127948344646
259	-246.154122024288
260	-246.178803724646
261	-246.202661957735
262	-246.224799987646
263	-246.242880365651
264	-246.262613201072
265	-246.284043171970
266	-246.306079158011
267	-246.331268704611
268	-246.359130741042
269	-246.387852717178
270	-246.417155651760
271	-246.441139960851
272	-246.462486068499
273	-246.482438164377
274	-246.501945579197
275	-246.517754868259
276	-246.532422931480
277	-246.329995605858
278	-246.345748443554
279	-246.357187077837
280	-246.367787949183
281	-246.377950006387
282	-246.385518029164
283	-246.391481214897
284	-246.397349565697
285	-246.403106144718
286	-246.408845964070
287	-246.414838069397
288	-246.420965345558
289	-246.426555568190
290	-246.429975313990
291	-246.438662045411
292	-246.446091670733
293	-246.454005168076
294	-246.462772870527
295	-246.471442388520
296	-246.481368592236
297	-246.492646096108
298	-246.505248047301
299	-246.519670014340
300	-246.535312472742
301	-248.064384720632
302	-247.992746502306
303	-247.908565133061
304	-247.962057424961
305	-248.094597533420
306	-248.189645264275
307	-248.256340059227
308	-248.308148254830
309	-248.361403122498
310	-248.406735506206
311	-248.454594550420
312	-248.480851903857
313	-248.514295618179
314	-248.538730575912
315	-248.559006977385
316	-248.577015637623
317	-248.583828249946
318	-248.617450165822
319	-248.647085308098
320	-248.670253034470
321	-248.685014842832
322	-248.693488622529
323	-248.703361519028
324	-248.713343878467
325	-248.724515239255
326	-248.736851082424
327	-248.387560795087
328	-248.461740332673
329	-248.500460946473
330	-248.523718597833
331	-248.541623935872
332	-248.557098057788
333	-248.570910517150
334	-248.584161641099
335	-248.596518225583
336	-248.606699938588
337	-248.617313951889
338	-248.627503594607
339	-248.635894341513
340	-248.642629621412
341	-248.648229994222
342	-248.653974387330
343	-248.658930802139
344	-248.665676661960
345	-248.670385184298
346	-248.679305271420
347	-248.682882479626
348	-248.690910361555
349	-248.694645352748
350	-248.697161219285
351	-249.370672845518
352	-249.051638104102
353	-248.626526549273
354	-248.663526991416
355	-248.888290582933
356	-248.955502802888
357	-249.012065748490
358	-249.047836041997
359	-249.078967790031
360	-249.099659784373
361	-249.126514426931
362	-249.150839244127
363	-249.174047660530
364	-249.191070413736
365	-249.171478669433
366	-249.215468845495
367	-249.219439351320
368	-249.224196254096
369	-249.237187729127
370	-249.256788973570
371	-249.257125911478
372	-249.259916587025
373	-249.264319213203
374	-249.268970078695
375	-249.290648133523
376	-249.357164791120
377	-249.212083349951
378	-249.267818744893
379	-249.269372114171
380	-249.247475176888
381	-249.339461918908
382	-249.296784831652
383	-249.311154575452
384	-249.316198903662
385	-249.321348872418
386	-249.326784172925
387	-249.332919910999
388	-249.339511866480
389	-249.346504765604
390	-249.354067996358
391	-249.361607955566
392	-249.368867545387
393	-249.375635705250
394	-249.384376623009
395	-249.388288760766
396	-249.378225439669
397	-249.390341038746
398	-249.379431514154
399	-249.371712877670
400	-249.395192480488

==> c2ev.txt <==
1	0.132963608285095
2	0.107640390659852
3	0.117283805521814
4	0.130044071741680
5	0.144723934401473
6	0.164583881450247
7	0.173625203223798
8	0.178204190441825
9	0.181955598087167
10	0.183452309276431
11	0.184486314655186
12	0.184707828453613
13	0.185346167965049
14	0.185704827791815
15	0.186366580731885
16	0.186925717950037
17	0.187846729863572
18	0.188526860018406
19	0.189216467095355
20	0.189816011791861
21	0.190386631175194
22	0.190913491795575
23	0.191342239115495
24	0.191760458839526
25	0.192180280457420
26	0.196695457398519
27	0.197243880357762
28	0.197543010477778
29	0.197784414919910
30	0.197943322430817
31	0.198076934205734
32	0.198186766238665
33	0.198261314020522
34	0.198336484933107
35	0.198407760912426
36	0.198461492640424
37	0.198491726942896
38	0.198516640793902
39	0.198538190112123
40	0.198551614546080
41	0.198565767784133
42	0.198570801485984
43	0.198576335954242
44	0.198587414217839
45	0.198589462323547
46	0.198593359777973
47	0.198598248748706
48	0.198607087488496
49	0.198615098403507
50	0.195629552339739
51	0.194501198654328
52	0.194568194599399
53	0.194633217464949
54	0.194668391426322
55	0.194701505068630
56	0.194721737001567
57	0.194748257329895
58	0.194765261513569
59	0.194780355846026
60	0.194787394869138
61	0.194770661380636
62	0.194760761927740
63	0.194762701285935
64	0.194771127948464
65	0.194784047901350
66	0.194800944155593
67	0.194813458848033
68	0.194826029124938
69	0.194846376689041
70	0.194861505823184
71	0.194876123560887
72	0.194870579913902
73	0.194873848582908
74	0.194883591768491
75	0.194895103289353
76	0.194765810701907
77	0.194789253770123
78	0.194806876588541
79	0.194814215730068
80	0.194813994451671
81	0.194817545056172
82	0.194826016092202
83	0.194833893086797
84	0.194843087192215
85	0.194847705077312
86	0.194848570591846
87	0.194857377806552
88	0.194857593360453
89	0.194861486087830
90	0.194860851117901
91	0.194861485936710
92	0.194864413946571
93	0.194862570177948
94	0.194868677964868
95	0.194869431164552
96	0.194868490658540
97	0.194864676804102
98	0.194864387064015
99	0.194864379560408
100	0.191007536291376
101	0.190586545577196
102	0.190598453378032
103	0.190537938367180
104	0.190555355281575
105	0.190522942656575
106	0.190555062682459
107	0.190526878206196
108	0.190561953149061
109	0.190553283306668
110	0.190584153770930
111	0.190605802615582
112	0.190615141547837
113	0.190630688803837
114	0.190635394673892
115	0.190644420431920
116	0.190650683748668
117	0.190653133736412
118	0.190654132132143
119	0.190658129156919
120	0.190661520474320
121	0.190670177672471
122	0.190680413891953
123	0.190691898749625
124	0.190702773619295
125	0.190717528889259
126	0.190750520413456
127	0.190757580561841
128	0.190767920996645
129	0.190777040307167
130	0.190773300107971
131	0.190777304264250
132	0.190783987108586
133	0.190785647539586
134	0.190793665296809
135	0.190785976218847
136	0.190794269369344
137	0.190796593487420
138	0.190802070444410
139	0.190803370178933
140	0.190803723541008
141	0.190805381600955
142	0.190811543681873
143	0.190808266663313
144	0.190804411994391
145	0.190809818982745
146	0.190811456494224
147	0.190818718884666
148	0.190813813396499
149	0.190819225078048
150	0.190230871423745
151	0.189268293732525
152	0.189747008805950
153	0.189351057855297
154	0.189700860580207
155	0.189456250023361
156	0.189740618762612
157	0.189551733561532
158	0.189782159924811
159	0.189657775680020
160	0.189833864176407
161	0.189717677231898
162	0.189846854486752
163	0.189772335785259
164	0.189863840987149
165	0.189812619927620
166	0.189888674137333
167	0.189843920182246
168	0.189900927182161
169	0.189859790471148
170	0.189908737887049
171	0.189885163171168
172	0.189918427987224
173	0.189914849650258
174	0.189916908589178
175	0.189920259712330
176	0.189990668017474
177	0.189994233893635
178	0.189997834078453
179	0.190001343113030
180	0.190007438750025
181	0.190015201998869
182	0.190021622581271
183	0.190028376148865
184	0.190035097605371
185	0.190041030257978
186	0.190048001915557
187	0.190049325412794
188	0.190050950744054
189	0.190053382125624
190	0.190056983540912
191	0.190060042602215
192	0.190063009772359
193	0.190067644080818
194	0.190072741714278
195	0.190074948148933
196	0.190076288050605
197	0.190080429874715
198	0.190084205895235
199	0.190083127889785
200	0.190594552974554
201	0.190336723114976
202	0.190254224044583
203	0.190179060642185
204	0.190113414742835
205	0.190065181387947
206	0.190074171539900
207	0.190130490866920
208	0.190065794314206
209	0.190130383672381
210	0.190089589613332
211	0.190139449418281
212	0.190141317646527
213	0.190141124556584
214	0.190152087426144
215	0.190153134115417
216	0.190150684108449
217	0.190150941091306
218	0.190144675559417
219	0.190149455613307
220	0.190149564349171
221	0.190150884322236
222	0.190151735678405
223	0.190153762665007
224	0.190153852579179
225	0.190158819001391
226	0.190377230566563
227	0.190370957529633
228	0.190394548579225
229	0.190366697104012
230	0.190400892968628
231	0.190371608146186
232	0.190389200965213
233	0.190386061846021
234	0.190385285328906
235	0.190385215530163
236	0.190383600945631
237	0.190382702247357
238	0.190381606043513
239	0.190379653679491
240	0.190380508192119
241	0.190378528637245
242	0.190376160190215
243	0.190377187343834
244	0.190367440628970
245	0.190366086027998
246	0.190364010285805
247	0.190359793609694
248	0.190350559547439
249	0.190362009668821
250	0.190734609361901
251	0.190854350148280
252	0.190992228082561
253	0.191145963904087
254	0.191233621736710
255	0.191319277487796
256	0.191347663827160
257	0.191420870608647
258	0.191439951221008
259	0.191487243131776
260	0.191496673404309
261	0.191536086252117
262	0.191537426502991
263	0.191560883017126
264	0.191543437289907
265	0.191553147904641
266	0.191537769019563
267	0.191531816288401
268	0.191528449840544
269	0.191538691188340
270	0.191539875249875
271	0.191581797730300
272	0.191584953069060
273	0.191628794794795
274	0.191636300046006
275	0.191669346197323
276	0.191336391292315
277	0.191358865196623
278	0.191363786996452
279	0.191382138045987
280	0.191392001185997
281	0.191406393337211
282	0.191414938302421
283	0.191425103083544
284	0.191435330722670
285	0.191442602986886
286	0.191449223675821
287	0.191456857095914
288	0.191465455866450
289	0.191467797536108
290	0.191492320057853
291	0.191486868075574
292	0.191497588462581
293	0.191511953844528
294	0.191521229426973
295	0.191534504228157
296	0.191552485236894
297	0.191569225271689
298	0.191588302391185
299	0.191615038309956
300	0.192331644944527
301	0.192050815292458
302	0.191815982649785
303	0.191898028871090
304	0.192143129460478
305	0.192270380059705
306	0.192376830451340
307	0.192450248265639
308	0.192544053403852
309	0.192658752655221
310	0.192742297541217
311	0.192786046385463
312	0.192807181538435
313	0.192871292616715
314	0.192868779144112
315	0.192981599195949
316	0.192920120180557
317	0.193028970957748
318	0.192994722935663
319	0.193056798550039
320	0.193063742962168
321	0.193088878131605
322	0.193104385160839
323	0.193127932335623
324	0.193151136814532
325	0.193184704752824
326	0.192662665038940
327	0.192751798600386
328	0.192830921263829
329	0.192844418852493
330	0.192867030325803
331	0.192884351806301
332	0.192904852290563
333	0.192923795945650
334	0.192943300876494
335	0.192956670382805
336	0.192965554962681
337	0.192980444189356
338	0.192985645987693
339	0.192998313441074
340	0.193001725325594
341	0.193009702982456
342	0.193013590821446
343	0.193042245231871
344	0.193028967595147
345	0.193062482274326
346	0.193058129893751
347	0.193075866343119
348	0.193095441971833
349	0.193069594072196
350	0.193527441540371
351	0.192814406060101
352	0.192321790852876
353	0.192412439228214
354	0.192698524150637
355	0.192697427873063
356	0.192802313139933
357	0.192880945048854
358	0.192919956920090
359	0.192948678858901
360	0.192967218366402
361	0.193012225686038
362	0.192997487028703
363	0.193038171291287
364	0.192939380294936
365	0.193046066251464
366	0.193022771062086
367	0.193059107201087
368	0.193058806560302
369	0.193111338430198
370	0.193104496976340
371	0.193113453472051
372	0.193115897673889
373	0.193131098611542
374	0.193173392212449
375	0.193259533557134
376	0.193051405208218
377	0.193149971763660
378	0.193144743065591
379	0.193139427360726
380	0.193217528192830
381	0.193157203439011
382	0.193188283880084
383	0.193183103635306
384	0.193195521253304
385	0.193192202678581
386	0.193200697846714
387	0.193201979874734
388	0.193207966513710
389	0.193212985503375
390	0.193220329810900
391	0.193226952601865
392	0.193242956025991
393	0.193252898228738
394	0.193288187785557
395	0.193211013849034
396	0.193315311103969
397	0.193179640197202
398	0.193293066087746
399	0.193240813717706
400	0.193268456874463

==> c2io.txt <==
1	22.1672028473604
2	1.17196247850245
3	-0.234725248006777
4	-4.34359791482089
5	-9.13666150034872
6	-18.9716331998866
7	-26.2404993354834
8	-32.9192519184432
9	-39.5358132906789
10	-45.8313865898338
11	-51.3725995665781
12	-56.2632634425540
13	-61.1765554513434
14	-66.2048754627799
15	-71.5139556713172
16	-76.8797094147842
17	-82.2728504651784
18	-87.6170193675055
19	-92.9145582343187
20	-98.3276897818979
21	-103.658948337353
22	-109.115352353734
23	-114.739982487372
24	-120.660676847541
25	-126.878984074817
26	-133.043078527214
27	-140.566280612150
28	-146.529586239418
29	-151.915579863925
30	-156.666926877649
31	-160.833490267461
32	-164.517013829037
33	-167.774358471774
34	-170.730763139269
35	-173.387129970598
36	-175.777950666528
37	-177.868951377042
38	-179.637609728602
39	-181.111130703122
40	-182.447153184960
41	-183.610897049547
42	-184.648893018306
43	-185.573471898420
44	-186.383144028441
45	-187.109172393778
46	-187.761687405918
47	-188.379126633108
48	-188.987245924568
49	-189.586668702261
50	-190.103477667891
51	-197.204053223054
52	-197.000175255042
53	-197.444478933320
54	-197.840588963636
55	-198.200192386433
56	-198.568118117804
57	-198.900995603569
58	-199.237984706722
59	-199.536964065384
60	-199.859083700599
61	-200.151464296248
62	-200.401322259104
63	-200.643552129796
64	-200.851358698528
65	-201.046022490225
66	-201.235373210527
67	-201.425812265194
68	-201.585455847373
69	-201.768308152942
70	-201.907337827051
71	-202.044786239796
72	-202.199638301581
73	-202.333153791589
74	-202.471278939690
75	-202.607165380679
76	-202.735073362788
77	-202.793844373189
78	-202.925191647686
79	-203.052252912304
80	-203.204081624525
81	-203.317807889113
82	-203.431919149964
83	-203.554297045266
84	-203.664352990898
85	-203.780245998179
86	-203.897640671193
87	-204.003124398516
88	-204.112121327443
89	-204.178560887445
90	-204.225325376457
91	-204.269079503807
92	-204.306469916951
93	-204.347859552905
94	-204.382142489414
95	-204.427630260037
96	-204.486221338932
97	-204.535263478663
98	-204.600303638339
99	-204.669574650516
100	-204.743046722955
101	-217.508747557971
102	-218.157193220282
103	-218.213541539141
104	-218.787685803203
105	-218.801014050271
106	-219.193566558362
107	-219.173386576742
108	-219.527512802195
109	-219.542411890548
110	-219.810126944590
111	-219.913217060140
112	-219.934217427503
113	-220.008531275321
114	-220.040777339195
115	-220.153312744435
116	-220.243233588945
117	-220.337535801618
118	-220.441175492973
119	-220.555990844555
120	-220.672551945423
121	-220.776944918292
122	-220.814969587847
123	-220.881903152093
124	-220.940282237651
125	-220.967834531629
126	-220.990055947604
127	-221.048702361792
128	-221.099019715086
129	-221.090067798425
130	-221.176819854597
131	-221.249709987435
132	-221.337605231828
133	-221.331271029333
134	-221.435052240996
135	-221.412933679476
136	-221.548090871726
137	-221.576731545191
138	-221.649214514850
139	-221.666675013062
140	-221.725299548750
141	-221.762061469280
142	-221.815004056506
143	-221.820661846253
144	-221.888428940289
145	-221.943576669957
146	-221.987031891949
147	-222.068627053622
148	-222.101542828374
149	-222.172781721695
150	-222.208043645472
151	-233.082948545335
152	-235.108185815586
153	-234.744524762455
154	-236.308357776142
155	-235.030754651685
156	-236.594227516113
157	-235.447741946439
158	-236.784960551975
159	-235.815902245474
160	-236.909780191487
161	-236.193289437904
162	-237.056342888445
163	-236.534515174454
164	-237.187299309682
165	-236.861370218254
166	-237.306652777339
167	-237.127491549661
168	-237.401340821970
169	-237.257922930939
170	-237.485466727557
171	-237.385751890042
172	-237.564267910679
173	-237.533651032785
174	-237.614351551537
175	-237.674025429085
176	-237.700929666348
177	-237.795785812085
178	-237.793719479300
179	-237.818532834577
180	-237.820388382667
181	-237.857033721750
182	-237.869225086527
183	-237.892210209569
184	-237.918557834339
185	-237.950144169314
186	-237.985267299394
187	-238.007976234171
188	-238.047632872813
189	-238.069969654906
190	-238.114861730524
191	-238.115101393210
192	-238.157817365593
193	-238.183610646703
194	-238.210576107710
195	-238.211504190733
196	-238.228640453070
197	-238.255380599792
198	-238.265120963362
199	-238.271907799848
200	-238.300143599081
201	-242.577341090133
202	-243.118524616587
203	-243.570166499081
204	-243.977667897679
205	-244.324982838827
206	-244.641420224489
207	-244.835743603876
208	-244.709705927568
209	-244.965707978666
210	-244.824743766099
211	-244.982473012216
212	-244.958971134664
213	-244.956325182691
214	-245.016636167794
215	-244.969113540374
216	-244.997424358053
217	-245.012221335500
218	-245.018352210733
219	-245.038491773281
220	-245.040101746415
221	-245.052104786683
222	-245.064740902486
223	-245.073647498253
224	-245.089884576929
225	-245.091688500985
226	-245.108276541114
227	-245.184936749972
228	-245.258452103780
229	-245.200224140876
230	-245.310921245350
231	-245.201769316392
232	-245.316436522725
233	-245.257907202491
234	-245.283783967723
235	-245.283471236062
236	-245.296106361147
237	-245.295679856366
238	-245.312796754545
239	-245.306235466986
240	-245.350365762329
241	-245.317751531103
242	-245.375251504286
243	-245.351693188886
244	-245.372999957796
245	-245.402484530499
246	-245.408874332420
247	-245.417770647605
248	-245.427196360343
249	-245.467371419023
250	-245.414328030627
251	-246.375523911983
252	-247.233929517731
253	-247.456632552029
254	-247.565507149509
255	-247.677113138748
256	-247.781428483598
257	-247.759117541583
258	-247.886839825700
259	-247.934364265870
260	-248.041552792771
261	-248.042360445237
262	-248.134823256251
263	-248.106659427615
264	-248.184742415388
265	-248.209017787874
266	-248.316712139666
267	-248.379375053647
268	-248.474172696955
269	-248.552233706690
270	-248.578025489716
271	-248.653649727962
272	-248.593249259553
273	-248.657882125649
274	-248.647031553151
275	-248.695939019170
276	-248.705609893387
277	-248.686015411907
278	-248.641877059257
279	-248.641148932956
280	-248.635797543835
281	-248.609334108161
282	-248.594671625070
283	-248.582470025537
284	-248.571606387194
285	-248.567330688904
286	-248.554819352651
287	-248.557048793081
288	-248.532576796769
289	-248.555066189445
290	-248.491715228567
291	-248.565053239183
292	-248.468826836899
293	-248.550408376533
294	-248.474836564409
295	-248.496166034280
296	-248.448862294294
297	-248.433898559331
298	-248.399335753340
299	-248.373085948063
300	-248.325457783475
301	-248.442537605159
302	-249.194760524172
303	-249.680913486144
304	-249.967748051527
305	-250.185288414158
306	-249.956645359147
307	-249.894359356474
308	-249.785027556825
309	-249.815171300008
310	-249.791470385397
311	-249.753491280215
312	-249.815075632916
313	-249.807452039734
314	-249.835035261908
315	-249.772342829218
316	-249.693977777530
317	-249.566154777385
318	-249.586973217117
319	-249.452312007534
320	-249.451611427228
321	-249.417903644277
322	-249.420109945211
323	-249.403472891576
324	-249.386165909722
325	-249.374631457452
326	-249.354479377436
327	-249.072670038420
328	-248.919773876786
329	-248.982462612164
330	-248.989356098705
331	-249.025231837495
332	-249.040530780240
333	-249.047731383456
334	-249.058878994596
335	-249.043890069160
336	-249.038039594271
337	-249.024022224795
338	-249.029719586584
339	-249.033951099331
340	-249.053655876650
341	-249.049436680832
342	-249.081910254988
343	-249.068717119709
344	-249.129655129575
345	-249.077751680195
346	-249.125003503224
347	-249.091977044239
348	-249.108570635469
349	-249.112185203141
350	-249.126409464006
351	-249.335728752579
352	-248.998135335213
353	-248.826885288849
354	-248.965785867695
355	-249.053119422454
356	-249.028474070051
357	-249.047725402928
358	-249.073733002160
359	-249.102723810364
360	-249.116289435038
361	-249.140274755542
362	-249.162868009532
363	-249.185203111565
364	-249.200934332567
365	-249.205367384118
366	-249.188974602899
367	-249.226832695366
368	-249.232216873575
369	-249.246369495313
370	-249.316371883849
371	-249.278755306037
372	-249.265696399003
373	-249.267943780984
374	-249.271501871355
375	-249.278272647540
376	-249.314373771590
377	-249.303397792973
378	-249.288716310298
379	-249.298387118238
380	-249.345160649730
381	-249.360650008446
382	-249.320668250063
383	-249.313442584874
384	-249.318821368352
385	-249.323310994826
386	-249.328899039320
387	-249.335174751377
388	-249.341976149167
389	-249.349316384024
390	-249.356878338410
391	-249.364122003858
392	-249.370920613539
393	-249.377101805986
394	-249.387322775454
395	-249.396618711627
396	-249.398193756380
397	-249.415210872909
398	-249.410840998325
399	-249.435770877239
400	-249.461346297069

==> c2iv.txt <==
1	0.138193450452388
2	0.111547959440821
3	0.121713464244953
4	0.134706619895562
5	0.149708792026696
6	0.169918086741549
7	0.178946269070969
8	0.183374744035473
9	0.186964061778682
10	0.188340027611690
11	0.189229042900153
12	0.189246227723856
13	0.189680107257183
14	0.189788274409752
15	0.190206926141304
16	0.190513149354507
17	0.191221592121436
18	0.191708996099447
19	0.192227457089775
20	0.192677734788403
21	0.193114717715091
22	0.193515817724878
23	0.193827524404960
24	0.194133726327891
25	0.194453007298630
26	0.198828618911337
27	0.199309237301051
28	0.199556138217917
29	0.199752974388766
30	0.199878921232516
31	0.199992529254879
32	0.200084811657414
33	0.200143647280411
34	0.200205623049118
35	0.200265133091292
36	0.200305792554352
37	0.200331957689842
38	0.200355393923127
39	0.200376137844291
40	0.200390625638935
41	0.200406441346980
42	0.200414254289938
43	0.200422809910816
44	0.200432296404759
45	0.200435927544977
46	0.200440043192381
47	0.200445395322936
48	0.200454813294619
49	0.200461752118056
50	0.201028779845423
51	0.199918635978721
52	0.199952187053747
53	0.199986108544093
54	0.200006527025803
55	0.200021878679044
56	0.200032719139916
57	0.200046485904382
58	0.200054716278967
59	0.200062614160592
60	0.200066184950746
61	0.200059729667232
62	0.200055501227831
63	0.200054270450259
64	0.200058195334022
65	0.200066535830890
66	0.200074859075524
67	0.200081419517296
68	0.200087543389803
69	0.200097449913194
70	0.200105019766782
71	0.200113057292758
72	0.200108272362746
73	0.200112202189268
74	0.200117285372432
75	0.200122411256964
76	0.199993069669180
77	0.200003507429203
78	0.200013804658371
79	0.200017610483976
80	0.200017904564760
81	0.200019623112331
82	0.200024620150912
83	0.200028321752353
84	0.200032070307702
85	0.200034317057850
86	0.200034658642502
87	0.200038676032848
88	0.200035004022397
89	0.200036999630731
90	0.200035665584664
91	0.200035937997277
92	0.200036908725380
93	0.200036137563395
94	0.200040176463194
95	0.200041245025281
96	0.200040763113170
97	0.200038714400933
98	0.200037777904123
99	0.200037746285257
100	0.200266663976392
101	0.199908313381374
102	0.199917513986408
103	0.199888135891860
104	0.199896493417182
105	0.199879646539672
106	0.199895592482917
107	0.199881202497064
108	0.199898858280078
109	0.199895025999037
110	0.199912256436468
111	0.199924161942473
112	0.199928688027983
113	0.199935641227866
114	0.199937659423193
115	0.199941591122456
116	0.199943876851196
117	0.199944211135129
118	0.199943974065304
119	0.199945329099522
120	0.199946306027640
121	0.199949933039545
122	0.199954735519211
123	0.199960068114265
124	0.199965021202082
125	0.199972840727989
126	0.200001320180984
127	0.200004961393621
128	0.200009521272309
129	0.200014499739109
130	0.200012322114521
131	0.200014689048593
132	0.200018314859886
133	0.200019535911092
134	0.200023346902217
135	0.200020224876671
136	0.200023740729653
137	0.200025131644396
138	0.200027826131302
139	0.200028447200719
140	0.200028470844938
141	0.200029007006535
142	0.200031748706360
143	0.200029869381490
144	0.200027895356462
145	0.200030674183384
146	0.200031432141136
147	0.200035043918339
148	0.200032388303130
149	0.200034654218631
150	0.200162123236561
151	0.199511715081225
152	0.199809675247924
153	0.199603573681122
154	0.199759142807358
155	0.199655752477907
156	0.199786625704873
157	0.199709973929521
158	0.199815086113988
159	0.199765900031515
160	0.199844980467985
161	0.199795671530599
162	0.199862205222937
163	0.199831532006459
164	0.199880741071706
165	0.199856513139266
166	0.199899930259834
167	0.199878433717704
168	0.199907332202243
169	0.199886963866264
170	0.199912921383801
171	0.199901454215749
172	0.199921497657849
173	0.199920474907057
174	0.199923246490826
175	0.199926098759185
176	0.199996146656631
177	0.199998634179221
178	0.199999830673543
179	0.200000966315574
180	0.200003368872829
181	0.200006840754229
182	0.200009041193735
183	0.200011592394810
184	0.200014166170195
185	0.200016209329770
186	0.200019472946065
187	0.200019689492116
188	0.200020079173203
189	0.200020476995265
190	0.200022369069144
191	0.200023215470490
192	0.200024488092310
193	0.200027193061348
194	0.200029933199777
195	0.200031153471236
196	0.200031846021803
197	0.200034315538398
198	0.200036627961136
199	0.200036608232312
200	0.200097676761987
201	0.199904169713904
202	0.199873211831581
203	0.199841217757242
204	0.199804886937015
205	0.199775065034585
206	0.199781912597584
207	0.199796381439728
208	0.199767862958923
209	0.199787842561639
210	0.199770609069867
211	0.199795285322509
212	0.199797518054997
213	0.199793086111091
214	0.199796285522042
215	0.199792369377835
216	0.199788505660555
217	0.199789417911885
218	0.199785619935464
219	0.199787943299876
220	0.199787127101272
221	0.199787122441790
222	0.199786350473739
223	0.199786476460682
224	0.199783926759967
225	0.199784983366032
226	0.200002948772404
227	0.199991401298899
228	0.200005675550357
229	0.199985106807368
230	0.200004018149101
231	0.199986997955775
232	0.199996400540096
233	0.199994545936301
234	0.199992715892426
235	0.199991062198933
236	0.199988360407322
237	0.199985724363819
238	0.199983594084446
239	0.199979456524109
240	0.199979332161095
241	0.199971993845492
242	0.199971662715448
243	0.199964597061464
244	0.199963981940149
245	0.199950659170292
246	0.199956845660581
247	0.199946637819114
248	0.199945429011322
249	0.199948865022387
250	0.199866371559040
251	0.199893205652512
252	0.199951528947130
253	0.200082575759054
254	0.200142739990216
255	0.200247409323580
256	0.200188464073474
257	0.200296777536358
258	0.200238800110293
259	0.200310310596708
260	0.200256923012532
261	0.200331401992127
262	0.200290241501646
263	0.200355272856686
264	0.200299078986027
265	0.200333463648573
266	0.200308043333414
267	0.200304558107506
268	0.200299967974550
269	0.200313194464407
270	0.200286847066862
271	0.200334253797485
272	0.200300124430529
273	0.200342279956924
274	0.200310577695168
275	0.200332502237665
276	0.199988531789705
277	0.199995051737447
278	0.199972132646419
279	0.199975850844260
280	0.199957521458540
281	0.199962694965433
282	0.199958633143981
283	0.199957935404835
284	0.199958847255776
285	0.199956636621328
286	0.199959046248523
287	0.199952545286802
288	0.199970709657479
289	0.199943719252702
290	0.199972596295958
291	0.199958982593448
292	0.199968038204433
293	0.199958652499733
294	0.199974133581436
295	0.199967047106807
296	0.199974687747797
297	0.199980769958187
298	0.199982534006185
299	0.199994122711405
300	0.200006925880602
301	0.199494535750503
302	0.199138321611347
303	0.199290020307524
304	0.199664812411690
305	0.199740990618441
306	0.199925851038698
307	0.199979945694512
308	0.200058971908127
309	0.200169380285377
310	0.200222014435469
311	0.200285018066182
312	0.200261730592222
313	0.200334586161379
314	0.200341707676635
315	0.200376842927256
316	0.200423636597940
317	0.200436411569210
318	0.200474113988156
319	0.200498886346538
320	0.200505491971365
321	0.200529006118916
322	0.200536051971448
323	0.200554004535288
324	0.200580578723587
325	0.200602762861875
326	0.199955540411924
327	0.199974762727648
328	0.200125076055424
329	0.200119626351666
330	0.200169315778178
331	0.200190049832374
332	0.200209856450511
333	0.200233791372866
334	0.200251354019530
335	0.200275968715959
336	0.200276454500616
337	0.200290064413719
338	0.200285394601057
339	0.200319222408328
340	0.200297230198636
341	0.200356853609868
342	0.200327377063444
343	0.200436594040675
344	0.200346348887957
345	0.200439865086096
346	0.200388723888959
347	0.200418663479088
348	0.200447962863345
349	0.200426157189433
350	0.200652993506561
351	0.199721277746446
352	0.199271677244725
353	0.199460085707335
354	0.199781375537024
355	0.199689378035640
356	0.199749878612876
357	0.199825197945437
358	0.199795984882905
359	0.199892466215556
360	0.199921206100023
361	0.200039312622251
362	0.199990273873559
363	0.200093075666779
364	0.199965903722171
365	0.200025795374843
366	0.200048378420335
367	0.200087091369805
368	0.200101187503521
369	0.200135632511472
370	0.200075524709024
371	0.200066028221518
372	0.200082137278260
373	0.200098365361750
374	0.200118995852837
375	0.200185467149859
376	0.200118838084169
377	0.200050689887913
378	0.200107152683530
379	0.200177129755747
380	0.200223038894612
381	0.200166236655136
382	0.200174899741943
383	0.200201047787630
384	0.200222048508371
385	0.200240932431284
386	0.200260973122464
387	0.200278711690176
388	0.200298125915680
389	0.200315010014150
390	0.200334738847529
391	0.200349892278001
392	0.200372603851422
393	0.200392064558219
394	0.200415518253635
395	0.200338718975824
396	0.200472944252008
397	0.200337964952435
398	0.200419978485860
399	0.200446514767089
400	0.200383322793269

==> c3do.txt <==
1	28.0541968545590
2	1.86641856320213
3	-0.159334777784551
4	-3.52666317978765
5	-8.26659522513695
6	-18.3214853403932
7	-25.7296608078039
8	-32.8601409298146
9	-38.5205049491224
10	-44.2295230136768
11	-49.2339167277189
12	-54.2517219447316
13	-59.1601821863891
14	-64.6938943150286
15	-70.6099748945042
16	-77.0678241655839
17	-83.2685149874982
18	-89.2177967432462
19	-94.6604565215797
20	-99.9681921788083
21	-104.863251578320
22	-109.625310229715
23	-114.315787207944
24	-118.898013624862
25	-123.378796312139
26	-127.729554415818
27	-130.276685460907
28	-134.101613291298
29	-137.658721283913
30	-140.773014970174
31	-143.452448010000
32	-145.705047384074
33	-147.609744226331
34	-149.108207874931
35	-150.376138402957
36	-151.476719715993
37	-152.340896425257
38	-153.096546921948
39	-153.780551856524
40	-154.379503352949
41	-154.915766490620
42	-155.425001830620
43	-155.880788541070
44	-156.293377848956
45	-156.692945214369
46	-157.080839335184
47	-157.452556735104
48	-157.789719862779
49	-158.116073231122
50	-158.424902030601
51	-171.185060349179
52	-169.583572930688
53	-169.330112209472
54	-168.876636414183
55	-168.803673757217
56	-168.679787285222
57	-168.648670747981
58	-168.647467192058
59	-168.684511145671
60	-168.683213970279
61	-168.718381213207
62	-168.947975978351
63	-169.160345063761
64	-169.336916715484
65	-169.498774302351
66	-169.634941261308
67	-169.744285781794
68	-169.816770287671
69	-169.881688414146
70	-169.923898970926
71	-169.982727706517
72	-170.014801915475
73	-170.049854193827
74	-170.086351691917
75	-170.123836128629
76	-170.170809109468
77	-170.217939355033
78	-170.270270891350
79	-170.245519960307
80	-170.382919685883
81	-170.453321805971
82	-170.540927187104
83	-170.625942358670
84	-170.699718830235
85	-170.780847329254
86	-170.821440259440
87	-170.884486386491
88	-170.988604154619
89	-171.093943306942
90	-171.116165626701
91	-171.133810160278
92	-171.152065121994
93	-171.228879402597
94	-171.305380374899
95	-171.352112147298
96	-171.493272666010
97	-171.641337160369
98	-171.730523785372
99	-171.792376358185
100	-171.870294801814
101	-184.181292796357
102	-182.106725965706
103	-181.299687381141
104	-180.408759954590
105	-180.192771394183
106	-179.437061249897
107	-179.354254045598
108	-178.859465777771
109	-178.742210090089
110	-178.389899087707
111	-178.387043736627
112	-178.603809197150
113	-178.684472803821
114	-178.840341049367
115	-178.805286589673
116	-178.808181160671
117	-178.687397682048
118	-178.535478123371
119	-178.427922212357
120	-178.282187675777
121	-178.274041723485
122	-178.311548001460
123	-178.328419216328
124	-178.325168812087
125	-178.350535082524
126	-178.350714282896
127	-178.857882470735
128	-178.352594597838
129	-178.604996316000
130	-178.252418598656
131	-178.203559201173
132	-178.124384596600
133	-178.007931324839
134	-177.911493469638
135	-177.955185747183
136	-177.874369097340
137	-177.986192434559
138	-177.981764612020
139	-177.986633020003
140	-177.949248992575
141	-177.926481770125
142	-177.824479354757
143	-177.856333550911
144	-177.827916010969
145	-177.824467880999
146	-177.749220435187
147	-177.741374870391
148	-177.696770205840
149	-177.728445167014
150	-177.757672261474
151	-179.321840286426
152	-184.954513966637
153	-185.476196360726
154	-185.578476634732
155	-185.917465782807
156	-186.112973233302
157	-186.260439165841
158	-186.408606928447
159	-186.540393513010
160	-186.667157228089
161	-186.772418029243
162	-186.814725352880
163	-186.854034359900
164	-186.891872217130
165	-186.931515247949
166	-186.972142985579
167	-187.008920836309
168	-187.049384574569
169	-187.097445614035
170	-187.141402285194
171	-187.185449207613
172	-187.228859363129
173	-187.268046963041
174	-187.305055297660
175	-187.342516012536
176	-187.383205905284
177	-187.644359071916
178	-187.682256859022
179	-187.715759603298
180	-187.748107138504
181	-187.773801142898
182	-187.799951612870
183	-187.822978912496
184	-187.846481478445
185	-187.868156263468
186	-187.896106749733
187	-187.923316058603
188	-187.947413710534
189	-187.977218519988
190	-187.995694209236
191	-188.025332816915
192	-188.042613250455
193	-188.066177268769
194	-188.092371656523
195	-188.116459288014
196	-188.136781211370
197	-188.162862792938
198	-188.178029815252
199	-188.190962270902
200	-188.198732278608
201	-185.563215443229
202	-186.610516708517
203	-187.750383265097
204	-188.876236652431
205	-189.999759106776
206	-191.103790031058
207	-192.204882304629
208	-193.237044365493
209	-194.269067376744
210	-195.320330797461
211	-196.296800914877
212	-196.675167425770
213	-196.976931117387
214	-197.209898253743
215	-197.436913604171
216	-197.679442626225
217	-197.931454891212
218	-198.135155026614
219	-198.346495665252
220	-198.554997811473
221	-198.730646792409
222	-198.876771847965
223	-199.020096466201
224	-199.162314911575
225	-199.297947703624
226	-199.429976510421
227	-200.144004543501
228	-200.396986134066
229	-200.529083600937
230	-200.644907647436
231	-200.753345202391
232	-200.857401774162
233	-200.960467742835
234	-201.067834020582
235	-201.168084691827
236	-201.270768394726
237	-201.367972045441
238	-201.461736205043
239	-201.547676153775
240	-201.626466609528
241	-201.695552933013
242	-201.764410968264
243	-201.829829728836
244	-201.892241108798
245	-201.942540622388
246	-201.984165521390
247	-202.020508956389
248	-202.055665374359
249	-202.091109002993
250	-202.129058668607
251	-200.475406945751
252	-202.413112719092
253	-204.237345131944
254	-205.887687431924
255	-206.499743545290
256	-206.648894269650
257	-206.793894724571
258	-206.924924230467
259	-207.035415453712
260	-207.146555353966
261	-207.246739199446
262	-207.347568898330
263	-207.440004594742
264	-207.514574329129
265	-207.570541591527
266	-207.625626307127
267	-207.680157019327
268	-207.734044851615
269	-207.785064957482
270	-207.829042758584
271	-207.864476730749
272	-207.899268600359
273	-207.934359002938
274	-207.973163866546
275	-208.015749889047
276	-208.063107522775
277	-208.558779388490
278	-208.695913989044
279	-208.754120288982
280	-208.807439429998
281	-208.866213991696
282	-208.920877681263
283	-208.964413349810
284	-208.993565417373
285	-209.017656433060
286	-209.039255179695
287	-209.055619252512
288	-209.069068465640
289	-209.081899783934
290	-209.095174416678
291	-209.106534404487
292	-209.118478190380
293	-209.132448259925
294	-209.145761358193
295	-209.160970235753
296	-209.178041627155
297	-209.195572176655
298	-209.214855978450
299	-209.235963309361
300	-209.258564523286
301	-209.587420341242
302	-210.362545149567
303	-211.009647271198
304	-211.544112825443
305	-211.713259350521
306	-211.825715832703
307	-211.926539754098
308	-211.989721783097
309	-212.033177660946
310	-212.076676184829
311	-212.128104696966
312	-212.119580694928
313	-212.118190914647
314	-212.161469368936
315	-212.164791758542
316	-212.195354770043
317	-212.216357063713
318	-212.242149778353
319	-212.261733081590
320	-212.281375881363
321	-212.296404758817
322	-212.311493468278
323	-212.327555928763
324	-212.345692523199
325	-212.363880545854
326	-212.379720526526
327	-212.330308976947
328	-212.345402897341
329	-212.357821754614
330	-212.369434393957
331	-212.380999712876
332	-212.390616614821
333	-212.398762553084
334	-212.406277108634
335	-212.414950341932
336	-212.422887811434
337	-212.430756789139
338	-212.437170681156
339	-212.446345433304
340	-212.452228136380
341	-212.458338826005
342	-212.463635992381
343	-212.468247511603
344	-212.472855650885
345	-212.477422250705
346	-212.482551750960
347	-212.486867130255
348	-212.491100729517
349	-212.495312781948
350	-212.499866615454
351	-212.740606174382
352	-213.178106366880
353	-213.424509995315
354	-213.545797874798
355	-213.631071601108
356	-213.692171096135
357	-213.723821040600
358	-213.728455948560
359	-213.768937733159
360	-213.784794874448
361	-213.821724030299
362	-213.847402548479
363	-213.882500067016
364	-213.897098039081
365	-213.916720667939
366	-213.937013469407
367	-213.948436065786
368	-213.958504369784
369	-213.962778258978
370	-213.972413140890
371	-213.982954940119
372	-213.994048532116
373	-214.001195312661
374	-214.009289660486
375	-214.016509634396
376	-214.023423647850
377	-213.966913856155
378	-214.000493792012
379	-214.007919475645
380	-214.008533106613
381	-214.012962763554
382	-214.018511259820
383	-214.024909158282
384	-214.029947703576
385	-214.034863471437
386	-214.037958366665
387	-214.041103853608
388	-214.046690259521
389	-214.054290808321
390	-214.056408366246
391	-214.004090420150
392	-214.016014688241
393	-213.999838777097
394	-214.035179158981
395	-214.045913312873
396	-214.063053505814
397	-214.072138430265
398	-214.074743871402
399	-214.076176358819
400	-214.077698457515

==> c3dv.txt <==
1	0.156940301972720
2	0.126034272189742
3	0.138989248291696
4	0.156652760042558
5	0.163505404515755
6	0.185520439337713
7	0.198419748810004
8	0.204483042222915
9	0.207653352449552
10	0.208852506765253
11	0.209129209935745
12	0.208927254940202
13	0.208359358160250
14	0.208030720168150
15	0.207740274103275
16	0.208167086151513
17	0.208697886929990
18	0.209275606571127
19	0.209709773944658
20	0.210142845111659
21	0.210435469359720
22	0.210687823458086
23	0.210925340439910
24	0.211116754578652
25	0.211243627881638
26	0.207751531670259
27	0.207827062253797
28	0.207952453122454
29	0.208114434458354
30	0.208242010260906
31	0.208356827033560
32	0.208441505063830
33	0.208508617018745
34	0.208530803353026
35	0.208555315485566
36	0.208577284485676
37	0.208593961881631
38	0.208626161463760
39	0.208646522157310
40	0.208651957430543
41	0.208656210300594
42	0.208660714471333
43	0.208662028459417
44	0.208664701651685
45	0.208670800212916
46	0.208674922460065
47	0.208675374617971
48	0.208676995345265
49	0.208677847728957
50	0.223911903889257
51	0.223287919060990
52	0.223303764342472
53	0.223317931354602
54	0.223321177739840
55	0.223327898906611
56	0.223330101869326
57	0.223333055897817
58	0.223334260772481
59	0.223337798549906
60	0.223338575779258
61	0.223342005095736
62	0.223343005227678
63	0.223341579673596
64	0.223343014327809
65	0.223345039513926
66	0.223346068843104
67	0.223346834629722
68	0.223346471858831
69	0.223345441851608
70	0.223344698772990
71	0.223343106683658
72	0.223344154093757
73	0.223344001277217
74	0.223342472669106
75	0.223342884044256
76	0.223122047379753
77	0.223122385234101
78	0.223121160218560
79	0.223123750948966
80	0.223124327805152
81	0.223124819019667
82	0.223125300459051
83	0.223124992909804
84	0.223124999693027
85	0.223123899388241
86	0.223123942412000
87	0.223123638396775
88	0.223125107095204
89	0.223123964747439
90	0.223123900335476
91	0.223123863639690
92	0.223124254676939
93	0.223124842067583
94	0.223124992210772
95	0.223124768909807
96	0.223125063289041
97	0.223124435172223
98	0.223123310593512
99	0.223125019869291
100	0.242099315221772
101	0.241819747761550
102	0.241844044274458
103	0.241845207086585
104	0.241848951794549
105	0.241850087694811
106	0.241853708566752
107	0.241855478403923
108	0.241857478199382
109	0.241857859648411
110	0.241855930023942
111	0.241850783444318
112	0.241850547496588
113	0.241850849003730
114	0.241850501004031
115	0.241851005369677
116	0.241851103474485
117	0.241850924913115
118	0.241850472965237
119	0.241850650561051
120	0.241850611052183
121	0.241850477593516
122	0.241850577859714
123	0.241850482555457
124	0.241850260242880
125	0.241850531113858
126	0.239838393308588
127	0.239861595395810
128	0.239862935431980
129	0.239866590653904
130	0.239866075770862
131	0.239866413204345
132	0.239866325031068
133	0.239866198314064
134	0.239865648508090
135	0.239865457242128
136	0.239865892205298
137	0.239865290612985
138	0.239865866711401
139	0.239865725762563
140	0.239866129147953
141	0.239866928789201
142	0.239867304097451
143	0.239867149291723
144	0.239867355785497
145	0.239867217997122
146	0.239867268333166
147	0.239867470399626
148	0.239867476100617
149	0.239867557858764
150	0.244578653215167
151	0.243867957252848
152	0.243984169367934
153	0.244034183504877
154	0.244046152260494
155	0.244058494096263
156	0.244070877670365
157	0.244075682827172
158	0.244077809802440
159	0.244079936369716
160	0.244081271459239
161	0.244084307485588
162	0.244083981138480
163	0.244083456073780
164	0.244083091148045
165	0.244082339751675
166	0.244082155728929
167	0.244081531137976
168	0.244081283851778
169	0.244081772087815
170	0.244081998390221
171	0.244082607398664
172	0.244082983456631
173	0.244083534162507
174	0.244083257359798
175	0.244082857776396
176	0.244390667545391
177	0.244389711409291
178	0.244390340019467
179	0.244390643642176
180	0.244391081029647
181	0.244391365516656
182	0.244391631963759
183	0.244391865585752
184	0.244391790547787
185	0.244391524492514
186	0.244391523025048
187	0.244391385448077
188	0.244391342343469
189	0.244391427058254
190	0.244391400297797
191	0.244391661714506
192	0.244391357788156
193	0.244391397618135
194	0.244391956801927
195	0.244392513746068
196	0.244392603127324
197	0.244393289755890
198	0.244394383177894
199	0.244394349054992
200	0.243418756314639
201	0.242596234153117
202	0.242552235504634
203	0.242523588618207
204	0.242501936660761
205	0.242487246784430
206	0.242475038035092
207	0.242480469597113
208	0.242479577712177
209	0.242481652369606
210	0.242533146490976
211	0.242631406150330
212	0.242657017378223
213	0.242672858140126
214	0.242678801493533
215	0.242680291087499
216	0.242681128821818
217	0.242683266424293
218	0.242684095114811
219	0.242689087622983
220	0.242694767525115
221	0.242697485375021
222	0.242699170183813
223	0.242700692685587
224	0.242701771014267
225	0.242702144351433
226	0.244287083916780
227	0.244550736539270
228	0.244555858520646
229	0.244558988960496
230	0.244561002735017
231	0.244561907033498
232	0.244562658905812
233	0.244561470802186
234	0.244562485250909
235	0.244563042994541
236	0.244564641288635
237	0.244565738088918
238	0.244568080842251
239	0.244569168594652
240	0.244572481397368
241	0.244573704361288
242	0.244575602436907
243	0.244577344403874
244	0.244580611495812
245	0.244581293506449
246	0.244581751027646
247	0.244581773720279
248	0.244581704478409
249	0.244581562927533
250	0.244090565506237
251	0.243699659778868
252	0.243674619126869
253	0.243726926718092
254	0.243996536187733
255	0.243999856601416
256	0.244008502140357
257	0.244016217306655
258	0.244013983516437
259	0.244016064853665
260	0.244019421251526
261	0.244020591520731
262	0.244023911649512
263	0.244027166311373
264	0.244030584885309
265	0.244031689033021
266	0.244032484238743
267	0.244033893697671
268	0.244035175794334
269	0.244037320596875
270	0.244037231642465
271	0.244037139032242
272	0.244036772190786
273	0.244036505580667
274	0.244036476666425
275	0.244035405075253
276	0.245232792261935
277	0.245311229326991
278	0.245301662810182
279	0.245303367828007
280	0.245304100394576
281	0.245306611631998
282	0.245309210236119
283	0.245311399806401
284	0.245312043916643
285	0.245313360767827
286	0.245313991282885
287	0.245314161930055
288	0.245314255651408
289	0.245313748591182
290	0.245313208289804
291	0.245312625346620
292	0.245312173912041
293	0.245311328036393
294	0.245311095671404
295	0.245310464628152
296	0.245310505759316
297	0.245310018053457
298	0.245309444022502
299	0.245308874946872
300	0.245202035149157
301	0.245053618478135
302	0.245108447241502
303	0.245131129303744
304	0.245178313220994
305	0.245186361732726
306	0.245188891394772
307	0.245201881552966
308	0.245202171688492
309	0.245197645376711
310	0.245237410833027
311	0.245212568975584
312	0.245201713574959
313	0.245233454650024
314	0.245192177627455
315	0.245205927183491
316	0.245195841122156
317	0.245206079178303
318	0.245205114428322
319	0.245209201583271
320	0.245210081191732
321	0.245209592897120
322	0.245209120608145
323	0.245208760377567
324	0.245209192239559
325	0.245209471416996
326	0.245051356760687
327	0.245055861216851
328	0.245056043653407
329	0.245056482176573
330	0.245056567344686
331	0.245056963278957
332	0.245057627807381
333	0.245057384831437
334	0.245057171763558
335	0.245057384440528
336	0.245056960636225
337	0.245057302684135
338	0.245057396556816
339	0.245057594124588
340	0.245058303871243
341	0.245058602032373
342	0.245058094067824
343	0.245058137093779
344	0.245058090032543
345	0.245059248298656
346	0.245059145958420
347	0.245059400381341
348	0.245059378681212
349	0.245059346085501
350	0.244651844027726
351	0.244420498536536
352	0.244466211438696
353	0.244657464049286
354	0.244654956903954
355	0.244673194090390
356	0.244680217664000
357	0.244673726937922
358	0.244681939698313
359	0.244677104905434
360	0.244678496328282
361	0.244676407023003
362	0.244674776869348
363	0.244678432702256
364	0.244677458186795
365	0.244679938023671
366	0.244680904438176
367	0.244685883379293
368	0.244683149785088
369	0.244685509851768
370	0.244683131317326
371	0.244685714071529
372	0.244684526131485
373	0.244684454955344
374	0.244685114173421
375	0.244684930124197
376	0.244490931793919
377	0.244503581200668
378	0.244505738231873
379	0.244496614986704
380	0.244495823253914
381	0.244494406204887
382	0.244492631767160
383	0.244494337009324
384	0.244497390174775
385	0.244497334990723
386	0.244497564942768
387	0.244496894038234
388	0.244498712522190
389	0.244505800565765
390	0.244513974111124
391	0.244514399319030
392	0.244502681546081
393	0.244498871005445
394	0.244493790430793
395	0.244496518118710
396	0.244497643826998
397	0.244498354625995
398	0.244498337057967
399	0.244498277955505
400	0.244498190958702

==> c3eo.txt <==
1	17.0385077763553
2	1.11648437825331
3	-0.110010493256908
4	-2.55471004827684
5	-5.46977007285133
6	-11.7830881682967
7	-18.9663736352314
8	-24.5972608395864
9	-30.2570051133770
10	-35.1167389224554
11	-39.5396758148144
12	-43.9204312292694
13	-48.9545804885107
14	-54.6914081748366
15	-60.9981140333066
16	-67.7493212295170
17	-74.4422896011351
18	-80.7297785913393
19	-86.6022870999266
20	-92.1621926093428
21	-97.3413472676453
22	-102.301904811251
23	-107.209321274252
24	-112.002788472045
25	-116.696458456249
26	-121.227511532239
27	-123.412098469075
28	-127.365893854549
29	-130.982485815399
30	-134.079579626011
31	-136.747973517834
32	-138.958046740429
33	-140.781169852255
34	-142.163050315795
35	-143.311223913327
36	-144.333986210632
37	-145.197317986235
38	-145.969012218456
39	-146.632654222935
40	-147.161805162289
41	-147.626506843971
42	-148.072970487320
43	-148.486683477998
44	-148.862639221599
45	-149.235493425551
46	-149.596755101404
47	-149.940535909638
48	-150.260707825632
49	-150.569157707538
50	-150.872067029139
51	-149.894822929672
52	-149.946109924294
53	-150.427609534029
54	-150.761483056845
55	-151.039179685095
56	-151.284696184325
57	-151.515439110080
58	-151.728981652428
59	-151.919680156771
60	-152.115370149584
61	-152.309181686732
62	-152.437371995068
63	-152.564192754570
64	-152.673126268843
65	-152.801002839969
66	-152.937831357557
67	-153.066421475913
68	-153.193923946063
69	-153.316841754767
70	-153.423995642417
71	-153.531109700230
72	-153.607071442718
73	-153.686071823385
74	-153.765883369256
75	-153.828487043256
76	-153.883759980099
77	-153.778171313307
78	-153.849137228566
79	-153.898659919643
80	-153.978368879677
81	-154.058210069483
82	-154.133483285746
83	-154.197845819894
84	-154.261389544443
85	-154.327958293947
86	-154.385292071938
87	-154.445809036382
88	-154.506527516502
89	-154.571741243205
90	-154.629524825418
91	-154.688977638046
92	-154.749100417790
93	-154.808133209871
94	-154.864014619021
95	-154.920043491711
96	-154.978234430188
97	-155.036410697589
98	-155.090794416266
99	-155.137500676283
100	-155.195812323203
101	-160.994766508616
102	-161.693010063208
103	-162.516163820303
104	-163.015179013708
105	-163.543777249742
106	-164.008052648141
107	-164.501623258062
108	-164.947208825869
109	-165.390530527531
110	-165.803079204905
111	-166.150102045442
112	-166.178838352622
113	-166.234029693275
114	-166.296078733181
115	-166.352266547897
116	-166.428530067135
117	-166.495590428964
118	-166.562781903547
119	-166.605463733642
120	-166.659667614494
121	-166.711289253277
122	-166.765441718684
123	-166.813915034033
124	-166.860591415812
125	-166.894335132663
126	-166.925624242553
127	-164.743153960094
128	-164.920380961846
129	-164.996754385344
130	-165.073088426787
131	-165.105600231786
132	-165.117865621350
133	-165.124980071626
134	-165.139367831667
135	-165.148645745271
136	-165.171389319517
137	-165.214492596057
138	-165.238392772061
139	-165.284057466612
140	-165.305993254848
141	-165.337430498995
142	-165.367820243906
143	-165.397407277599
144	-165.430152249869
145	-165.454420600125
146	-165.490938309309
147	-165.525969169608
148	-165.561341262967
149	-165.599242782831
150	-165.623370106860
151	-186.029090799486
152	-182.668254762151
153	-184.506200070756
154	-185.162369288644
155	-185.592613586012
156	-185.934562328695
157	-186.198360213687
158	-186.385169380537
159	-186.522496682626
160	-186.652873079277
161	-186.760867494316
162	-186.808964929521
163	-186.846553243589
164	-186.879652905849
165	-186.919937468427
166	-186.958845861838
167	-186.996448827662
168	-187.035246935169
169	-187.082708167916
170	-187.126954696730
171	-187.172613370821
172	-187.219250327391
173	-187.259380112549
174	-187.296942754041
175	-187.332793805698
176	-187.373370588546
177	-187.633111359573
178	-187.674146451316
179	-187.710580044492
180	-187.744053771192
181	-187.771742380703
182	-187.801195559076
183	-187.822919964021
184	-187.846308395916
185	-187.868027653225
186	-187.895949424351
187	-187.924578124288
188	-187.948155534692
189	-187.978918412549
190	-187.997344416883
191	-188.027853638355
192	-188.045959913561
193	-188.069831052785
194	-188.095817760899
195	-188.119746004066
196	-188.140567673384
197	-188.166789434186
198	-188.180816561380
199	-188.191599454834
200	-188.199233397053
201	-204.129920697475
202	-203.320890454638
203	-203.006136007554
204	-202.598198031996
205	-202.057814211608
206	-201.344653801727
207	-200.486309571672
208	-199.552793469465
209	-198.463779382517
210	-197.481229560438
211	-196.712139926427
212	-196.835184488789
213	-197.044762196725
214	-197.249644692784
215	-197.466571065552
216	-197.702787338990
217	-197.950581567807
218	-198.164288376083
219	-198.368183592755
220	-198.558705628502
221	-198.730683606531
222	-198.873812214671
223	-199.008699579569
224	-199.152023789726
225	-199.289770338688
226	-199.425129003474
227	-200.149252346803
228	-200.393266022036
229	-200.528275043863
230	-200.644247659658
231	-200.750947038809
232	-200.852875221258
233	-200.954165299488
234	-201.061155782723
235	-201.159679621644
236	-201.261712456325
237	-201.359843054487
238	-201.455487298375
239	-201.543166656709
240	-201.623904321659
241	-201.695662993725
242	-201.765598559880
243	-201.831882614969
244	-201.894525680309
245	-201.944874704271
246	-201.987283499717
247	-202.024456576747
248	-202.060099910133
249	-202.095905223177
250	-202.134436991123
251	-209.906197938882
252	-208.860442599938
253	-207.820847356034
254	-206.554867130159
255	-206.508663234793
256	-206.663585881124
257	-206.805014969358
258	-206.915381434439
259	-207.034802980068
260	-207.150282799391
261	-207.253932732896
262	-207.353034042145
263	-207.443118981295
264	-207.517409366038
265	-207.573879014100
266	-207.627900935825
267	-207.682297543219
268	-207.736673379486
269	-207.787942163153
270	-207.831300786193
271	-207.867472287751
272	-207.902417635667
273	-207.938812969703
274	-207.979563382231
275	-208.023291724751
276	-208.073051675667
277	-208.620100250480
278	-208.718300316836
279	-208.764026748779
280	-208.820346846690
281	-208.874984327379
282	-208.926942434108
283	-208.969621919847
284	-208.997145524196
285	-209.020912835583
286	-209.041791723407
287	-209.057372447877
288	-209.070474938029
289	-209.083354986532
290	-209.096637218172
291	-209.108015262818
292	-209.117126194475
293	-209.129830726240
294	-209.145003731317
295	-209.162704004422
296	-209.181395833632
297	-209.199578452180
298	-209.218926512138
299	-209.240091382696
300	-209.262548360441
301	-213.241620254701
302	-212.709178617515
303	-212.117237747135
304	-211.558205430835
305	-211.704791445397
306	-211.827237952301
307	-211.925106998051
308	-211.995946963622
309	-212.035141296576
310	-212.070919891678
311	-212.107992419420
312	-212.132696777467
313	-212.152902343208
314	-212.176925894077
315	-212.191556732292
316	-212.215124117300
317	-212.232279684010
318	-212.249093365501
319	-212.266594927049
320	-212.284282442494
321	-212.299944617407
322	-212.315570647267
323	-212.332291398197
324	-212.350788067156
325	-212.368576979682
326	-212.384352390210
327	-212.333451691234
328	-212.348453228977
329	-212.360483139368
330	-212.371294235490
331	-212.382182953238
332	-212.391653268376
333	-212.399804506093
334	-212.407426427952
335	-212.414836917553
336	-212.422936323203
337	-212.429116761639
338	-212.438051861776
339	-212.445316202210
340	-212.453377695099
341	-212.459252290730
342	-212.463970732275
343	-212.468648853613
344	-212.473115280536
345	-212.477984608279
346	-212.482506768743
347	-212.486964121760
348	-212.491143826612
349	-212.495476650163
350	-212.499876536540
351	-214.322092853104
352	-213.866047494960
353	-213.521384989851
354	-213.594093124335
355	-213.653633902768
356	-213.729034915957
357	-213.743658394800
358	-213.779270446223
359	-213.803719762339
360	-213.824938799474
361	-213.854504035441
362	-213.873392895934
363	-213.901536140225
364	-213.916640019034
365	-213.930773411478
366	-213.939030618840
367	-213.952843170512
368	-213.960969984422
369	-213.972225068214
370	-213.980206515658
371	-213.985931756490
372	-213.993327606683
373	-214.001368647872
374	-214.009024401221
375	-214.016646368315
376	-214.023516128420
377	-213.962809440884
378	-213.981398081379
379	-214.004575303460
380	-214.009263220380
381	-214.013744772409
382	-214.019941095503
383	-214.026237091909
384	-214.031269196241
385	-214.036241225426
386	-214.039935358732
387	-214.044932893764
388	-214.052269596655
389	-214.059075952025
390	-214.060538347754
391	-214.054769322349
392	-214.082830521135
393	-214.070111617870
394	-214.074942471606
395	-214.075381814669
396	-214.077275938389
397	-214.074204418825
398	-214.074991695614
399	-214.076405174224
400	-214.077976917831

==> c3ev.txt <==
1	0.124792253669021
2	0.101990146177114
3	0.111515973855239
4	0.126633892078343
5	0.133537707630844
6	0.153140209724917
7	0.165625268418643
8	0.172140412346780
9	0.175929922445339
10	0.177590697179180
11	0.178450343972960
12	0.178940433889572
13	0.179611328085507
14	0.180629887180635
15	0.181949585650602
16	0.183869001805957
17	0.185752719248422
18	0.187448690244936
19	0.188846442999822
20	0.189988853372760
21	0.190883449545287
22	0.191682651447430
23	0.192447760481763
24	0.193098168750059
25	0.193618458931810
26	0.190224431878012
27	0.190622532996556
28	0.191026733528635
29	0.191406741377204
30	0.191703218342568
31	0.191954721720551
32	0.192160027040872
33	0.192316920230715
34	0.192406120309206
35	0.192478519471190
36	0.192529198357640
37	0.192566681188182
38	0.192613660155218
39	0.192638367296050
40	0.192645370911491
41	0.192652150492999
42	0.192663300085648
43	0.192670829227048
44	0.192682912363578
45	0.192696337871007
46	0.192704407964675
47	0.192709264930705
48	0.192715846837362
49	0.192722482628553
50	0.177141564944203
51	0.176457036621138
52	0.176591250860599
53	0.176662970964191
54	0.176737029347157
55	0.176803777098322
56	0.176860712541294
57	0.176912518037580
58	0.176949421224040
59	0.176990301748140
60	0.177025282006790
61	0.177021234361257
62	0.177006659605397
63	0.176988481178120
64	0.176978389461519
65	0.176977922361039
66	0.176980949895881
67	0.176984502995058
68	0.176988841617476
69	0.176995015984821
70	0.177001795406787
71	0.176998693159508
72	0.177008491593968
73	0.177020112906803
74	0.177025918667681
75	0.177032746770677
76	0.176830031997786
77	0.176843720877955
78	0.176856148302218
79	0.176865408962663
80	0.176877516500131
81	0.176889718142154
82	0.176889269712215
83	0.176886571857902
84	0.176886065596588
85	0.176882180097825
86	0.176879486263123
87	0.176873232061522
88	0.176866583854471
89	0.176862835493838
90	0.176861643065048
91	0.176861963593374
92	0.176861709909316
93	0.176865137504380
94	0.176865880966097
95	0.176854581656230
96	0.176843043437886
97	0.176835173729034
98	0.176835159530017
99	0.176834595710227
100	0.157779432310286
101	0.157536676719796
102	0.158093079786561
103	0.158424004814835
104	0.158793591083573
105	0.159195629106754
106	0.159529459035056
107	0.159864186166919
108	0.160167180204646
109	0.160486114412501
110	0.160700754115970
111	0.160634901872824
112	0.160625936826855
113	0.160624399489048
114	0.160625472421509
115	0.160645846723050
116	0.160665924527607
117	0.160687168162276
118	0.160701431525257
119	0.160729377526841
120	0.160743039061500
121	0.160744732302019
122	0.160741960951688
123	0.160737157026606
124	0.160718718411895
125	0.160700384484522
126	0.158487489096258
127	0.158653554041960
128	0.158652941302276
129	0.158699077225621
130	0.158713937552438
131	0.158711885881880
132	0.158694147249508
133	0.158675467061849
134	0.158643786232796
135	0.158624286294111
136	0.158619545300903
137	0.158598378897037
138	0.158591669022510
139	0.158573182151925
140	0.158568942084544
141	0.158571187781290
142	0.158566337544403
143	0.158573227952169
144	0.158568347931781
145	0.158582420585241
146	0.158585223146425
147	0.158599411652621
148	0.158606338261173
149	0.158611325346205
150	0.154779654599284
151	0.151683215850933
152	0.152700782419491
153	0.152693952140773
154	0.153004740760442
155	0.152974521324977
156	0.153139131768766
157	0.153185890735489
158	0.153235419694027
159	0.153243092816060
160	0.153302488242037
161	0.153359563191136
162	0.153389673271772
163	0.153391929951820
164	0.153408674288506
165	0.153411854911664
166	0.153423599343913
167	0.153436638453446
168	0.153444012961106
169	0.153451028023504
170	0.153470860283236
171	0.153491245016439
172	0.153508911131459
173	0.153531777190151
174	0.153542857974684
175	0.153564257153329
176	0.153878194361378
177	0.153894292475473
178	0.153914251511752
179	0.153935061976754
180	0.153948074564872
181	0.153980391058580
182	0.153991470198664
183	0.154002061651905
184	0.154000950036726
185	0.154002554814283
186	0.154020918786946
187	0.154020306240260
188	0.154043758929608
189	0.154048477660056
190	0.154064896996709
191	0.154065410240364
192	0.154072094656367
193	0.154077539161070
194	0.154083829938287
195	0.154092200694272
196	0.154105831748250
197	0.154106295458154
198	0.154110537916280
199	0.154114697423052
200	0.156209070834524
201	0.154983178000797
202	0.154595556469674
203	0.154219116587176
204	0.153823371700529
205	0.153417357874384
206	0.153004055497297
207	0.152622877391682
208	0.152210951094169
209	0.151859159423486
210	0.151630974847865
211	0.151658225039716
212	0.151644072873211
213	0.151637127528306
214	0.151626476139343
215	0.151619893315382
216	0.151611652209836
217	0.151618814812011
218	0.151625840018049
219	0.151641074244903
220	0.151664694072970
221	0.151696477493125
222	0.151728615483479
223	0.151761678010404
224	0.151792651462493
225	0.151814333837717
226	0.153247405274996
227	0.153534597402780
228	0.153579721511489
229	0.153618495731432
230	0.153648368460925
231	0.153665578784146
232	0.153688158518291
233	0.153707982331615
234	0.153723919391161
235	0.153741113612056
236	0.153741528634478
237	0.153731673605757
238	0.153719432725024
239	0.153707970828746
240	0.153695576113629
241	0.153679491100820
242	0.153654921078935
243	0.153627600157613
244	0.153604212710473
245	0.153587497010539
246	0.153571192176343
247	0.153563855798211
248	0.153556425211516
249	0.153554684852872
250	0.154773389795368
251	0.153548242018535
252	0.152651141104928
253	0.151809277737569
254	0.152115065368953
255	0.152122878056099
256	0.152160322542351
257	0.152167067800248
258	0.152210439479427
259	0.152228671206403
260	0.152246905801739
261	0.152242212452902
262	0.152249389876333
263	0.152253395458538
264	0.152265872011578
265	0.152245559030437
266	0.152236368100265
267	0.152229325573053
268	0.152230669392229
269	0.152234339274817
270	0.152244487475203
271	0.152246611026310
272	0.152262332922297
273	0.152290139769827
274	0.152318095345500
275	0.152330116141142
276	0.153234441435915
277	0.153551379123763
278	0.153475105901417
279	0.153569747151632
280	0.153528618410101
281	0.153565370243917
282	0.153557498762457
283	0.153557303217340
284	0.153557157262543
285	0.153565374928487
286	0.153573997869890
287	0.153578791098249
288	0.153585133059196
289	0.153588268341758
290	0.153591117556461
291	0.153571782256179
292	0.153577911933036
293	0.153568812071231
294	0.153558726214718
295	0.153553522793157
296	0.153537032016309
297	0.153530228524593
298	0.153518448536063
299	0.153507233599017
300	0.153900532969752
301	0.153524331479911
302	0.153254555682316
303	0.152972714120843
304	0.153079019824342
305	0.153155514022038
306	0.153154803256887
307	0.153267726417290
308	0.153286771910864
309	0.153380596135159
310	0.153466063777213
311	0.153449361786873
312	0.153323881044613
313	0.153445749889642
314	0.153294712522651
315	0.153342332106337
316	0.153245454224793
317	0.153272291522796
318	0.153242061763201
319	0.153256900490608
320	0.153253971241606
321	0.153257190095434
322	0.153259695603679
323	0.153265869048213
324	0.153270777924564
325	0.153271185234888
326	0.153122489042021
327	0.153129394173055
328	0.153098978534142
329	0.153099644562107
330	0.153072194104861
331	0.153073554371308
332	0.153063613219956
333	0.153067804199142
334	0.153065429392581
335	0.153061490441529
336	0.153072000446761
337	0.153070823368223
338	0.153078059158831
339	0.153079088562459
340	0.153075455895832
341	0.153078583931981
342	0.153072251259033
343	0.153072002821929
344	0.153076124493816
345	0.153068789396062
346	0.153072655700493
347	0.153065249970927
348	0.153067115709901
349	0.153050505556184
350	0.153484191072341
351	0.153224497691533
352	0.153200837959700
353	0.153227849352620
354	0.153230562155561
355	0.153248791119248
356	0.153280036518703
357	0.153285380046100
358	0.153337752118101
359	0.153326472680929
360	0.153316759981327
361	0.153304028625855
362	0.153315636270400
363	0.153306683279320
364	0.153325987447088
365	0.153309248476856
366	0.153316898725815
367	0.153321051748582
368	0.153319094821996
369	0.153340621113001
370	0.153345140446735
371	0.153361159619404
372	0.153377599997199
373	0.153391062429920
374	0.153413628306134
375	0.153429515079544
376	0.153311648841172
377	0.153386300468993
378	0.153417158502983
379	0.153433940144465
380	0.153439674445460
381	0.153455326312623
382	0.153467006192921
383	0.153480922020272
384	0.153491370237854
385	0.153496270135535
386	0.153498008074216
387	0.153498211281996
388	0.153518166608711
389	0.153459747669852
390	0.153545483448291
391	0.153463107789392
392	0.153524638167844
393	0.153466335190910
394	0.153503081633954
395	0.153484120741873
396	0.153485947134689
397	0.153483556024040
398	0.153481760267774
399	0.153480027397585
400	0.153478295049802

==> c3io.txt <==
1	22.1672028473604
2	1.46248885743077
3	-0.132198323103320
4	-3.01437389395910
5	-6.82736990509870
6	-14.8823616282260
7	-22.3844253244125
8	-28.8637469786416
9	-34.6070442149077
10	-39.9569917097821
11	-44.7322602868383
12	-49.5352727264194
13	-54.5595844948704
14	-60.1903542284177
15	-66.2479900200522
16	-72.8331181217466
17	-79.2368413633339
18	-85.3520890479496
19	-90.9884772759939
20	-96.4322319322085
21	-101.473561931773
22	-106.349561478075
23	-111.159374028959
24	-115.855294298396
25	-120.448388193913
26	-124.896116769182
27	-127.281521966960
28	-131.172002295549
29	-134.766917829436
30	-137.883908600128
31	-140.561387746460
32	-142.798147223629
33	-144.664159693609
34	-146.110209114681
35	-147.321499064147
36	-148.386307529930
37	-149.249387956899
38	-150.013840559069
39	-150.689321893298
40	-151.258863454051
41	-151.768651003271
42	-152.253128351816
43	-152.690268085559
44	-153.086717875076
45	-153.474251923297
46	-153.849364853346
47	-154.207896658574
48	-154.535837387848
49	-154.852857015742
50	-155.158603494617
51	-164.727658757368
52	-163.723216271069
53	-163.792748313541
54	-163.691040380871
55	-163.804890143631
56	-163.862706360872
57	-163.971817927435
58	-164.084873406093
59	-164.212557330632
60	-164.314737709089
61	-164.437426671875
62	-164.640466192470
63	-164.829189514033
64	-164.992843443418
65	-165.151634102342
66	-165.290247248192
67	-165.407985211367
68	-165.504724108085
69	-165.595899167798
70	-165.668787130018
71	-165.748610467122
72	-165.809449136852
73	-165.873528598155
74	-165.937509468229
75	-165.993733209507
76	-166.060029008366
77	-166.036736233781
78	-166.094132832796
79	-166.110675422692
80	-166.214991868413
81	-166.290174001850
82	-166.367819623079
83	-166.443435940614
84	-166.514581689466
85	-166.589968200934
86	-166.640585680575
87	-166.706286659522
88	-166.800722052401
89	-166.893312999736
90	-166.935467223073
91	-166.976240195391
92	-167.020590869613
93	-167.089831491391
94	-167.151708233031
95	-167.205034516639
96	-167.314113742418
97	-167.420944882490
98	-167.490372860741
99	-167.549749016270
100	-167.625110921917
101	-186.258851700819
102	-184.887321854617
103	-184.579939272329
104	-184.202232348193
105	-184.348190716483
106	-183.977717862300
107	-184.232157255521
108	-184.158624740069
109	-184.402254038110
110	-184.416489940117
111	-184.699115067443
112	-184.909673008417
113	-185.011801819859
114	-185.177550934523
115	-185.232118872052
116	-185.310751755952
117	-185.281356638802
118	-185.217562921698
119	-185.188640079661
120	-185.115149710712
121	-185.120792185943
122	-185.163029352590
123	-185.192410795846
124	-185.213056367326
125	-185.257671659513
126	-185.267264193416
127	-184.843291157630
128	-184.390312104053
129	-184.684225022032
130	-184.464404862141
131	-184.424482335654
132	-184.351171437461
133	-184.256830574006
134	-184.183621803608
135	-184.192161839146
136	-184.168227713984
137	-184.249187789659
138	-184.272716838109
139	-184.319844627786
140	-184.318707905085
141	-184.326163557425
142	-184.274688728353
143	-184.315692927306
144	-184.306970465873
145	-184.325836911464
146	-184.268887912170
147	-184.272177220348
148	-184.243211126036
149	-184.273993288355
150	-184.294855220782
151	-195.406570521431
152	-199.552022561373
153	-199.437840984027
154	-200.110863035325
155	-200.396638757172
156	-200.815496159250
157	-200.994579445912
158	-201.369198302022
159	-201.691039241729
160	-201.965108729449
161	-202.093314718239
162	-202.152002745009
163	-202.198798659661
164	-202.254788628940
165	-202.298957297485
166	-202.367256063515
167	-202.400969478818
168	-202.452357518440
169	-202.525965753424
170	-202.587843608081
171	-202.646308880741
172	-202.694299923512
173	-202.762714094123
174	-202.824028147597
175	-202.886353621492
176	-202.947185817469
177	-203.212883375192
178	-203.250238748599
179	-203.286399951190
180	-203.334145070736
181	-203.392465032294
182	-203.447912065445
183	-203.487464742642
184	-203.528309243047
185	-203.573828445857
186	-203.640072766809
187	-203.700938985858
188	-203.765306215627
189	-203.825191920904
190	-203.857498703061
191	-203.898515153436
192	-203.923453948345
193	-203.938875612796
194	-203.958715959103
195	-203.975042225130
196	-203.997386610979
197	-204.017674180638
198	-204.028429482588
199	-204.034062665390
200	-204.038923720918
201	-205.928523953131
202	-206.323509886521
203	-206.949028612038
204	-207.553909644977
205	-208.116614011147
206	-208.585839608224
207	-209.035785045551
208	-209.434916108477
209	-209.804642181654
210	-210.245790941885
211	-210.775666512914
212	-211.181309065701
213	-211.568762670576
214	-211.895379188887
215	-212.140813532980
216	-212.358092454080
217	-212.573256706866
218	-212.784968027146
219	-212.994488354290
220	-213.151180667607
221	-213.287511874970
222	-213.380624919178
223	-213.444169896061
224	-213.523087430535
225	-213.607384134825
226	-213.720285678759
227	-214.460278000854
228	-214.691445729794
229	-214.812987959585
230	-214.956862884089
231	-215.069653956792
232	-215.179484467982
233	-215.242292752618
234	-215.304009730425
235	-215.334542107655
236	-215.366081121988
237	-215.407247284349
238	-215.445502841401
239	-215.460358516080
240	-215.470789022786
241	-215.490164940464
242	-215.521622202543
243	-215.556500943765
244	-215.599710691361
245	-215.628289733650
246	-215.642757099954
247	-215.661447523872
248	-215.689149340818
249	-215.724700017064
250	-215.767983949467
251	-215.937207614921
252	-217.031863573245
253	-218.752023569186
254	-220.015218254291
255	-220.134258790902
256	-219.992462724123
257	-219.714936923350
258	-219.443631512332
259	-219.284177217780
260	-219.314634968591
261	-219.346916325910
262	-219.413153137806
263	-219.479401029861
264	-219.541063065922
265	-219.600085036357
266	-219.659516182710
267	-219.728816791873
268	-219.806166980230
269	-219.870049685174
270	-219.917822679321
271	-219.944927144339
272	-219.991040118708
273	-220.041061495375
274	-220.076839520255
275	-220.110610919908
276	-220.119958039369
277	-220.721818234189
278	-220.618704713270
279	-220.654349679407
280	-220.678435293302
281	-220.680700280009
282	-220.701039662797
283	-220.725938384030
284	-220.723164134731
285	-220.721845520313
286	-220.721570849504
287	-220.718496897423
288	-220.715851841263
289	-220.713202523431
290	-220.720718901329
291	-220.724146400007
292	-220.744448771979
293	-220.738023682361
294	-220.766932976894
295	-220.776371926707
296	-220.803400390362
297	-220.821862759341
298	-220.848109659956
299	-220.872117309475
300	-220.894629115683
301	-221.232841940942
302	-221.645431197362
303	-222.323365076241
304	-223.146284174527
305	-223.187259725217
306	-223.148591898771
307	-223.324530198765
308	-222.966040730208
309	-222.791510361311
310	-222.460046212082
311	-222.474111436414
312	-222.504200693776
313	-222.500554040385
314	-222.539468667962
315	-222.519425267553
316	-222.583388417230
317	-222.574683839968
318	-222.612681498066
319	-222.610666782620
320	-222.659588763414
321	-222.686366406302
322	-222.715452833732
323	-222.750902717803
324	-222.795277249761
325	-222.849127203497
326	-222.900810777699
327	-222.869370714531
328	-222.924898210866
329	-222.984093436995
330	-223.042252866239
331	-223.112420253967
332	-223.160781011118
333	-223.189823460090
334	-223.211072088432
335	-223.245127183707
336	-223.247692077965
337	-223.315669181010
338	-223.285881145214
339	-223.348337388530
340	-223.370565506978
341	-223.367789734606
342	-223.374912881459
343	-223.371848129486
344	-223.372084099839
345	-223.374829892717
346	-223.373072960186
347	-223.373067207032
348	-223.372069142586
349	-223.375366871433
350	-223.357439548685
351	-223.597777787868
352	-224.047374518841
353	-224.315383316034
354	-224.397418955150
355	-224.397899277891
356	-224.427337475976
357	-224.366159277450
358	-224.461662770881
359	-224.328101035812
360	-224.396256888172
361	-224.257417132342
362	-224.338784126314
363	-224.254127049996
364	-224.333352468552
365	-224.262609641219
366	-224.288551517751
367	-224.261467003533
368	-224.272302805448
369	-224.253207026330
370	-224.261494342031
371	-224.253314846564
372	-224.256923373464
373	-224.252613816531
374	-224.249689249487
375	-224.257432018049
376	-224.260148226850
377	-224.209182259733
378	-224.278089027633
379	-224.281459560837
380	-224.273086023711
381	-224.278175144117
382	-224.290445520813
383	-224.315849516925
384	-224.346918246170
385	-224.353822455809
386	-224.363865057142
387	-224.399124396444
388	-224.438955635445
389	-224.495582706677
390	-224.484452597222
391	-224.613425183909
392	-224.418096706028
393	-224.625254810138
394	-224.460854817470
395	-224.602668274036
396	-224.540194828073
397	-224.572961644355
398	-224.575335235890
399	-224.574755718228
400	-224.573346363802

==> c3iv.txt <==
1	0.140118341975397
2	0.113545120354962
3	0.124662735572962
4	0.141035339100565
5	0.147975191662235
6	0.168791282390013
7	0.181533846484912
8	0.187860257593426
9	0.191368391313084
10	0.192822196254183
11	0.193417703265346
12	0.193597500595144
13	0.193700956589261
14	0.194103638749414
15	0.194680730016481
16	0.195909535483909
17	0.197159232053830
18	0.198325388659612
19	0.199259622271785
20	0.200059406614570
21	0.200660713885453
22	0.201191112049480
23	0.201693977514767
24	0.202114491526989
25	0.202436389960101
26	0.198992956426546
27	0.199228324922038
28	0.199491623602009
29	0.199761114095087
30	0.199972240863304
31	0.200154608898984
32	0.200298484483030
33	0.200409435987571
34	0.200464233447273
35	0.200512255365164
36	0.200548405937147
37	0.200575416063427
38	0.200614953079284
39	0.200637408502882
40	0.200643514587664
41	0.200648859034595
42	0.200656524648835
43	0.200660839730016
44	0.200668142652266
45	0.200677804709211
46	0.200683805993743
47	0.200686385708923
48	0.200690436600898
49	0.200694195838310
50	0.200503218768870
51	0.199858870744933
52	0.199939258530210
53	0.199988126157465
54	0.200028758790454
55	0.200068222653267
56	0.200099848831090
57	0.200128928665177
58	0.200149196827101
59	0.200172471985650
60	0.200191166021393
61	0.200189901196837
62	0.200182275323299
63	0.200171434825741
64	0.200166212148932
65	0.200166355310923
66	0.200168085002381
67	0.200170350895216
68	0.200172451819000
69	0.200175219765154
70	0.200178250273201
71	0.200175819872476
72	0.200181233505033
73	0.200186947625400
74	0.200189187729977
75	0.200192743220851
76	0.199980025510695
77	0.199987858284491
78	0.199993846044126
79	0.199999843350835
80	0.200006568090989
81	0.200013263112837
82	0.200013639237769
83	0.200012343233819
84	0.200012273225977
85	0.200010199614148
86	0.200008980752789
87	0.200005038393144
88	0.200001946614237
89	0.199999502994568
90	0.199998932560655
91	0.199999207136300
92	0.199999241295032
93	0.200001534496152
94	0.200001894092053
95	0.199995461913878
96	0.199989418941147
97	0.199984955259064
98	0.199983996638403
99	0.199984260965221
100	0.200203511454281
101	0.199966247101790
102	0.200256910061848
103	0.200428156455854
104	0.200613758496974
105	0.200826527264210
106	0.201003739673127
107	0.201190191903712
108	0.201363691475739
109	0.201549046460301
110	0.201676815745460
111	0.201635480899583
112	0.201628022078656
113	0.201624754333838
114	0.201623995241660
115	0.201634561547217
116	0.201645938156510
117	0.201657050745912
118	0.201661900546109
119	0.201675537150168
120	0.201680543425503
121	0.201680023995498
122	0.201677464039178
123	0.201673731181714
124	0.201662698397998
125	0.201651660873183
126	0.199545133003097
127	0.199646214373282
128	0.199643237841287
129	0.199671259308239
130	0.199676086455161
131	0.199673168598301
132	0.199662549054266
133	0.199652610252788
134	0.199634265727854
135	0.199623796369527
136	0.199622853446319
137	0.199611412705484
138	0.199610186252061
139	0.199601039813928
140	0.199599873549353
141	0.199602655646907
142	0.199601180515674
143	0.199605706087549
144	0.199603187001807
145	0.199610982265789
146	0.199611017899284
147	0.199618093410149
148	0.199620771417855
149	0.199621151773921
150	0.200400175966420
151	0.198705451366827
152	0.199129406393892
153	0.199186966629411
154	0.199318936122551
155	0.199340234610923
156	0.199423812933581
157	0.199466788104108
158	0.199505599193188
159	0.199526550750739
160	0.199565666034673
161	0.199603539615535
162	0.199626305411374
163	0.199631974976911
164	0.199645265438058
165	0.199648632811623
166	0.199655339926393
167	0.199660935327763
168	0.199668502128486
169	0.199673122691180
170	0.199684578120595
171	0.199697274734751
172	0.199708818870548
173	0.199723792405349
174	0.199731854544753
175	0.199743319458974
176	0.200049605861127
177	0.200059199365010
178	0.200070323227212
179	0.200082767527953
180	0.200092156106807
181	0.200111548894803
182	0.200118844991413
183	0.200125550035688
184	0.200126960888331
185	0.200131338735203
186	0.200142559755511
187	0.200144342457015
188	0.200157488417800
189	0.200161618051008
190	0.200171897411491
191	0.200174841242729
192	0.200178901251648
193	0.200182581103527
194	0.200186951545644
195	0.200192831693228
196	0.200201314282161
197	0.200203440757903
198	0.200206306948440
199	0.200207921234930
200	0.200567088737660
201	0.199614807617644
202	0.199443488756206
203	0.199286033495483
204	0.199128382781362
205	0.198970691443194
206	0.198813274539523
207	0.198677230394625
208	0.198530229713855
209	0.198397636352542
210	0.198342059282404
211	0.198407590416803
212	0.198413687799570
213	0.198418741900670
214	0.198410339609456
215	0.198398016667171
216	0.198384181124819
217	0.198388298889156
218	0.198391059953416
219	0.198396961119276
220	0.198408080968505
221	0.198422049190585
222	0.198432201674060
223	0.198442890561787
224	0.198450277150089
225	0.198453824118522
226	0.199922599549975
227	0.200188866569315
228	0.200207582752547
229	0.200225820549996
230	0.200236348674086
231	0.200238814695690
232	0.200235730530138
233	0.200224774367344
234	0.200207720055849
235	0.200189659455615
236	0.200164981909865
237	0.200135174388983
238	0.200104122779200
239	0.200074784799165
240	0.200052760360522
241	0.200029795408650
242	0.200005437629300
243	0.199984311097389
244	0.199967498205218
245	0.199952486449756
246	0.199940204670081
247	0.199934546367510
248	0.199930380553043
249	0.199929876680656
250	0.200035835548415
251	0.199327424537178
252	0.198949419388557
253	0.198659845896076
254	0.198946132702175
255	0.198922048671389
256	0.198956134201199
257	0.199000118948193
258	0.199074512953350
259	0.199114155994597
260	0.199115097005126
261	0.199104916437096
262	0.199094976254333
263	0.199071296774383
264	0.199059894928077
265	0.199027841224559
266	0.199004704174712
267	0.198977866305435
268	0.198959124627967
269	0.198951444370338
270	0.198953470891635
271	0.198951349566313
272	0.198955519923966
273	0.198960615177915
274	0.198967585552390
275	0.198953914550028
276	0.199847857693157
277	0.200151682645002
278	0.200094097195806
279	0.200179502601668
280	0.200136982302969
281	0.200161941667083
282	0.200147971614676
283	0.200144655687455
284	0.200143338328414
285	0.200147793301899
286	0.200151632271251
287	0.200156321717788
288	0.200157264467688
289	0.200165977208380
290	0.200156077030203
291	0.200171083653221
292	0.200145817209528
293	0.200174258848146
294	0.200149093977838
295	0.200163395009864
296	0.200152694188656
297	0.200155405875635
298	0.200152628447652
299	0.200152370275111
300	0.199988344115813
301	0.199742840640843
302	0.199684125271954
303	0.199617236190705
304	0.199615012914199
305	0.199701473446092
306	0.199678917498755
307	0.199797356298884
308	0.199860097339265
309	0.199967603975621
310	0.200092854372826
311	0.200105130697049
312	0.199999525002150
313	0.200111085790875
314	0.199996356884050
315	0.200055626595957
316	0.199980642931696
317	0.200000264868759
318	0.199953212078764
319	0.199988512718051
320	0.199983813888780
321	0.200007973191117
322	0.200025532115132
323	0.200054662552477
324	0.200093638472052
325	0.200121614142385
326	0.199949799072748
327	0.199971378829995
328	0.199979647731614
329	0.199992369684239
330	0.200004939575893
331	0.200022773839125
332	0.200026360237367
333	0.200037444960494
334	0.200046931184415
335	0.200042831083611
336	0.200069073943459
337	0.200060125261773
338	0.200081226383050
339	0.200096501079920
340	0.200086640675588
341	0.200098275312434
342	0.200083507307877
343	0.200087422346513
344	0.200090092045032
345	0.200085584034066
346	0.200091161222552
347	0.200090461758936
348	0.200094099483183
349	0.200066379758579
350	0.199969830065192
351	0.199881148111396
352	0.199965703840027
353	0.200014289903862
354	0.200096694824788
355	0.200096209866264
356	0.200166081609156
357	0.200185475902644
358	0.200223139240906
359	0.200203259326176
360	0.200167272986936
361	0.200199828601046
362	0.200178738753791
363	0.200199974534574
364	0.200192410557749
365	0.200162946752068
366	0.200147692864736
367	0.200131787360916
368	0.200111214692225
369	0.200110729211621
370	0.200099666101691
371	0.200105770109987
372	0.200109546935312
373	0.200114424068243
374	0.200134923823017
375	0.200152028052841
376	0.200080790267903
377	0.200098955578847
378	0.200134628385023
379	0.200157275324783
380	0.200169551961218
381	0.200198250326502
382	0.200249123961333
383	0.200292406347832
384	0.200285225677973
385	0.200277027988510
386	0.200290866735063
387	0.200293033535190
388	0.200312124006439
389	0.200249635882038
390	0.200362889098398
391	0.200242947327330
392	0.200327982929787
393	0.200262742339050
394	0.200306445762892
395	0.200301291671391
396	0.200310189932954
397	0.200311078088932
398	0.200306269509269
399	0.200302129818023
400	0.200298277513053

==> c4do.txt <==
1	24.0638356192378
2	1.49179864330333
3	-0.166192098748006
4	-3.27404008863943
5	-7.39916643528213
6	-15.9153083669089
7	-23.3324560400345
8	-30.0890580227614
9	-36.2706978220929
10	-42.0305181640590
11	-47.1437242385406
12	-52.0848924987953
13	-57.3153353803097
14	-63.0667261820218
15	-69.1070304675078
16	-75.4454449909299
17	-81.3235744420272
18	-86.9193029150720
19	-92.0587376248222
20	-97.1039867394682
21	-101.641156528727
22	-106.034937759177
23	-110.371920057652
24	-114.734359300519
25	-119.060738825824
26	-123.260764419482
27	-129.513799466870
28	-133.551450845575
29	-137.081090378022
30	-140.211690173398
31	-142.940168797143
32	-145.209222890268
33	-147.079719037639
34	-148.547187675556
35	-149.772678605090
36	-150.860385911415
37	-151.831528567636
38	-152.665453236018
39	-153.354092809535
40	-153.902743651586
41	-154.355266063610
42	-154.770962285967
43	-155.181603078045
44	-155.590989205096
45	-155.964731962633
46	-156.328430129144
47	-156.676786347819
48	-157.003628734460
49	-157.332744371387
50	-157.642466183256
51	-169.656489261798
52	-169.742695935688
53	-170.106427583791
54	-170.389040040294
55	-170.623972553139
56	-170.859687137607
57	-171.085814734875
58	-171.294443750121
59	-171.498538425499
60	-171.699567040269
61	-171.904432320673
62	-172.103768810632
63	-172.277552636916
64	-172.447931757812
65	-172.614376496434
66	-172.745423809659
67	-172.864774666655
68	-172.969645358388
69	-173.073068615044
70	-173.177833264674
71	-173.297798780031
72	-173.381543476132
73	-173.454113520215
74	-173.557461837039
75	-173.669288881579
76	-173.764571924950
77	-173.831091020137
78	-173.942574982585
79	-174.059939056791
80	-174.209168498316
81	-174.349200871564
82	-174.471474853241
83	-174.582928808066
84	-174.678925711187
85	-174.758553772890
86	-174.856317076792
87	-174.945137916711
88	-174.987408578431
89	-175.031376455058
90	-175.092846824660
91	-175.146055033767
92	-175.200937533992
93	-175.283453472184
94	-175.360742053517
95	-175.449921408548
96	-175.513536008885
97	-175.585427976784
98	-175.665608308780
99	-175.754825128520
100	-175.818639770908
101	-196.518876894095
102	-196.707249392278
103	-198.023054987686
104	-197.319365758269
105	-199.002162083021
106	-197.210952136912
107	-199.476676867845
108	-197.404808939216
109	-199.550709890283
110	-197.866482761818
111	-199.620228941950
112	-198.488285948213
113	-199.523631213793
114	-199.220711742622
115	-199.522328885909
116	-199.675195911375
117	-199.761624427534
118	-199.853546712845
119	-199.920522616305
120	-199.981921923900
121	-200.051910801939
122	-200.091696584613
123	-200.133505801451
124	-200.166709299695
125	-200.212051950159
126	-200.228339706723
127	-200.246500392393
128	-200.281515199426
129	-200.313624026678
130	-200.365727743680
131	-200.412094085109
132	-200.456573952055
133	-200.514916504370
134	-200.563201759598
135	-200.592882304119
136	-200.618526665915
137	-200.659560239097
138	-200.697413617499
139	-200.735292657406
140	-200.775239182962
141	-200.812650250626
142	-200.844043205923
143	-200.864872864788
144	-200.894325483894
145	-200.911419810709
146	-200.903900398483
147	-200.913322935045
148	-200.920696529012
149	-200.923967890354
150	-200.928895059986
151	-214.474195172250
152	-215.944711427743
153	-217.127684417074
154	-217.640285654403
155	-218.481083225386
156	-218.572413837344
157	-219.281833792253
158	-219.108740250064
159	-219.594786204505
160	-219.496824587914
161	-219.625206836384
162	-219.522329217153
163	-219.499922889986
164	-219.492515920868
165	-219.510038552205
166	-219.547967366734
167	-219.614335696360
168	-219.685535856758
169	-219.721420810805
170	-219.810328842784
171	-219.849686803583
172	-219.995410543806
173	-220.035412017972
174	-220.147910610476
175	-220.206637271913
176	-220.304822996896
177	-220.489811733884
178	-220.583124511888
179	-220.627417764206
180	-220.626996283201
181	-220.639327805801
182	-220.725469752664
183	-220.823532913023
184	-220.906189108760
185	-220.978751089140
186	-221.036490457664
187	-221.049693976707
188	-221.105248413006
189	-221.133645098180
190	-221.199972617854
191	-221.242274472052
192	-221.249079387031
193	-221.270692639448
194	-221.291103614156
195	-221.345343325234
196	-221.369609832439
197	-221.418866078293
198	-221.415835843309
199	-221.459504882366
200	-221.419042343911
201	-224.187404196299
202	-225.247011759636
203	-226.418697203289
204	-227.571559038169
205	-228.332001707877
206	-228.895299660784
207	-228.950758990503
208	-229.382545084738
209	-229.348268395547
210	-229.672696009356
211	-229.667997924220
212	-229.814671466358
213	-229.707784865883
214	-229.769055940598
215	-229.805636483079
216	-229.885718165756
217	-229.928835617501
218	-229.961679787778
219	-229.994757769673
220	-230.014848234135
221	-230.087313343507
222	-230.141786600580
223	-230.232281324984
224	-230.265276670247
225	-230.329959992267
226	-230.353511640192
227	-230.280434471677
228	-230.502813714568
229	-230.486441199424
230	-230.551230950471
231	-230.572135512478
232	-230.602222620592
233	-230.649771214252
234	-230.686223571200
235	-230.742375707144
236	-230.771770108189
237	-230.805523199896
238	-230.873103014300
239	-230.917948044636
240	-230.958637699375
241	-230.994240823964
242	-231.017094760206
243	-231.038280009964
244	-231.078560602011
245	-231.103277356823
246	-231.184096017191
247	-231.205849527697
248	-231.244596795910
249	-231.264832540019
250	-231.291297988925
251	-230.973633306639
252	-232.617683315103
253	-234.193529869580
254	-235.809488789205
255	-236.166884597119
256	-236.288469292005
257	-236.392048876840
258	-236.492912029837
259	-236.509737405180
260	-236.564024440294
261	-236.584571799305
262	-236.613653286701
263	-236.634621645982
264	-236.658526166580
265	-236.679474194791
266	-236.699250236754
267	-236.719013145448
268	-236.739798599551
269	-236.759335117867
270	-236.777372952399
271	-236.791193735657
272	-236.807574849978
273	-236.824079700238
274	-236.841150641548
275	-236.854524700726
276	-236.866115383527
277	-236.985107561365
278	-236.995953563677
279	-237.007544203888
280	-237.021676388435
281	-237.039151592138
282	-237.062251168628
283	-237.095583380185
284	-237.137081414234
285	-237.183442060164
286	-237.234530396761
287	-237.279507706466
288	-237.314320506710
289	-237.343013362163
290	-237.371185048267
291	-237.390131747581
292	-237.404789357117
293	-237.409646630844
294	-237.416858808753
295	-237.422276997426
296	-237.427133774924
297	-237.432139697946
298	-237.436998340900
299	-237.441743955144
300	-237.446455257978
301	-237.153191130288
302	-238.235367029602
303	-239.285407512370
304	-239.682016596646
305	-239.765814877840
306	-239.824423412670
307	-239.894232698455
308	-239.931124872848
309	-239.973438157121
310	-240.008252855950
311	-240.052004866696
312	-240.045298837638
313	-240.051771662041
314	-240.062636737302
315	-240.071516529245
316	-240.082189455879
317	-240.094926282413
318	-240.108282701567
319	-240.119045242010
320	-240.128053183164
321	-240.137895339193
322	-240.148053843606
323	-240.157396332560
324	-240.166784273442
325	-240.175878590720
326	-240.183756922103
327	-240.444182001809
328	-240.462688386200
329	-240.471748460053
330	-240.478824124010
331	-240.485693869914
332	-240.492409628490
333	-240.499435438234
334	-240.504655057544
335	-240.510248763137
336	-240.514337812515
337	-240.522598185005
338	-240.529890895628
339	-240.537728815395
340	-240.541660586856
341	-240.541153649348
342	-240.542277702182
343	-240.545865761529
344	-240.549477005304
345	-240.552611087332
346	-240.556164648137
347	-240.560973389500
348	-240.566101437873
349	-240.571874540910
350	-240.576506555850
351	-240.166971302080
352	-241.405329332035
353	-241.845920597738
354	-241.816003712533
355	-241.863062144138
356	-241.858960903644
357	-241.851865293132
358	-241.842847642203
359	-241.830002067125
360	-241.838257167531
361	-241.840977807261
362	-241.846435332182
363	-241.850862502050
364	-241.854268422757
365	-241.857901032418
366	-241.861797296128
367	-241.866263633793
368	-241.872737914426
369	-241.884056707146
370	-241.894904408514
371	-241.897539657184
372	-241.900097948537
373	-241.903124320989
374	-241.906515031333
375	-241.913499652128
376	-241.919084960992
377	-242.225731237397
378	-242.284797808879
379	-242.346353240334
380	-242.370917641587
381	-242.388515006868
382	-242.389534580489
383	-242.400027927276
384	-242.424464025086
385	-242.420718811614
386	-242.423037797875
387	-242.425028762671
388	-242.426998539642
389	-242.428946450225
390	-242.431139259129
391	-242.433399346226
392	-242.435928607872
393	-242.438665798500
394	-242.441718288920
395	-242.444785147202
396	-242.452096054688
397	-242.468520875881
398	-242.473391666995
399	-242.474810859113
400	-242.472267906351

==> c4dv.txt <==
1	0.143868620873947
2	0.115882663032284
3	0.128202423174789
4	0.143007639238000
5	0.150149102732811
6	0.171601204510855
7	0.183286493120800
8	0.189326540176544
9	0.192897102137211
10	0.194443288060039
11	0.194518304375950
12	0.194208387841621
13	0.193933374908112
14	0.193974746875262
15	0.194013942821983
16	0.194618697625244
17	0.194889569031056
18	0.195349416326551
19	0.195614568507475
20	0.195954518757228
21	0.196152458853627
22	0.196358540290308
23	0.196523320587314
24	0.196671575208244
25	0.196820997586115
26	0.201819616953737
27	0.202171840934650
28	0.202339418691918
29	0.202483623013013
30	0.202616556951895
31	0.202735564498974
32	0.202830520234770
33	0.202900659909751
34	0.202930713926947
35	0.202948111197225
36	0.202971367665569
37	0.203005080876232
38	0.203046130960466
39	0.203070576866844
40	0.203080978245030
41	0.203085816254170
42	0.203089152555515
43	0.203094809014009
44	0.203103246198218
45	0.203104878471891
46	0.203105368632194
47	0.203105213568953
48	0.203107654839593
49	0.203105931373227
50	0.208237563901678
51	0.207915360855500
52	0.207933863884880
53	0.207938923171990
54	0.207941826730266
55	0.207945248776829
56	0.207948132212083
57	0.207950997715715
58	0.207950478804163
59	0.207950841261663
60	0.207954224523404
61	0.207956848723822
62	0.207959856719968
63	0.207961437278525
64	0.207963543012927
65	0.207961421079872
66	0.207962467939116
67	0.207963984008460
68	0.207964149416545
69	0.207965596477107
70	0.207966587860973
71	0.207965958750210
72	0.207966269253441
73	0.207968037031686
74	0.207968576133734
75	0.207969031022627
76	0.207913526659690
77	0.207914747736010
78	0.207914508516407
79	0.207915300096878
80	0.207915117380781
81	0.207915684195295
82	0.207915589246542
83	0.207915902402713
84	0.207916159325615
85	0.207916317412841
86	0.207916480218615
87	0.207914588415939
88	0.207912534498155
89	0.207912405330032
90	0.207910904670704
91	0.207909368983575
92	0.207912673950038
93	0.207911364108412
94	0.207911482507401
95	0.207911451944762
96	0.207912248587139
97	0.207912333227019
98	0.207916161696505
99	0.207916504610117
100	0.214343206031265
101	0.214378905928378
102	0.214384527027522
103	0.214355501645815
104	0.214305034383821
105	0.214249339358698
106	0.214204418013065
107	0.214130246151270
108	0.214187883536317
109	0.214148746783758
110	0.214279094383204
111	0.214291113905610
112	0.214365197950630
113	0.214383710048025
114	0.214401975935699
115	0.214414024888856
116	0.214413940440531
117	0.214414777673124
118	0.214414790966890
119	0.214414414092873
120	0.214414260397316
121	0.214414122344721
122	0.214413966623521
123	0.214414516626789
124	0.214414341216018
125	0.214413838523252
126	0.214360878337235
127	0.214361480833714
128	0.214360994731930
129	0.214360869324087
130	0.214360937533772
131	0.214361705729330
132	0.214362249975495
133	0.214362511219476
134	0.214363105197957
135	0.214363019030440
136	0.214363442135144
137	0.214363612202461
138	0.214363401084718
139	0.214363397776328
140	0.214363416171198
141	0.214363215109997
142	0.214362972684835
143	0.214362835533685
144	0.214362693908652
145	0.214362593315291
146	0.214362695166755
147	0.214361309356457
148	0.214361829153095
149	0.214361747291012
150	0.216167089708806
151	0.215377641221783
152	0.215446670670397
153	0.215467476499007
154	0.215487067052229
155	0.215492913596363
156	0.215492504072449
157	0.215494949677486
158	0.215493819947354
159	0.215503714181423
160	0.215507615888376
161	0.215513214372580
162	0.215514713255378
163	0.215516222039312
164	0.215516059792763
165	0.215515352298106
166	0.215514603733313
167	0.215513624596924
168	0.215513258519970
169	0.215511983890529
170	0.215511410670503
171	0.215510695905566
172	0.215511142307016
173	0.215510960878700
174	0.215513338971300
175	0.215513369222524
176	0.215811732625989
177	0.215812265794232
178	0.215813137692509
179	0.215814076544322
180	0.215814264981509
181	0.215813913616903
182	0.215813926972929
183	0.215814046988014
184	0.215814965252089
185	0.215816589738315
186	0.215817281823787
187	0.215817411301682
188	0.215817283769234
189	0.215817771398272
190	0.215818064604997
191	0.215818279896103
192	0.215819392602329
193	0.215820260985861
194	0.215820089897539
195	0.215820331326916
196	0.215820251678034
197	0.215820480121611
198	0.215820511615925
199	0.215820500876302
200	0.215672887200620
201	0.214925138175284
202	0.214823974812175
203	0.214739062574147
204	0.215008429965028
205	0.215056294216696
206	0.215069424434179
207	0.215069404292556
208	0.215077869511339
209	0.215077030209116
210	0.215082717593969
211	0.215087911333580
212	0.215090464754081
213	0.215094886474729
214	0.215098775161285
215	0.215100360936672
216	0.215100834899695
217	0.215101509668055
218	0.215101471235663
219	0.215101642124010
220	0.215101383119487
221	0.215102166239228
222	0.215102607184316
223	0.215103549372037
224	0.215103616017815
225	0.215104168749026
226	0.215508779637893
227	0.215506542405172
228	0.215508979456004
229	0.215510448535583
230	0.215510459301176
231	0.215510418331896
232	0.215510269443940
233	0.215510313120208
234	0.215510360850382
235	0.215510976280313
236	0.215511550856967
237	0.215511322911629
238	0.215511492420414
239	0.215511728582456
240	0.215511746850507
241	0.215511351854872
242	0.215510665581298
243	0.215509486098511
244	0.215508368170062
245	0.215507438216488
246	0.215507327983280
247	0.215507333481918
248	0.215507399714098
249	0.215506991427599
250	0.215417222228794
251	0.214967506593343
252	0.214920804308548
253	0.214896968420927
254	0.215164489515556
255	0.215189418529918
256	0.215196631397567
257	0.215201637190374
258	0.215210348425804
259	0.215212070511561
260	0.215218380704909
261	0.215220818456959
262	0.215223045016827
263	0.215224197922889
264	0.215224798546392
265	0.215224833011706
266	0.215224743028573
267	0.215224672535875
268	0.215225418806384
269	0.215225680350620
270	0.215226212360093
271	0.215226093819573
272	0.215225835812848
273	0.215226071359111
274	0.215225171710745
275	0.215225564974293
276	0.215434973517775
277	0.215433893980021
278	0.215434424184376
279	0.215434117410337
280	0.215433727513967
281	0.215432842746768
282	0.215430241997540
283	0.215428444674097
284	0.215427322587775
285	0.215427904879697
286	0.215430022705229
287	0.215431495445975
288	0.215431920328884
289	0.215431876043204
290	0.215432529297836
291	0.215433560586001
292	0.215435239681636
293	0.215436552732602
294	0.215436883900223
295	0.215436958735762
296	0.215437008378423
297	0.215437071489855
298	0.215437123037311
299	0.215437188602563
300	0.215196362606247
301	0.214601746572425
302	0.214562148123831
303	0.214729966142665
304	0.214744238117502
305	0.214752806487076
306	0.214754726289427
307	0.214761992713373
308	0.214757261351292
309	0.214763792700345
310	0.214754934043083
311	0.214757967492699
312	0.214757837487267
313	0.214760934833668
314	0.214761551596312
315	0.214761649554427
316	0.214761555577812
317	0.214761061809333
318	0.214761586031862
319	0.214761769122161
320	0.214761689844437
321	0.214761364444665
322	0.214761653712254
323	0.214761179485614
324	0.214763031975860
325	0.214763947907490
326	0.215303919608544
327	0.215323340948244
328	0.215324898196225
329	0.215327197627074
330	0.215327450581454
331	0.215327954991846
332	0.215327893042994
333	0.215328395821952
334	0.215328846231097
335	0.215329285412212
336	0.215331163098469
337	0.215328120920836
338	0.215323019178252
339	0.215318724540251
340	0.215323534118091
341	0.215327061906041
342	0.215328334018429
343	0.215329204109710
344	0.215328996751679
345	0.215328458249486
346	0.215328609158910
347	0.215328190536618
348	0.215328573911560
349	0.215328912232435
350	0.215086850613795
351	0.214593119956225
352	0.214774687554179
353	0.214774701874301
354	0.214777610995053
355	0.214785544681556
356	0.214767379413944
357	0.214784769828428
358	0.214773629305908
359	0.214779149470164
360	0.214783117762402
361	0.214785374666197
362	0.214786026565926
363	0.214786535031359
364	0.214786347076742
365	0.214786142189047
366	0.214785857212974
367	0.214784363608000
368	0.214783106935530
369	0.214786090452079
370	0.214787006761316
371	0.214785811865841
372	0.214786690360389
373	0.214787980255194
374	0.214786454802212
375	0.214781621545402
376	0.215550741628192
377	0.215888592297814
378	0.215974369774325
379	0.216001776206083
380	0.216013656903415
381	0.216012668401707
382	0.216010247310892
383	0.216018824362134
384	0.216016323881410
385	0.216016919378593
386	0.216017027801601
387	0.216017251341001
388	0.216017213526424
389	0.216017317206935
390	0.216017250416349
391	0.216017248062676
392	0.216017495601350
393	0.216017512070259
394	0.216018214043699
395	0.216016718868906
396	0.216019768105934
397	0.216023928803915
398	0.216017475729123
399	0.216015695304811
400	0.216018659851776

==> c4eo.txt <==
1	20.3566518282242
2	1.25082156558496
3	-0.146198932061253
4	-2.91784123325370
5	-6.37172650972752
6	-13.6548391952157
7	-20.9888681747938
8	-27.1448742367130
9	-33.2621834653590
10	-38.7068095335589
11	-43.5821161065078
12	-48.3276670640721
13	-53.6267987829275
14	-59.3822978560598
15	-65.5288460320436
16	-71.8861538972439
17	-77.9492574931803
18	-83.5652925011892
19	-88.8936467900255
20	-93.9318649918414
21	-98.6007899527570
22	-103.020412569209
23	-107.417998750138
24	-111.827298670777
25	-116.188678124666
26	-120.416358318284
27	-126.898878441520
28	-130.971140535352
29	-134.520805290809
30	-137.645376252889
31	-140.361120405382
32	-142.618730694815
33	-144.469880596447
34	-145.905590217812
35	-147.079132884984
36	-148.109537832249
37	-149.031792639525
38	-149.836509742525
39	-150.500676952955
40	-151.038146470509
41	-151.490302194230
42	-151.908158580486
43	-152.319379900298
44	-152.732387665962
45	-153.105045278071
46	-153.457873056508
47	-153.794734443799
48	-154.111949602650
49	-154.428783756085
50	-154.727007691753
51	-161.631694691911
52	-161.783052923277
53	-162.164665315529
54	-162.466187107153
55	-162.745969181674
56	-163.015615558424
57	-163.267097091693
58	-163.484248395678
59	-163.694542094562
60	-163.899113368193
61	-164.106017582385
62	-164.277589538900
63	-164.444345096806
64	-164.596418345125
65	-164.735814666722
66	-164.844332334763
67	-164.948566635093
68	-165.042591432931
69	-165.134634170605
70	-165.241784839020
71	-165.355950468811
72	-165.460615929818
73	-165.556302592191
74	-165.656262708435
75	-165.754282486203
76	-165.852589403728
77	-165.914122553566
78	-166.017419410131
79	-166.117976222631
80	-166.221109769998
81	-166.322881191151
82	-166.421109737273
83	-166.516499941178
84	-166.603581063585
85	-166.680285245608
86	-166.758602072071
87	-166.827292408229
88	-166.884192181465
89	-166.937667091142
90	-166.997094602895
91	-167.044219216936
92	-167.081057644745
93	-167.137775841586
94	-167.190238300853
95	-167.246118038026
96	-167.300921981921
97	-167.359659080936
98	-167.418865433661
99	-167.494930290678
100	-167.571869284815
101	-185.179038725940
102	-185.633117816151
103	-185.914729351738
104	-186.095475155411
105	-185.599426832891
106	-186.035142637923
107	-185.095222412999
108	-186.010034872761
109	-185.471777998033
110	-186.330154984035
111	-186.453645466071
112	-186.928962851190
113	-187.189937792098
114	-187.368331648811
115	-187.481741475239
116	-187.574368649416
117	-187.646100425492
118	-187.714692120261
119	-187.786413370463
120	-187.854150382805
121	-187.916210183594
122	-187.963480283562
123	-188.007889928729
124	-188.045533970699
125	-188.076900742395
126	-188.110227346439
127	-188.104453471817
128	-188.145802496022
129	-188.183018534555
130	-188.222333903566
131	-188.262626833263
132	-188.302742336752
133	-188.344106500459
134	-188.385605383067
135	-188.416874221331
136	-188.449468914602
137	-188.476841219096
138	-188.500200660631
139	-188.524943469921
140	-188.550484038804
141	-188.572753941410
142	-188.593473436305
143	-188.617895633890
144	-188.639792862247
145	-188.664830274031
146	-188.689366302031
147	-188.714283022235
148	-188.728795986197
149	-188.759581355781
150	-188.775939599974
151	-210.864897933227
152	-211.071968285138
153	-211.517635758177
154	-211.845926297174
155	-212.081522640097
156	-212.259058556172
157	-212.399812559506
158	-212.523384857169
159	-212.643099542269
160	-212.757349135816
161	-212.852118195068
162	-212.912417556800
163	-212.961914860577
164	-213.005008133255
165	-213.045218035209
166	-213.084876682370
167	-213.123316589970
168	-213.164044428390
169	-213.206671198442
170	-213.250674826123
171	-213.296807450012
172	-213.345752543373
173	-213.396027418498
174	-213.448026427243
175	-213.498835864208
176	-213.547527524645
177	-213.796641707054
178	-213.837271193340
179	-213.876663128518
180	-213.910443259620
181	-213.942730934847
182	-213.974939790168
183	-214.006554274806
184	-214.041874519224
185	-214.075366855381
186	-214.105733712783
187	-214.133984984478
188	-214.159707247763
189	-214.186991852162
190	-214.209699109481
191	-214.233855027981
192	-214.256120761972
193	-214.278798328412
194	-214.295001652612
195	-214.311594206773
196	-214.326459422351
197	-214.343832231048
198	-214.359495975994
199	-214.376167141323
200	-214.390892418521
201	-226.705380232016
202	-226.887043548550
203	-227.297916216613
204	-227.588861984941
205	-228.011322489559
206	-228.232854470090
207	-228.397156817388
208	-228.507881337887
209	-228.615675301864
210	-228.707920355186
211	-228.792366680285
212	-228.851823017852
213	-228.907547777153
214	-228.954671161000
215	-228.991657080830
216	-229.021101288653
217	-229.048417115679
218	-229.073853274658
219	-229.097527631122
220	-229.120930080599
221	-229.143979084303
222	-229.165260108146
223	-229.185267336498
224	-229.204726051628
225	-229.223627427457
226	-229.240562242076
227	-229.484366761799
228	-229.503414784921
229	-229.522833792039
230	-229.540620214574
231	-229.557678694867
232	-229.574832207892
233	-229.592601621087
234	-229.610825457628
235	-229.629182467099
236	-229.646299751988
237	-229.661593624638
238	-229.676356684087
239	-229.691361742698
240	-229.706695618393
241	-229.722449380223
242	-229.738657593984
243	-229.755707668296
244	-229.775364211573
245	-229.797799932203
246	-229.821008848601
247	-229.846493133913
248	-229.873695384263
249	-229.902066201266
250	-229.931595897953
251	-235.002349033545
252	-235.483998264064
253	-235.820872880116
254	-235.705172059647
255	-236.045068999217
256	-236.213986622235
257	-236.311079393128
258	-236.391749639175
259	-236.461439363047
260	-236.520074337820
261	-236.570392138729
262	-236.604293555546
263	-236.631148809418
264	-236.654505367919
265	-236.675199500015
266	-236.694896161173
267	-236.714767889939
268	-236.735398515707
269	-236.755367319501
270	-236.774144391829
271	-236.790101692021
272	-236.805886199883
273	-236.819713935631
274	-236.832483609127
275	-236.841100030214
276	-236.854732266878
277	-236.980220019915
278	-236.993330869252
279	-237.006339903646
280	-237.020568142274
281	-237.037887297900
282	-237.061402661034
283	-237.097505560147
284	-237.141359241051
285	-237.190904948580
286	-237.242249852148
287	-237.283193950634
288	-237.314908765549
289	-237.340703861650
290	-237.361846238969
291	-237.380365083186
292	-237.395057006153
293	-237.407372655317
294	-237.416121289585
295	-237.421608740039
296	-237.426880352928
297	-237.431877003128
298	-237.436778166030
299	-237.441435873049
300	-237.446101682888
301	-240.174445012527
302	-239.915889114464
303	-239.468522866368
304	-239.571011519906
305	-239.711417314009
306	-239.812526661122
307	-239.873795303994
308	-239.921846778976
309	-239.942805297608
310	-239.967652156764
311	-239.983543404718
312	-240.015340605425
313	-240.037100519368
314	-240.056102287701
315	-240.067658319534
316	-240.079695938033
317	-240.092173791386
318	-240.105302064827
319	-240.116642512394
320	-240.126540566170
321	-240.135465355088
322	-240.143754800105
323	-240.151656100900
324	-240.157738146726
325	-240.163922543412
326	-240.172397677744
327	-240.431685057149
328	-240.455926187401
329	-240.467161628891
330	-240.476673245936
331	-240.485055186528
332	-240.492433154101
333	-240.499477901893
334	-240.504951791491
335	-240.509354250124
336	-240.512813021303
337	-240.511859978301
338	-240.507349955683
339	-240.505623116725
340	-240.511342991514
341	-240.530282418874
342	-240.539965794789
343	-240.544698128607
344	-240.548736602258
345	-240.552441818094
346	-240.556539573553
347	-240.561498698556
348	-240.566809480572
349	-240.571826520165
350	-240.575894933699
351	-242.080984061544
352	-241.526739818567
353	-241.701701042262
354	-241.708173240083
355	-241.736828436924
356	-241.735843100103
357	-241.780106668902
358	-241.807648177913
359	-241.819990975650
360	-241.830077159967
361	-241.839769341013
362	-241.845514838833
363	-241.849706151127
364	-241.853309415587
365	-241.856810864593
366	-241.860607474701
367	-241.865131984387
368	-241.873509556794
369	-241.887364682919
370	-241.892911434617
371	-241.894597944270
372	-241.896319303181
373	-241.898842092671
374	-241.896622637066
375	-241.875769941538
376	-241.876199768723
377	-242.090434418512
378	-242.261185315566
379	-242.333981098709
380	-242.367940966441
381	-242.382876332861
382	-242.393766372694
383	-242.411320607275
384	-242.415657473569
385	-242.420062402665
386	-242.422645447466
387	-242.424707411429
388	-242.426720306598
389	-242.428753091514
390	-242.430885331268
391	-242.433160207446
392	-242.435600295118
393	-242.438252608419
394	-242.440550458621
395	-242.440812032493
396	-242.443155324181
397	-242.447518031205
398	-242.453678608442
399	-242.461568932622
400	-242.467112271202

==> c4ev.txt <==
1	0.133211726401471
2	0.107958510379419
3	0.119074631335806
4	0.133180622843451
5	0.140265848100989
6	0.160876905065333
7	0.172499147547871
8	0.178704650691400
9	0.182459848300675
10	0.184148227902012
11	0.184422015880353
12	0.184384943752299
13	0.184519158355202
14	0.184952004531648
15	0.185456696540857
16	0.186457454984735
17	0.187140530098992
18	0.187905592192690
19	0.188466914808912
20	0.189023262175376
21	0.189430343696775
22	0.189807490556203
23	0.190141424486911
24	0.190449159081863
25	0.190739496044753
26	0.195914293619795
27	0.196365202636482
28	0.196605085854625
29	0.196810544396247
30	0.196993660858132
31	0.197155344213005
32	0.197288936368987
33	0.197390969080591
34	0.197444581367872
35	0.197480835218199
36	0.197521834561916
37	0.197568195546272
38	0.197617399424682
39	0.197646482190764
40	0.197656373079086
41	0.197658598745029
42	0.197660945051673
43	0.197666603488786
44	0.197679509049598
45	0.197687874807350
46	0.197693937688316
47	0.197696381032493
48	0.197700368213185
49	0.197700421759853
50	0.192271488834495
51	0.191941995492558
52	0.191990730185427
53	0.192010230314835
54	0.192031123011012
55	0.192045210316730
56	0.192056966661725
57	0.192067945319019
58	0.192074060762211
59	0.192082281906434
60	0.192091194598071
61	0.192098118302781
62	0.192106547319810
63	0.192113537205907
64	0.192120632083957
65	0.192120864319329
66	0.192123800147011
67	0.192123823283760
68	0.192122475955572
69	0.192122956497154
70	0.192124138576787
71	0.192124978649385
72	0.192127022847362
73	0.192129058346643
74	0.192131372861857
75	0.192134579952863
76	0.192081602947033
77	0.192081959125504
78	0.192080947240554
79	0.192082447398502
80	0.192086472878302
81	0.192091635466890
82	0.192095598968881
83	0.192101822286852
84	0.192106214853492
85	0.192110052150443
86	0.192111744106795
87	0.192112732060280
88	0.192111364471342
89	0.192112162802489
90	0.192109077444150
91	0.192104829043578
92	0.192103859794235
93	0.192096357045415
94	0.192091019451630
95	0.192084425972709
96	0.192078475500383
97	0.192072325492259
98	0.192072988284240
99	0.192071472077909
100	0.185465097703045
101	0.185339567250519
102	0.185347053799314
103	0.185294872282128
104	0.185212633488855
105	0.185167842585838
106	0.185078673242036
107	0.185052569198577
108	0.185101496319617
109	0.185108019191493
110	0.185248316936549
111	0.185327038502600
112	0.185413059924266
113	0.185490095681056
114	0.185522855371063
115	0.185554415792701
116	0.185569809818543
117	0.185584559352977
118	0.185601143557456
119	0.185615464489161
120	0.185624603495670
121	0.185629168290237
122	0.185628547810307
123	0.185633110841912
124	0.185624624614671
125	0.185622273151402
126	0.185562803382797
127	0.185563430756222
128	0.185559899690093
129	0.185558239717952
130	0.185557591247500
131	0.185560612597747
132	0.185562538055291
133	0.185567407303479
134	0.185570906342218
135	0.185576423108960
136	0.185580454125339
137	0.185581166008426
138	0.185581655416076
139	0.185586848069131
140	0.185589549642565
141	0.185592094956153
142	0.185595669561206
143	0.185594451350836
144	0.185597078241306
145	0.185598440552945
146	0.185602740865357
147	0.185594857290233
148	0.185605339114316
149	0.185601654297950
150	0.184831604623539
151	0.183793372662034
152	0.183735376849382
153	0.183715602370394
154	0.183668701602502
155	0.183685461562101
156	0.183630612441332
157	0.183667544538207
158	0.183607141773985
159	0.183656066821450
160	0.183657494351282
161	0.183694863193961
162	0.183710829797194
163	0.183716654165882
164	0.183716624406030
165	0.183713951762274
166	0.183710634379268
167	0.183702733259412
168	0.183698509034224
169	0.183688852923448
170	0.183685486299314
171	0.183672150283291
172	0.183669316952457
173	0.183657110797453
174	0.183656688308292
175	0.183644161750853
176	0.183942605662143
177	0.183923524772135
178	0.183914328581999
179	0.183907289918973
180	0.183902661337623
181	0.183898027378968
182	0.183889696182530
183	0.183887706630627
184	0.183886941110983
185	0.183891227488253
186	0.183896361800814
187	0.183894338793151
188	0.183895920994476
189	0.183894639891531
190	0.183900108324797
191	0.183906505560903
192	0.183908343855032
193	0.183910151831207
194	0.183905716087695
195	0.183903165576870
196	0.183901197184349
197	0.183906051364300
198	0.183908477066297
199	0.183917779628425
200	0.185155846025003
201	0.184225078407265
202	0.183923952947673
203	0.183636978233852
204	0.183795823504688
205	0.183748297207001
206	0.183773184046635
207	0.183702997362765
208	0.183744064301116
209	0.183715308023527
210	0.183744096765694
211	0.183729945499017
212	0.183746031029843
213	0.183742164748550
214	0.183735148853127
215	0.183731969637775
216	0.183729369737729
217	0.183729608598312
218	0.183728198360781
219	0.183738039445999
220	0.183734849425371
221	0.183737258044567
222	0.183728005961741
223	0.183728316921176
224	0.183717543869909
225	0.183714633614758
226	0.184146278865014
227	0.184098895221995
228	0.184118251833555
229	0.184103929525031
230	0.184100052939549
231	0.184090853909828
232	0.184081216047876
233	0.184071564487233
234	0.184061917758904
235	0.184057503285101
236	0.184051435389846
237	0.184040041374496
238	0.184034316598401
239	0.184025861315946
240	0.184018306901908
241	0.184008778008942
242	0.184007899017522
243	0.183986612470294
244	0.183994967145879
245	0.183957437297162
246	0.183959649783400
247	0.183932801957070
248	0.183919189882947
249	0.183895321880462
250	0.184422929208375
251	0.183718334318786
252	0.183360997377153
253	0.183016081836869
254	0.183207511264730
255	0.183261009561621
256	0.183194474985189
257	0.183243802953686
258	0.183164225800775
259	0.183192018295701
260	0.183153398858852
261	0.183155939308460
262	0.183144634377399
263	0.183142055840404
264	0.183134197875039
265	0.183126844809082
266	0.183120418271314
267	0.183116574707072
268	0.183111974628029
269	0.183102028097828
270	0.183094685419410
271	0.183092689447101
272	0.183077458944965
273	0.183073187109507
274	0.183059095724143
275	0.183056745706179
276	0.183240097228297
277	0.183246753301980
278	0.183227281043432
279	0.183215914028835
280	0.183203368742393
281	0.183191589853873
282	0.183179063906514
283	0.183169444308998
284	0.183158780383303
285	0.183147223657847
286	0.183141892989200
287	0.183123958170327
288	0.183120562316571
289	0.183093944846538
290	0.183099126417021
291	0.183083963781526
292	0.183098198870734
293	0.183100588120045
294	0.183105275089697
295	0.183108617749392
296	0.183110943430255
297	0.183111098482589
298	0.183107790732706
299	0.183105750180202
300	0.183260703459089
301	0.182544570726432
302	0.182196842541851
303	0.182437745126873
304	0.182551432514934
305	0.182591486694242
306	0.182664428388895
307	0.182659886472548
308	0.182697677946044
309	0.182661081140421
310	0.182692005511434
311	0.182659510290137
312	0.182671386513151
313	0.182659647472054
314	0.182652267825854
315	0.182644378089962
316	0.182632913851518
317	0.182628091089906
318	0.182620791388206
319	0.182628377139095
320	0.182609437677541
321	0.182629698695510
322	0.182604594725396
323	0.182635204432047
324	0.182596936598004
325	0.182646964268526
326	0.183094878332040
327	0.183127221614084
328	0.183103331545841
329	0.183131049486449
330	0.183131058689483
331	0.183137954704640
332	0.183147793969494
333	0.183154668992969
334	0.183163913084789
335	0.183161278128351
336	0.183180425616795
337	0.183137914545634
338	0.183177975037759
339	0.183136552228209
340	0.183163579578514
341	0.183172266978863
342	0.183178740001450
343	0.183180347645727
344	0.183175055103729
345	0.183175391076312
346	0.183168850449346
347	0.183166249018244
348	0.183165055906290
349	0.183161568188795
350	0.183667074552319
351	0.182912903314817
352	0.183309246465549
353	0.183190436703583
354	0.183355976661431
355	0.183227065427691
356	0.183353906432695
357	0.183344410726685
358	0.183386837877345
359	0.183395425414483
360	0.183420035351598
361	0.183430273383720
362	0.183440550700603
363	0.183444672111941
364	0.183452478503812
365	0.183459829334331
366	0.183468046162804
367	0.183480458705149
368	0.183503878759914
369	0.183513016739230
370	0.183531961391596
371	0.183520093683313
372	0.183524497939112
373	0.183551318643954
374	0.183495041956408
375	0.183564479428085
376	0.184005430545024
377	0.184150867489437
378	0.184302860876550
379	0.184321787993661
380	0.184363005462228
381	0.184382067825572
382	0.184412914907599
383	0.184431522399969
384	0.184437513196769
385	0.184443565951917
386	0.184446488188437
387	0.184449274025518
388	0.184451444584864
389	0.184453535167415
390	0.184455843372702
391	0.184458321489407
392	0.184462279327023
393	0.184461770512107
394	0.184481778064181
395	0.184463677539826
396	0.184564232597773
397	0.184527126503659
398	0.184608635562814
399	0.184583603052658
400	0.184637998091024

==> c4io.txt <==
1	22.1672028473604
2	1.36804709537813
3	-0.155864990125191
4	-3.09177345271832
5	-6.87773908001197
6	-14.7641800044410
7	-22.1645231211835
8	-28.6338474970881
9	-34.7943418314772
10	-40.4056833496090
11	-45.4126118433799
12	-50.2717596641259
13	-55.5419972138138
14	-61.2971868753009
15	-67.3823276263058
16	-73.7309336088487
17	-79.6892265614765
18	-85.2980601586374
19	-90.5217042248620
20	-95.5681276115437
21	-100.166689716824
22	-104.575314163075
23	-108.942505109189
24	-113.329108186183
25	-117.674115992087
26	-121.889469607576
27	-128.256633617390
28	-132.313219078848
29	-135.854050794166
30	-138.982978679683
31	-141.706107643880
32	-143.969892967315
33	-145.831282194301
34	-147.282834070400
35	-148.483438904257
36	-149.544237252536
37	-150.492381571529
38	-151.312532749195
39	-151.989764353862
40	-152.532895025043
41	-152.985145362253
42	-153.401804364333
43	-153.812609773880
44	-154.223665906624
45	-154.596813867491
46	-154.955085996193
47	-155.298085684725
48	-155.620431583044
49	-155.943610116916
50	-156.247846312433
51	-166.138314217514
52	-166.276550121285
53	-166.644794285412
54	-166.948738951668
55	-167.207496944043
56	-167.461879534495
57	-167.702156857608
58	-167.918076159639
59	-168.127226573309
60	-168.331239590241
61	-168.537414547834
62	-168.720796326584
63	-168.889536647921
64	-169.050268648280
65	-169.204035546247
66	-169.325882541148
67	-169.439712060129
68	-169.539474263602
69	-169.638135709577
70	-169.743966849941
71	-169.861360283089
72	-169.954802311054
73	-170.038490977809
74	-170.139373295336
75	-170.244961680347
76	-170.340162379518
77	-170.402701129103
78	-170.509030709468
79	-170.618413554279
80	-170.746796132944
81	-170.870051060096
82	-170.979659773198
83	-171.081975964230
84	-171.174026561525
85	-171.252594016531
86	-171.341086705290
87	-171.419348665476
88	-171.467000021509
89	-171.513329793245
90	-171.571980526822
91	-171.621253456357
92	-171.668199635084
93	-171.737761331642
94	-171.801724560115
95	-171.874445860047
96	-171.934090097730
97	-171.998929700486
98	-172.070364756330
99	-172.153111837086
100	-172.221112046140
101	-192.576491311019
102	-192.884688074876
103	-193.852865980875
104	-193.479247060363
105	-194.408802346709
106	-193.430417703144
107	-194.546117088782
108	-193.539674259663
109	-194.740178413350
110	-193.961969277363
111	-195.145662386397
112	-194.587417898173
113	-195.348419620395
114	-195.205217851581
115	-195.453291121977
116	-195.571285947685
117	-195.654294935616
118	-195.733702124555
119	-195.800098174777
120	-195.860376439449
121	-195.923250948972
122	-195.961657143359
123	-196.001467881954
124	-196.034844151860
125	-196.074864588528
126	-196.096901868184
127	-196.105448290364
128	-196.141002541710
129	-196.177056106180
130	-196.223526467032
131	-196.267912349169
132	-196.311075413059
133	-196.360720728102
134	-196.403802547780
135	-196.432582220954
136	-196.460336511859
137	-196.493448963476
138	-196.523055035957
139	-196.553429466050
140	-196.585340275572
141	-196.614068093372
142	-196.638890875171
143	-196.659382582916
144	-196.684124359243
145	-196.703428746276
146	-196.710697057928
147	-196.727741379611
148	-196.741872866094
149	-196.760663732051
150	-196.773773777060
151	-214.709128702802
152	-215.798453680512
153	-216.781179526127
154	-217.222627194546
155	-217.897186164521
156	-217.992462148142
157	-218.568915038541
158	-218.472442331611
159	-218.898577252437
160	-218.869130912828
161	-219.014620997837
162	-218.983393067733
163	-218.999963909628
164	-219.021917622606
165	-219.058708284082
166	-219.108626054608
167	-219.173516440155
168	-219.243744228614
169	-219.287693982544
170	-219.368921137563
171	-219.410480796099
172	-219.536164712993
173	-219.585272939262
174	-219.689182214425
175	-219.749386732128
176	-219.837520333554
177	-220.052411467279
178	-220.134704351378
179	-220.183985066299
180	-220.205926248565
181	-220.232313728224
182	-220.299681897044
183	-220.381034092217
184	-220.451550159597
185	-220.516829924899
186	-220.570244098913
187	-220.596285560477
188	-220.642855118296
189	-220.676945813676
190	-220.729335795857
191	-220.765293649134
192	-220.775233297776
193	-220.794664752857
194	-220.809920961199
195	-220.849124026381
196	-220.870394730959
197	-220.906844529901
198	-220.907940055340
199	-220.939722251430
200	-220.915611169515
201	-227.415204211270
202	-228.155489937371
203	-229.093415288392
204	-230.003605324205
205	-230.761338484180
206	-231.298169147998
207	-231.369765292703
208	-231.795675094985
209	-231.778283616891
210	-232.097920042013
211	-232.093536753772
212	-232.268671997149
213	-232.210542902134
214	-232.291627542718
215	-232.335061156081
216	-232.403954592102
217	-232.450203515149
218	-232.491375412239
219	-232.531273793457
220	-232.549727290931
221	-232.610686672816
222	-232.657051982974
223	-232.725484923832
224	-232.760396722915
225	-232.814933481445
226	-232.838166291031
227	-232.866568006882
228	-233.064088144798
229	-233.035364192600
230	-233.105769817630
231	-233.125701937761
232	-233.159575714918
233	-233.202294376545
234	-233.240507306516
235	-233.288723915781
236	-233.319986072168
237	-233.355089491761
238	-233.409320728563
239	-233.448849011959
240	-233.488353305307
241	-233.528071840832
242	-233.555525274142
243	-233.582016289565
244	-233.621229552431
245	-233.648153189373
246	-233.714412872700
247	-233.739838669250
248	-233.785384397074
249	-233.818293764847
250	-233.860349345582
251	-235.181367628465
252	-236.622180609092
253	-238.007890259249
254	-239.227890638192
255	-239.582096779405
256	-239.494174993984
257	-239.603584438888
258	-239.551242459052
259	-239.601257158646
260	-239.583356024489
261	-239.632821215085
262	-239.648990278968
263	-239.688498480430
264	-239.721966193988
265	-239.770536780047
266	-239.804758150252
267	-239.850614922451
268	-239.894075908095
269	-239.942537910445
270	-239.995222314403
271	-240.041706424199
272	-240.091663843760
273	-240.133122783424
274	-240.189298525792
275	-240.196430077709
276	-240.217641228709
277	-240.354844428797
278	-240.358628428789
279	-240.363856069632
280	-240.372631663259
281	-240.378764241637
282	-240.384468325527
283	-240.379314819364
284	-240.371277759616
285	-240.378254608289
286	-240.398772059150
287	-240.424615179614
288	-240.459065358593
289	-240.481454882127
290	-240.545983184017
291	-240.531459199793
292	-240.588482949436
293	-240.572235332263
294	-240.590944145264
295	-240.600800527510
296	-240.610823906831
297	-240.622241902318
298	-240.634157159467
299	-240.644797537804
300	-240.654229940736
301	-240.762847426953
302	-241.777946203766
303	-242.773237759811
304	-243.217312168517
305	-243.113595431400
306	-243.069873117261
307	-242.918464982723
308	-242.936197841434
309	-242.838070300959
310	-242.890250875301
311	-242.849394003556
312	-242.895102510902
313	-242.896540155505
314	-242.937014642042
315	-242.946026795259
316	-242.955725249772
317	-242.970575489205
318	-242.976520262793
319	-242.995321181123
320	-242.979138313614
321	-243.056943489401
322	-243.036661660192
323	-243.133516554614
324	-243.066496116533
325	-243.135124002908
326	-243.104079235749
327	-243.398379362642
328	-243.426937832242
329	-243.384033269403
330	-243.380529686139
331	-243.376493995786
332	-243.387327295542
333	-243.387396123877
334	-243.391834525665
335	-243.372092224306
336	-243.405615627444
337	-243.345095900429
338	-243.460374584849
339	-243.284147185831
340	-243.453428316384
341	-243.385389436693
342	-243.393695902036
343	-243.418298408735
344	-243.402391241737
345	-243.398565820970
346	-243.401249075341
347	-243.399286240098
348	-243.404734683485
349	-243.399606737938
350	-243.412586630349
351	-243.516314747355
352	-244.035821399760
353	-243.893386214382
354	-244.439959290655
355	-243.891735187998
356	-244.400558260855
357	-243.993491966194
358	-244.161100483774
359	-244.059503589582
360	-244.088496218184
361	-244.091302126757
362	-244.097533486367
363	-244.109003956819
364	-244.121845187334
365	-244.135683113945
366	-244.147764801714
367	-244.159646232487
368	-244.165729809214
369	-244.158183189728
370	-244.143807108815
371	-244.154580174960
372	-244.148577690829
373	-244.171785443791
374	-244.160458563036
375	-244.150377403315
376	-244.164208157077
377	-244.239126480851
378	-244.687148221941
379	-244.527511361408
380	-244.741844948026
381	-244.669040340776
382	-244.712294949076
383	-244.758823269538
384	-244.817620968117
385	-244.829608214855
386	-244.840865730045
387	-244.858261571284
388	-244.840329182469
389	-244.822944908430
390	-244.781609992623
391	-244.731124936861
392	-244.712426353719
393	-244.686728927666
394	-244.673896210270
395	-244.669318072443
396	-244.726300605440
397	-244.742801250701
398	-244.791829599780
399	-244.789400194515
400	-244.800358513986

==> c4iv.txt <==
1	0.138456605708953
2	0.111869164342064
3	0.123572735419035
4	0.138027660151162
5	0.145146705632271
6	0.166179011349407
7	0.177839175312419
8	0.183966542101484
9	0.187632623502553
10	0.189252605320416
11	0.189430108462269
12	0.189260990120481
13	0.189196230472933
14	0.189439024395871
15	0.189717026157859
16	0.190524897981476
17	0.191006306903738
18	0.191621900887587
19	0.192037216353814
20	0.192486932696301
21	0.192790470693042
22	0.193082882506158
23	0.193332706670702
24	0.193560943155528
25	0.193780878107458
26	0.198867661179669
27	0.199269044019811
28	0.199472688640006
29	0.199647399036667
30	0.199805299533374
31	0.199945528652819
32	0.200059666277091
33	0.200145619349171
34	0.200187344145713
35	0.200214087066082
36	0.200246152301251
37	0.200286151209489
38	0.200331261724587
39	0.200358038421398
40	0.200368224275993
41	0.200371795446909
42	0.200374650721209
43	0.200380316980179
44	0.200390947698398
45	0.200395887072312
46	0.200399126523805
47	0.200400262060363
48	0.200403480664803
49	0.200402641141318
50	0.200252809779020
51	0.199926851215926
52	0.199959752583420
53	0.199971696747990
54	0.199983371450174
55	0.199992185563873
56	0.199999516376726
57	0.200006405161220
58	0.200009192623652
59	0.200013467401021
60	0.200019646813258
61	0.200024272289166
62	0.200030005789332
63	0.200034261528038
64	0.200038804142513
65	0.200037840272435
66	0.200039801452535
67	0.200040572478878
68	0.200039972610970
69	0.200040909962849
70	0.200041960317392
71	0.200042079314643
72	0.200043230698196
73	0.200045100494701
74	0.200046498253609
75	0.200048341548318
76	0.199994085733165
77	0.199994864718501
78	0.199994219340718
79	0.199995329363908
80	0.199997207227419
81	0.200000085189503
82	0.200002018454072
83	0.200005273679801
84	0.200007586727094
85	0.200009579058817
86	0.200010541873570
87	0.200010140837609
88	0.200008478046914
89	0.200008846449986
90	0.200006568405329
91	0.200003678644265
92	0.200004896634167
93	0.200000488374306
94	0.199997850380112
95	0.199994509036609
96	0.199991915363594
97	0.199988869056724
98	0.199991106980644
99	0.199990548367312
100	0.199929026988924
101	0.199890451253946
102	0.199889739277596
103	0.199857423153742
104	0.199776947786739
105	0.199740853880854
106	0.199654725161193
107	0.199622653826264
108	0.199658400192398
109	0.199658934816574
110	0.199782609884090
111	0.199838810780016
112	0.199913201355263
113	0.199964703384579
114	0.199988271219027
115	0.200010412092893
116	0.200017891499039
117	0.200025582849681
118	0.200033868392734
119	0.200040735464538
120	0.200045205821364
121	0.200047287557766
122	0.200046691323583
123	0.200049103456792
124	0.200044621766492
125	0.200043156776924
126	0.199986833592227
127	0.199987478593370
128	0.199985404451950
129	0.199984501684677
130	0.199984277846855
131	0.199986210358800
132	0.199987483693536
133	0.199990191821567
134	0.199992197960572
135	0.199995067695802
136	0.199997329922965
137	0.199997858489615
138	0.199998068227001
139	0.200000624793623
140	0.200001938222281
141	0.200003028299089
142	0.200004741548091
143	0.200004027940822
144	0.200005317164032
145	0.200006110079605
146	0.200008473201258
147	0.200003591250545
148	0.200009391450510
149	0.200007454662461
150	0.200591359759841
151	0.199686855076600
152	0.199695349325546
153	0.199700656368726
154	0.199689480004166
155	0.199704450280871
156	0.199678308888265
157	0.199700695618841
158	0.199670121806237
159	0.199701233106470
160	0.199704625416192
161	0.199725841430916
162	0.199734961419297
163	0.199739116235545
164	0.199739814137053
165	0.199738921597189
166	0.199737602159320
167	0.199733793632510
168	0.199732245282616
169	0.199727380223761
170	0.199726147715099
171	0.199719953790047
172	0.199719878321572
173	0.199714621226135
174	0.199716356456332
175	0.199711076498132
176	0.200009296948649
177	0.200001075798481
178	0.199997707750368
179	0.199995219651552
180	0.199993508807552
181	0.199991457795093
182	0.199987490382636
183	0.199986780957242
184	0.199987170920513
185	0.199990246124187
186	0.199993246089505
187	0.199992456571401
188	0.199993366231990
189	0.199993152962160
190	0.199996056811846
191	0.199999370510084
192	0.200000999629276
193	0.200002260455433
194	0.200000231190524
195	0.199999248633678
196	0.199998467009960
197	0.200000908894819
198	0.200002013385029
199	0.200006479427633
200	0.200521957987604
201	0.199695069866245
202	0.199495714140918
203	0.199314105299454
204	0.199538114253960
205	0.199547982642269
206	0.199571670954539
207	0.199548287778897
208	0.199574402087458
209	0.199569575892991
210	0.199591430731273
211	0.199591379842389
212	0.199602876355241
213	0.199606872085476
214	0.199607732084503
215	0.199607282306428
216	0.199606769033964
217	0.199608611640019
218	0.199608851187846
219	0.199614484206584
220	0.199614506195351
221	0.199618663381246
222	0.199617022430885
223	0.199619363274034
224	0.199615806883271
225	0.199615657105603
226	0.200026648098599
227	0.200005203767897
228	0.200016559744158
229	0.200012289596556
230	0.200011715440506
231	0.200008772406423
232	0.200005671988355
233	0.200002689276017
234	0.199999697098785
235	0.199999599510308
236	0.199998652210636
237	0.199994646502401
238	0.199993189761458
239	0.199990166432976
240	0.199987499041009
241	0.199983139484896
242	0.199983331079718
243	0.199972635532449
244	0.199978104432760
245	0.199959770030583
246	0.199963161420529
247	0.199952427433194
248	0.199948404059251
249	0.199940146529189
250	0.200172254507135
251	0.199675457330909
252	0.199557965081240
253	0.199470710967199
254	0.199740464413789
255	0.199807466687158
256	0.199800395126295
257	0.199845682854397
258	0.199795866565360
259	0.199833408563396
260	0.199807873684957
261	0.199808633035890
262	0.199816090339013
263	0.199794998509264
264	0.199801338740567
265	0.199787852901121
266	0.199799753490995
267	0.199802581660276
268	0.199807361397160
269	0.199804949488535
270	0.199802279853609
271	0.199811269121090
272	0.199799180154493
273	0.199806374421539
274	0.199804365929373
275	0.199802040489519
276	0.200015512412225
277	0.200014685727561
278	0.199993081473460
279	0.199979384893559
280	0.199956408777789
281	0.199932019743659
282	0.199909881713692
283	0.199890154831023
284	0.199873720237081
285	0.199880242697739
286	0.199872517196606
287	0.199882271927689
288	0.199858372362912
289	0.199889104603590
290	0.199845464157447
291	0.199864079110108
292	0.199851972791395
293	0.199857760883596
294	0.199865408074244
295	0.199873881740578
296	0.199880902130824
297	0.199887748150612
298	0.199889508859479
299	0.199892339400616
300	0.200401630507343
301	0.199660715666610
302	0.199431527916124
303	0.199797430091308
304	0.199855462762995
305	0.199847149422467
306	0.199779144171425
307	0.199699918302411
308	0.199574001698834
309	0.199494155378585
310	0.199415698658260
311	0.199409028391379
312	0.199425300488851
313	0.199443530226920
314	0.199475105129767
315	0.199476534972095
316	0.199471153014471
317	0.199465874550251
318	0.199449481185837
319	0.199440250095997
320	0.199452407146629
321	0.199463259405672
322	0.199466846948228
323	0.199455399796950
324	0.199442311697054
325	0.199473300111673
326	0.200139748411889
327	0.200234783096278
328	0.200138993414937
329	0.200137293465750
330	0.200092009493317
331	0.200065112279321
332	0.200041862233637
333	0.200016334570942
334	0.200000404726103
335	0.199969911836092
336	0.199975161157474
337	0.199923148741496
338	0.199909797207835
339	0.199901172654513
340	0.199915100888010
341	0.199888533695816
342	0.199926189182433
343	0.199907768389330
344	0.199900983507408
345	0.199892643044261
346	0.199876447115387
347	0.199864775640704
348	0.199856817226012
349	0.199851115609012
350	0.200278263061410
351	0.199185499796985
352	0.199417777686671
353	0.199325046690863
354	0.199268245814875
355	0.199200839290931
356	0.199075997177785
357	0.199069197712379
358	0.199025367821073
359	0.199014692087243
360	0.199011665105103
361	0.199003933923926
362	0.198998604499329
363	0.198991193985372
364	0.198981233939171
365	0.198963119038482
366	0.198943933333223
367	0.198918485946755
368	0.198897861716695
369	0.198858807774726
370	0.198880862879871
371	0.198826891137119
372	0.198847210131468
373	0.198852722631297
374	0.198784981644001
375	0.198854887994186
376	0.199677328574979
377	0.199980313539777
378	0.200249108930436
379	0.200498884684687
380	0.200519293609755
381	0.200610165116245
382	0.200667836774307
383	0.200739632094593
384	0.200761970713864
385	0.200799267869878
386	0.200832100214945
387	0.200822615144823
388	0.200804997173445
389	0.200756704213134
390	0.200689796477021
391	0.200664144593797
392	0.200626752744034
393	0.200619262314402
394	0.200600773942123
395	0.200730283206000
396	0.200834528763394
397	0.200787065799129
398	0.200848131752086
399	0.200824180368194
400	0.200882247619932
